Early Classification for Agricultural Monitoring from Satellite Time Series

In this work, we introduce a recently developed early classification mechanism to satellite-based agricultural monitoring. It augments existing classification models by an additional stopping probability based on the previously seen information. This mechanism is end-to-end trainable and derives its stopping decision solely from the observed satellite data. We show results on field parcels in central Europe where sufficient ground truth data is available for an empiric evaluation of the results with local phenological information obtained from authorities. We observe that the recurrent neural network outfitted with this early classification mechanism was able to distinguish the many of the crop types before the end of the vegetative period. Further, we associated these stopping times with evaluated ground truth information and saw that the times of classification were related to characteristic events of the observed plants' phenology.

==> README.txt <==

To make a sample EARTHVISION paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> data.csv <==
 a,b,c,d
 1,4,5,1
 2,3,1,5
 3,5,6,1
 4,1,4,9
 5,3,4,7


==> images/epsilonexperiment.tikz <==
\newcommand{\figepsilonzero}{
\def\datapath{images/logs/data/epsilon0}
\tikzsetnextfilename{epsilonexperiment}
\begin{tikzpicture}
	\begin{groupplot}[
	group style = {
		group size = 1 by 3,
		x descriptions at=edge bottom,
		vertical sep=.5em},
	no markers,
	height=2.8cm,
%	legend style={at={(0.03,0.5)},anchor=west},
	legend style={at={(1,1)},anchor=south east},
	width=\linewidth,
	xlabel=epochs,
	legend columns=3, 
	ytick={0,0.5,1},
	yticklabels={0,0.5,1},
	ylabel=$\meantstop$
 	]
%	\nextgroupplot[legend columns=1, ylabel=loss]
%
%	\addplot[epsilon10color] table [x=epoch, y=loss_classification, col sep=comma] {images/logs/data/epsilon10/log_earliness_test.csv};
%	\addplot[epsilon10color] table [x=epoch, y=earliness_reward, col sep=comma] {images/logs/data/epsilon10/log_earliness_test.csv};
%	
%	\addplot[epsilon1color] table [x=epoch, y=loss_classification, col sep=comma] {images/logs/data/epsilon1/log_earliness_test.csv};
%	\addplot[epsilon1color] table [x=epoch, y=earliness_reward, col sep=comma] {images/logs/data/epsilon1/log_earliness_test.csv};
%	
%	\addplot[epsilon0color] table [x=epoch, y=loss_classification, col sep=comma] {images/logs/data/epsilon0/log_earliness_test.csv};
%	\addplot[epsilon0color] table [x=epoch, y=earliness_reward, col sep=comma] {images/logs/data/epsilon0/log_earliness_test.csv};
%	
%	
%%	\legend{total loss (eval), classification loss (eval), earliness reward (eval)}
%%	
%	\legend{$\mathcal{L}_\text{c} - \mathcal{R}_\text{e}$, $\mathcal{L}_\text{c}$, $\mathcal{R}_\text{e}$}
%	
	
	
	\nextgroupplot[]
	\legend{$\epsilon = 10$,$\epsilon = 1$,$\epsilon = 0$,}
	
	\addplot[epsilon10color] table [x=epoch, y=earliness, col sep=comma] {images/logs/data/epsilon10_r0/log_earliness_test.csv};
	\addplot[epsilon1color] table [x=epoch, y=earliness, col sep=comma] {images/logs/data/epsilon1_r0/log_earliness_test.csv};
	\addplot[epsilon0color] table [x=epoch, y=earliness, col sep=comma] {images/logs/data/epsilon0_r0/log_earliness_test.csv};
	
	\nextgroupplot[]
	
	\addplot[epsilon10color] table [x=epoch, y=earliness, col sep=comma] {images/logs/data/epsilon10_r1/log_earliness_test.csv};
	\addplot[epsilon1color] table [x=epoch, y=earliness, col sep=comma] {images/logs/data/epsilon1_r1/log_earliness_test.csv};
	\addplot[epsilon0color] table [x=epoch, y=earliness, col sep=comma] {images/logs/data/epsilon0_r1/log_earliness_test.csv};
	
	
	\nextgroupplot[]
	
	\addplot[epsilon10color] table [x=epoch, y=earliness, col sep=comma] {images/logs/data/epsilon10_r2/log_earliness_test.csv};
	\addplot[epsilon1color] table [x=epoch, y=earliness, col sep=comma] {images/logs/data/epsilon1_r2/log_earliness_test.csv};
	\addplot[epsilon0color] table [x=epoch, y=earliness, col sep=comma] {images/logs/data/epsilon0_r2/log_earliness_test.csv};
	
	
	
	
	\end{groupplot}
\end{tikzpicture}

}

==> images/example/input.csv <==
,index,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9,t
0,0,0.7560005,0.02072126,0.6300592,0.582593,0.7224191,0.6492985,0.75305355,0.790198,0.81620324,0.8473055,0.78920346,0.8718383,0.410509,0.0
1,1,0.57868457,0.10939216,0.20074846,0.19444694,0.55066895,0.48214856,0.5237558,0.547788,0.5600664,0.57068235,0.5609372,0.5795799,0.38340834,0.014285714285714285
2,2,0.6204844,0.08802273,0.38127753,0.2877225,0.59416366,0.5163302,0.56217986,0.56118584,0.573625,0.5925484,0.5654809,0.6011702,0.24449627,0.02857142857142857
3,3,0.64695513,0.29796356,0.23720752,0.25395724,0.616417,0.5337385,0.5826189,0.6153136,0.6229556,0.6301803,0.62760097,0.6323988,0.5689114,0.04285714285714286
4,4,0.563256,0.008149837,0.40817872,0.32261607,0.5268611,0.4536139,0.49898627,0.51454777,0.52660364,0.54252297,0.5108936,0.5494205,0.245835,0.05714285714285714
5,5,0.55840564,0.0061967997,0.36902025,0.2832977,0.55278736,0.4713068,0.50635004,0.5188422,0.5259363,0.5331221,0.54859656,0.53451973,0.2546453,0.07142857142857142
6,6,0.54292405,0.06410268,0.19722626,0.15884008,0.5037167,0.4315163,0.457279,0.46394688,0.47487643,0.4866519,0.45692557,0.48858476,0.22858426,0.08571428571428572
7,7,0.5702786,0.008358197,0.33608833,0.21410058,0.52974206,0.4559902,0.4810523,0.47613963,0.48487452,0.5106601,0.46935973,0.51905394,0.11085722,0.1
8,8,0.50051814,0.0028393208,0.4125289,0.32403532,0.47338477,0.41769186,0.4544396,0.4607688,0.48156536,0.5052296,0.4710523,0.5188058,0.1670479,0.11428571428571428
9,9,0.696118,0.006738798,0.31063128,0.19756573,0.6350171,0.55890507,0.5874261,0.5928827,0.5985323,0.61267287,0.5737211,0.6151477,0.25576133,0.12857142857142856
10,10,0.4781337,0.0032828217,0.27718207,0.21723945,0.42018372,0.3583187,0.37256786,0.38655204,0.39990193,0.41447374,0.382357,0.42164946,0.18836826,0.14285714285714285
11,11,0.2764372,0.04810676,0.23296525,0.22429353,0.24492224,0.2126386,0.22126463,0.2444146,0.28590515,0.30432606,0.30305105,0.32331958,0.1952827,0.15714285714285714
12,12,0.41451225,0.009825311,0.26249132,0.18234213,0.4010854,0.34824622,0.37340888,0.39206454,0.42029238,0.4386478,0.4349932,0.45285174,0.19867848,0.17142857142857143
13,13,0.4331173,0.0030714564,0.2623771,0.23111503,0.40145326,0.3519932,0.3725672,0.38965034,0.4104949,0.42012358,0.40688425,0.43037915,0.20365866,0.18571428571428572
14,14,0.52045417,0.0046131616,0.4934852,0.45784283,0.5035957,0.45516533,0.50510997,0.5231883,0.5453513,0.56376255,0.5423755,0.5788252,0.26142594,0.2
15,15,0.19857584,0.0016104834,0.14349484,0.08057479,0.15585771,0.13466826,0.13141686,0.17372547,0.23631193,0.26288474,0.26442897,0.28839734,0.142529,0.21428571428571427
16,16,0.28694654,0.009181548,0.26197925,0.19910333,0.24266346,0.20880307,0.22841911,0.25133887,0.2766175,0.2913787,0.28343043,0.30975282,0.21134843,0.22857142857142856
17,17,0.5192005,0.038481843,0.4429926,0.35486838,0.51314074,0.46167162,0.49426538,0.508155,0.5214121,0.5337496,0.53907734,0.5445802,0.33287057,0.24285714285714285
18,18,0.6618131,0.011616493,0.4795862,0.33210388,0.64522165,0.5929398,0.644389,0.6612573,0.67743003,0.6953829,0.6718819,0.70468014,0.33269548,0.2571428571428571
19,19,0.1451998,0.011608818,0.17971714,0.11126836,0.11797162,0.10413289,0.115316816,0.14257643,0.17252459,0.19162345,0.20204288,0.21899854,0.12275036,0.2714285714285714
20,20,0.5247584,0.08423772,0.18290249,0.17188442,0.50230634,0.45275453,0.4836748,0.4992643,0.5258102,0.5409836,0.5238182,0.5494411,0.30587003,0.2857142857142857
21,21,0.365875,0.009032821,0.2469385,0.19160523,0.3533479,0.3333566,0.37735868,0.4195702,0.46865708,0.49770495,0.49266517,0.52431273,0.27756193,0.3
22,22,0.67406857,0.01166806,0.45546493,0.35128546,0.6462836,0.5893887,0.6326016,0.64310545,0.6548371,0.67395586,0.6468036,0.68360704,0.32098106,0.3142857142857143
23,23,0.21117371,0.06287913,0.19995597,0.14882426,0.19150807,0.16405556,0.16465053,0.1850319,0.21762492,0.2345438,0.23462808,0.25431648,0.13327551,0.32857142857142857
24,24,0.2963856,0.005462508,0.38027033,0.30602324,0.22756395,0.23623706,0.26752082,0.30454606,0.36967677,0.39900258,0.34237832,0.42725706,0.18491518,0.34285714285714286
25,25,0.2777045,0.0222307,0.26763746,0.19935523,0.31525725,0.2761397,0.2642623,0.26877284,0.2960763,0.30802515,0.36018136,0.3097007,0.15982427,0.35714285714285715
26,26,0.24650967,0.047688667,0.2219193,0.16240497,0.2195352,0.20496717,0.20389523,0.22611816,0.2866322,0.31497112,0.30454174,0.32880414,0.15005754,0.37142857142857144
27,27,0.13214083,0.006755389,0.2435902,0.19152081,0.119832754,0.13000476,0.14497025,0.1651341,0.21639898,0.23846649,0.23405807,0.2522317,0.09823397,0.38571428571428573
28,28,0.17378527,0.011315252,0.20776969,0.15610118,0.15691029,0.15660901,0.15945843,0.18285891,0.2575623,0.2913152,0.27593404,0.30391225,0.10613622,0.4
29,29,0.14602639,0.0011,0.29074806,0.22337344,0.12912847,0.14055793,0.15353358,0.17923276,0.24816415,0.28639585,0.2703398,0.30323818,0.07314112,0.4142857142857143
30,30,0.17380355,0.0017020574,0.27705026,0.18801731,0.14968292,0.15676185,0.16374889,0.1950063,0.2813814,0.3191064,0.2931938,0.33832884,0.105729625,0.42857142857142855
31,31,0.18575545,0.0014833768,0.2918823,0.18690369,0.17172645,0.1697417,0.16471721,0.20256767,0.33397865,0.39775056,0.38785666,0.4280743,0.1124579,0.44285714285714284
32,32,0.7438111,0.017386219,0.4785213,0.3311248,0.7190797,0.6852034,0.7225745,0.7254329,0.744232,0.7769561,0.7361896,0.7904464,0.3155251,0.45714285714285713
33,33,0.70625013,0.0028129981,0.6239086,0.45747027,0.70880336,0.68739074,0.7408817,0.73903716,0.7934453,0.8437155,0.7844014,0.8701361,0.22755209,0.4714285714285714
34,34,0.13787404,0.0011937296,0.14863704,0.08134612,0.110046014,0.09760908,0.08046956,0.10341202,0.19206251,0.23565814,0.23199935,0.25678408,0.05011035,0.4857142857142857
35,35,0.4514564,0.006203658,0.39375657,0.27279884,0.43059787,0.40653262,0.42040795,0.44300818,0.5106182,0.55038583,0.53295845,0.5693175,0.2673301,0.5
36,36,0.54294217,0.043751404,0.55259305,0.42336088,0.55156463,0.53696966,0.5722967,0.59908813,0.6807086,0.7285613,0.70551443,0.7483907,0.33813536,0.5142857142857142
37,37,0.8904256,0.024950588,0.52223164,0.35299894,0.883544,0.8333996,0.8873519,0.90290153,0.91152287,0.93384194,0.912641,0.9361273,0.56835485,0.5285714285714286
38,38,0.9299195,0.0738856,0.6025857,0.41625637,0.87962013,0.87414426,0.94752294,0.9773963,0.99278915,1.0123508,0.9565792,1.0288594,0.6794045,0.5428571428571428
39,39,0.16077697,0.0030731221,0.24050179,0.14578076,0.1487228,0.1357883,0.1290741,0.1591721,0.24103518,0.27607757,0.28596425,0.30229324,0.08324833,0.5571428571428572
40,40,0.5477152,0.010604964,0.65729207,0.5210526,0.5633748,0.5537213,0.5965286,0.61166996,0.66587985,0.69408274,0.70071536,0.71253157,0.33335435,0.5714285714285714
41,41,0.13596557,0.002444644,0.25541842,0.1618144,0.11377982,0.109918125,0.11459536,0.13575973,0.19455999,0.22718847,0.21708514,0.25467744,0.056741543,0.5857142857142857
42,42,0.16687407,0.005776388,0.2602306,0.15959507,0.14109422,0.12993191,0.12988994,0.14854354,0.2097244,0.25327927,0.2378649,0.2822066,0.044927597,0.6
43,43,0.41507465,0.019195853,0.41240427,0.3254097,0.46817988,0.43809384,0.43884623,0.44183585,0.47372907,0.49196923,0.53774714,0.49749085,0.27225003,0.6142857142857143
44,44,0.14052545,0.008624984,0.3131294,0.21075219,0.12779167,0.12773769,0.1502261,0.17026123,0.21785088,0.24884184,0.24562936,0.28126696,0.07209164,0.6285714285714286
45,45,0.36852288,0.0071069887,0.21759866,0.11777855,0.33593616,0.30876678,0.31242225,0.32024282,0.36270264,0.39106226,0.3673939,0.40730667,0.15561225,0.6428571428571429
46,46,0.49952233,0.039218944,0.39708796,0.32281217,0.47152826,0.44208625,0.45983273,0.4708127,0.50233215,0.53248703,0.5087569,0.55020505,0.24919674,0.6571428571428571
47,47,0.14756767,0.001231842,0.22927009,0.15498781,0.12267306,0.10910585,0.10736979,0.120000586,0.1619473,0.18633498,0.17729859,0.20434442,0.037584584,0.6714285714285714
48,48,0.20333417,0.02342887,0.26767528,0.19376084,0.1670826,0.15240787,0.15450571,0.17347214,0.22293194,0.24952295,0.23622152,0.27362466,0.09546989,0.6857142857142857
49,49,0.23543325,0.018011399,0.22132276,0.15298958,0.26405177,0.22004317,0.19948083,0.20632462,0.24977073,0.27705172,0.33049327,0.29137868,0.10264441,0.7
50,50,0.16498162,0.0025275636,0.22345574,0.14633407,0.13000914,0.12033834,0.12932472,0.14783978,0.18792021,0.21251094,0.20721516,0.2325091,0.098507054,0.7142857142857143
51,51,0.13274738,0.004285924,0.25515616,0.19839735,0.11667923,0.118680604,0.13460411,0.1536816,0.18695709,0.2055389,0.20229742,0.21922341,0.10094592,0.7285714285714285
52,52,0.44865996,0.11378197,0.22378162,0.2022328,0.42404383,0.3979881,0.41118187,0.43067008,0.4648278,0.4809197,0.47548488,0.4905945,0.3264189,0.7428571428571429
53,53,0.13177228,0.001110516,0.23866381,0.18088913,0.11292397,0.111345656,0.124135956,0.13773745,0.17177832,0.19019057,0.18533717,0.20838755,0.057299804,0.7571428571428571
54,54,0.30610445,0.105837,0.227116,0.18572025,0.27646965,0.25483516,0.25706962,0.27761725,0.32922426,0.35519335,0.34289476,0.37083194,0.21722142,0.7714285714285715
55,55,0.13775869,0.0013941214,0.24870336,0.18729945,0.1184531,0.1155257,0.12942198,0.14214435,0.17646869,0.19446172,0.18989547,0.21182159,0.05755885,0.7857142857142857
56,56,0.27258638,0.00316241,0.32819232,0.2516819,0.24188423,0.2238319,0.22732522,0.25735128,0.31811008,0.35050115,0.34294015,0.3802505,0.15711947,0.8
57,57,0.61995333,0.22858201,0.3575122,0.3420923,0.6073462,0.55344135,0.5839434,0.5882339,0.60397416,0.62391543,0.6044404,0.62937176,0.36988223,0.8142857142857143
58,58,0.18268628,0.03526117,0.14704226,0.1005095,0.15022701,0.124511465,0.11731685,0.12972835,0.15647073,0.16924657,0.16590245,0.17912838,0.078316495,0.8285714285714286
59,59,0.33243677,0.15850179,0.22336231,0.19918971,0.30640283,0.2738795,0.2773061,0.29434463,0.31849307,0.3296422,0.32971653,0.3384987,0.25731048,0.8428571428571429
60,60,0.38998908,0.0017603528,0.3543706,0.3112889,0.35526624,0.31415617,0.32662207,0.33096552,0.34876475,0.3638291,0.33912823,0.3739425,0.12572417,0.8571428571428571
61,61,0.15380993,0.0012567929,0.22070542,0.16805777,0.1248258,0.10793429,0.11049582,0.1301713,0.15901199,0.17451379,0.16867831,0.18595512,0.06261989,0.8714285714285714
62,62,0.5686704,0.002315382,0.35027713,0.22732328,0.53491026,0.47274998,0.50503284,0.4977048,0.51256406,0.53584975,0.49197719,0.54693776,0.14876185,0.8857142857142857
63,63,0.81140465,0.013278707,0.6434248,0.46776408,0.7315706,0.6914463,0.821312,0.8828155,0.9189392,0.9549749,0.8466833,1.00671,0.57764804,0.9
64,64,0.6054007,0.003688929,0.44918025,0.38328403,0.5490447,0.46698192,0.5071369,0.5269203,0.537658,0.5544074,0.5161971,0.56300616,0.26600608,0.9142857142857143
65,65,0.56995183,0.00490983,0.45910245,0.33910713,0.56080717,0.5022125,0.55612326,0.5678717,0.58703774,0.6078509,0.5813581,0.6215257,0.23323247,0.9285714285714286
66,66,0.7993042,0.04874572,0.35990018,0.28929067,0.7873944,0.7113549,0.816814,0.8430512,0.8643469,0.89814633,0.8561298,0.9245751,0.36227176,0.9428571428571428
67,67,0.59158784,0.15248978,0.285408,0.25953704,0.5624844,0.4966427,0.54122114,0.55336595,0.5661128,0.5819701,0.5596113,0.5874274,0.35361558,0.9571428571428572
68,68,0.5495433,0.037821848,0.32999718,0.24101211,0.5072681,0.44437537,0.46812332,0.48048547,0.48774782,0.49945578,0.47677675,0.5038146,0.28079152,0.9714285714285714
69,69,0.30406246,0.04232381,0.19987501,0.15387607,0.26239762,0.21680664,0.2257196,0.2398048,0.26125333,0.2748413,0.2698169,0.28592384,0.12866567,0.9857142857142858


==> images/example/proba.csv <==
,index,meadows,winter barley,corn,winter wheat,summer barley,clover,winter triticale,t
0,0,0.14226447,0.1324438,0.13270004,0.15331645,0.13466856,0.121461555,0.18314508,0.0
1,1,0.14769396,0.103047684,0.14060992,0.14499561,0.1521663,0.10862824,0.20285836,0.014285714285714285
2,2,0.1474769,0.098384455,0.1418221,0.14856872,0.16095799,0.102758154,0.20003156,0.02857142857142857
3,3,0.16024533,0.07131549,0.14568758,0.14224325,0.15194078,0.09462693,0.23394066,0.04285714285714286
4,4,0.17603664,0.06116726,0.1508676,0.124265775,0.14531183,0.09414976,0.24820107,0.05714285714285714
5,5,0.18079491,0.05989243,0.15145439,0.113508254,0.14942794,0.09239949,0.25252265,0.07142857142857142
6,6,0.17888562,0.061380666,0.14635633,0.1103732,0.16093752,0.0861234,0.25594333,0.08571428571428572
7,7,0.17270668,0.06485521,0.13869584,0.1117433,0.17849635,0.07774296,0.25575975,0.1
8,8,0.16379759,0.07163127,0.13234241,0.11513178,0.1928757,0.070516005,0.25370526,0.11428571428571428
9,9,0.14996886,0.08421728,0.12604311,0.12479879,0.2027023,0.06302216,0.24924733,0.12857142857142856
10,10,0.13120858,0.10567739,0.121142775,0.14206217,0.20112744,0.0558698,0.24291177,0.14285714285714285
11,11,0.11733299,0.13893412,0.14836155,0.15201633,0.13006927,0.055685487,0.2576001,0.15714285714285714
12,12,0.12203182,0.14100677,0.14759627,0.14496803,0.11264805,0.05955651,0.2721925,0.17142857142857143
13,13,0.12139912,0.14689422,0.1411893,0.1480012,0.10762184,0.06380748,0.27108678,0.18571428571428572
14,14,0.118986905,0.17313845,0.14318173,0.1476314,0.100957364,0.067787975,0.2483162,0.2
15,15,0.56592214,0.030052358,0.03869405,0.016626319,0.06487058,0.22150305,0.062331382,0.21428571428571427
16,16,0.637162,0.017269224,0.04330611,0.00547587,0.027865155,0.25730026,0.011621312,0.22857142857142856
17,17,0.67060786,0.013490367,0.048962936,0.003684528,0.017918687,0.23999889,0.005336693,0.24285714285714285
18,18,0.7037016,0.011228102,0.042456254,0.0023568228,0.011252495,0.2263594,0.002645205,0.2571428571428571
19,19,0.66167784,0.013031329,0.049158696,0.0019379477,0.009113838,0.26377934,0.0013012099,0.2714285714285714
20,20,0.5797623,0.01638899,0.06291389,0.0018249574,0.009686159,0.32859787,0.00082579337,0.2857142857142857
21,21,0.5019726,0.019027436,0.07031207,0.0018269025,0.010671819,0.39550662,0.0006826694,0.3
22,22,0.47289333,0.01738051,0.06645642,0.0016395539,0.00997796,0.4311045,0.00054755853,0.3142857142857143
23,23,0.43531793,0.017430032,0.07777568,0.0016698468,0.010634645,0.4566792,0.000492645,0.32857142857142857
24,24,0.29145974,0.035488673,0.21610333,0.0024268385,0.016493157,0.4374825,0.0005455853,0.34285714285714286
25,25,0.23042925,0.037268475,0.3006942,0.003873612,0.024969071,0.4019876,0.0007778754,0.35714285714285715
26,26,0.14211407,0.042974867,0.49469727,0.0051017995,0.028700441,0.28556746,0.00084418984,0.37142857142857144
27,27,0.0055930093,0.04157813,0.9318923,0.00084011466,0.002199312,0.017710248,0.00018706205,0.38571428571428573
28,28,0.0024178037,0.03135023,0.95628643,0.00039014863,0.00067523273,0.008781648,9.8346594e-05,0.4
29,29,0.0021807444,0.023066612,0.9649713,0.0002789942,0.00047180845,0.008958357,7.209615e-05,0.4142857142857143
30,30,0.009273853,0.19903193,0.7345702,0.0008908134,0.0017523994,0.05424018,0.0002408342,0.42857142857142855
31,31,0.010503007,0.7011507,0.1904384,0.0011780637,0.002893321,0.09347697,0.0003594639,0.44285714285714284
32,32,0.008347009,0.8045499,0.09040336,0.0010361613,0.0032635762,0.09202244,0.0003777276,0.45714285714285713
33,33,0.00761122,0.8147038,0.06998093,0.0010437658,0.0034837832,0.102812394,0.00036407213,0.4714285714285714
34,34,0.006547111,0.8360047,0.049781963,0.0009026473,0.003168701,0.10327618,0.00031881896,0.4857142857142857
35,35,0.0056202947,0.8501684,0.039651733,0.0008007739,0.002943462,0.10055418,0.00026117038,0.5
36,36,0.004953901,0.8647551,0.03299745,0.00075289153,0.0029375167,0.0933845,0.00021867162,0.5142857142857142
37,37,0.004640145,0.8741541,0.032892324,0.0007629355,0.0033502732,0.08400809,0.00019221936,0.5285714285714286
38,38,0.0043899445,0.8839474,0.03783831,0.0008625073,0.0041041067,0.0686622,0.00019575462,0.5428571428571428
39,39,0.004517524,0.8952404,0.033889163,0.0008795322,0.0040474357,0.061221562,0.00020462346,0.5571428571428572
40,40,0.0036214886,0.9181987,0.02832232,0.0008624818,0.0037560377,0.045052968,0.00018610651,0.5714285714285714
41,41,0.002997899,0.9464921,0.017997785,0.0007585748,0.0032012523,0.028393338,0.00015929223,0.5857142857142857
42,42,0.002683738,0.95727146,0.013841807,0.00071936985,0.0029937634,0.02235246,0.00013752504,0.6
43,43,0.0024549805,0.96470994,0.011106735,0.0006778108,0.0027536764,0.018181685,0.00011498671,0.6142857142857143
44,44,0.0014752398,0.98229486,0.0055585257,0.0004580462,0.0019682278,0.008162505,8.277871e-05,0.6285714285714286
45,45,0.0015713657,0.9835425,0.005052887,0.00045840978,0.0019988806,0.007290031,8.615524e-05,0.6428571428571429
46,46,0.0016341138,0.98368275,0.004988471,0.0004544847,0.0019342097,0.007219065,8.725115e-05,0.6571428571428571
47,47,0.0019059886,0.98246956,0.0050922357,0.0004643427,0.0019360182,0.008049092,8.280428e-05,0.6714285714285714
48,48,0.0022420532,0.98052686,0.0053140423,0.00047658893,0.002071821,0.009290243,7.824157e-05,0.6857142857142857
49,49,0.0025486343,0.9786524,0.005547185,0.0004962665,0.0022189238,0.010459649,7.697185e-05,0.7
50,50,0.002437041,0.9800192,0.0051220576,0.0005057177,0.0022302866,0.009608595,7.696011e-05,0.7142857142857143
51,51,0.0022072943,0.982234,0.0046560853,0.00053932855,0.002217684,0.0080636665,8.195222e-05,0.7285714285714285
52,52,0.0022744075,0.98203444,0.0048155286,0.000575643,0.0022445766,0.007968788,8.652281e-05,0.7428571428571429
53,53,0.0022733102,0.98210186,0.004872748,0.0006113305,0.0022975814,0.0077518574,9.103418e-05,0.7571428571428571
54,54,0.0023270415,0.98183125,0.0050059133,0.0006445438,0.0023387487,0.0077579482,9.427552e-05,0.7714285714285715
55,55,0.0022978096,0.9820869,0.0049463357,0.00067120395,0.0023918655,0.007507571,9.8214536e-05,0.7857142857142857
56,56,0.0023906704,0.9817165,0.0050545787,0.0006976715,0.0024093366,0.007631214,0.00010002135,0.8
57,57,0.0024645245,0.98138887,0.005138877,0.00071615266,0.002456934,0.007733855,0.00010047739,0.8142857142857143
58,58,0.002543847,0.9811217,0.0051602274,0.00073130964,0.0025065504,0.0078357095,0.00010085698,0.8285714285714286
59,59,0.0025898216,0.98106605,0.005141781,0.0007382976,0.002528615,0.007834977,0.00010046838,0.8428571428571429
60,60,0.0027411967,0.9805254,0.005223348,0.00074906996,0.0025529414,0.008108493,9.9503595e-05,0.8571428571428571
61,61,0.0029257017,0.9799066,0.00528437,0.0007568607,0.0025382736,0.008489812,9.82923e-05,0.8714285714285714
62,62,0.0031156114,0.97924477,0.005353027,0.0007601013,0.0025214932,0.008909032,9.6339696e-05,0.8857142857142857
63,63,0.0031891551,0.9790579,0.0053509674,0.0007677633,0.0025134925,0.009024882,9.564286e-05,0.9
64,64,0.0032775463,0.9787947,0.0053823516,0.00078375736,0.0025197505,0.0091461325,9.570573e-05,0.9142857142857143
65,65,0.0033439132,0.97857445,0.005432111,0.00079874846,0.002520915,0.009233783,9.5898875e-05,0.9285714285714286
66,66,0.0033845261,0.9784251,0.005482017,0.00081585895,0.0025402482,0.009255789,9.649067e-05,0.9428571428571428
67,67,0.0034218654,0.9782865,0.0055367807,0.00083726406,0.0025769966,0.009242941,9.778918e-05,0.9571428571428572
68,68,0.0035033536,0.977967,0.005633028,0.00086141727,0.0026124597,0.009323313,9.931834e-05,0.9714285714285714
69,69,0.0035920811,0.9776458,0.005704559,0.00088372175,0.0026457058,0.009427152,0.000100646364,0.9857142857142858


==> images/example/tstop.txt <==
tstop, label, prediction
0.6285714285714286, winter barley, winter barley

==> images/logs/data/early_reward/alphas.csv <==
alpha,Unnamed: 0,iteration,mode,accuracy,earliness,kappa,loss,mean_accuracy,mean_f1,mean_precision,mean_recall,loss_classification,loss_earliness
0.0,199,,test,0.5732753103801357,0.0,0.0,0.09857147,0.14285714285714282,0.1041095253590524,0.08189647291144794,0.14285714285714282,0.0,0.09857147
0.2,199,,test,0.0918981185204147,0.0006675453644604539,0.013416099504501459,0.5008338999999999,0.1550751328043696,0.06120807089852792,0.07112900535144435,0.1550751328043696,0.42197657,0.07885736
0.4,199,,test,0.8309228209394599,0.3652899368092419,0.7380795360709276,0.5816009,0.7045845587361684,0.6891673023367962,0.6857943710856567,0.7045845587361684,0.31491664,0.26668423
0.6,199,,test,0.7781901958274671,0.4846008760207772,0.6835433227606489,0.7348461,0.7644679127374834,0.7115896897712383,0.6933108908544398,0.7644679127374834,0.5100255,0.22482055
0.8,199,,test,0.8620248304108538,0.8916525821580792,0.7861791818727042,0.7293048000000001,0.749405171109443,0.7358657467225048,0.7333526206851458,0.749405171109443,0.53469753,0.19460733
1.0,199,,test,0.8666325355177269,1.0,0.7920213982410451,0.61735004,0.7494039347707294,0.7405799955575726,0.7356034849462183,0.7494039347707294,0.61735004,0.0


==> images/logs/data/early_reward/classes/mean+std.csv <==
epoch,meadows,winter barley,corn,winter wheat,summer barley,clover,winter triticale
1,1.0,1.0,1.0,1.0,1.0,1.0,1.0
2,1.0,1.0,1.0,1.0,1.0,1.0,1.0
3,1.0,1.0,1.012228971687655,1.0,1.0,1.0,1.0
4,1.0294501645275176,1.0254115012107914,1.0,1.0392399723344528,1.0,1.0201092640419542,1.0
5,1.0071161830755575,1.0,1.0,1.0,1.0012359033242533,1.0,1.0
6,1.0,1.0,1.0,1.0,1.0,1.0,1.0
7,1.0,1.0,1.0,1.0,1.0,1.0,1.0
8,1.0,1.0,1.0,1.0,1.0,1.0,1.0
9,1.0,1.0,1.0,1.0,1.0,1.0,1.0
10,1.0,1.0,1.0,1.0,1.0,1.0,1.0
11,1.0,1.0,1.0,1.0,1.0,1.0,1.0
12,1.0,1.0,1.0,1.0,1.0,1.0,1.0
13,1.0,1.0,1.0,1.0,1.0,1.0,1.0
14,1.0,1.0,1.0,1.0,1.0,1.0,1.0
15,1.0,1.0,1.0,1.0,1.0,1.0,1.0
16,1.0,1.0,1.0,1.0,1.0,1.0,1.0
17,1.0,1.0,1.0,1.0,1.0,1.0,1.0
18,1.0,1.0,1.0,1.0,1.0,1.0,1.0
19,1.0,1.0,1.0,1.0,1.0,1.0,1.0
20,1.0,1.0,1.0,1.0,1.0,1.0,1.0
21,1.0,1.0,1.0,1.0,1.0,1.0,1.0
22,1.0,1.0,1.0,1.0,1.0,1.0,1.0
23,1.0,1.0,1.0,1.0,1.0,1.0,1.0
24,1.0,1.0,1.0,1.0,1.0,1.0,1.0
25,1.0,1.0,1.0,1.0,1.0,1.0,1.0
26,1.0,1.0,1.0,1.0,1.0,1.0,1.0
27,1.0,1.0,1.0,1.0,1.0,1.0,1.0
28,1.0,1.0,1.0,1.0,1.0,1.0,1.0
29,1.0,1.0,1.0,1.0,1.0,1.0,1.0
30,1.0,1.0,1.0,1.0,1.0,1.0,1.0
31,1.0,1.0,1.0,1.0,1.0,1.0,1.0
32,1.0,1.0,1.0,1.0,1.0,1.0,1.0
33,1.0,1.0,1.0,1.0,1.0,1.0,1.0
34,1.0,1.0,1.0,1.0,1.0,1.0,1.0
35,1.0,1.0,1.0,1.0,1.0,1.0,1.0
36,1.0,1.0,1.0,1.0,1.0,1.0,1.0
37,1.0071483023739602,1.0,1.0,1.0,1.0,1.0,1.0
38,1.002522930249633,1.0,1.0,1.0,1.0,1.0,1.0
39,0.6868516116940002,1.0527358066716372,1.0675963756823006,1.039200287753917,1.0308198402063193,0.7824625197221508,1.0462489867114977
40,0.6526941550178627,1.0607645699141464,1.0518519076363502,1.059669046667373,1.0354468815138544,0.7647983083342966,1.0556271690050094
41,0.634657897747278,1.0609541858031686,1.0604969326970677,1.0591514717886301,1.050300500133791,0.7352841906022186,1.0659624128225507
42,0.6833540365186105,1.0623093024791417,1.0483510784349983,1.066667669293779,1.046320875945576,0.7573608229754942,1.057102136367624
43,0.7363479935524399,1.044537000278261,1.0405276582669514,1.0389679175933417,1.0160667432152903,0.8245892650557454,1.023561492867171
44,0.6482872049125624,1.0592901673677169,1.0429889692022785,1.0482232471022614,1.0340025015468124,0.7535195133496934,1.056818213422546
45,0.6707424545322195,1.0623616461069008,1.049067580130654,1.05113757390786,1.035297294723426,0.7407116461236707,1.063304603436403
46,0.7132200805495441,1.0495590472926273,1.0552088268570745,1.0539329321195772,1.038690236905889,0.7635493615498202,1.0533885323707526
47,0.6703356948672171,1.0551548128973451,1.0391923012454982,1.0541521310327733,1.0252999409670733,0.7525138598336467,1.051512587617457
48,0.6873918910455903,0.6776146942248771,1.047447178586354,1.0779507058357727,1.0590392778868873,0.7116751330198257,1.0684735139710944
49,0.6590093091722824,0.7509226960259405,1.0494140350916694,1.0712790550113656,1.0460029258552164,0.7213075858949122,1.0628704966196119
50,0.7062912546866317,0.789134474043758,1.0414544349145483,1.05999456565709,1.0385731182507187,0.746669502100459,1.0541196626090885
51,0.6767020906847085,0.7793540840340688,1.0609824634651739,1.058733727181815,1.0441722355624632,0.7225019401162889,1.0438773174463032
52,0.6003480806135074,0.6684432023135223,1.0650710434013635,1.0808828484212716,1.0685529530369775,0.6935469195453332,1.0809441700745328
53,0.6656529491906154,0.680905378276604,1.0443863015643764,1.0863573009046994,1.0702973443078934,0.7209927080904924,1.0799328702723041
54,0.624856730275939,0.7324038269412334,1.0481610943317217,1.0773377963838704,1.0597173211731963,0.7009432506339652,1.0722956482118706
55,0.699042403653482,0.7256082753165046,1.028663452186944,0.9054210562955728,1.067688078209911,0.7528634866146721,1.0356866710508967
56,0.6488086266398725,0.6757471070979788,1.0460082239446027,0.7627094145331692,0.7657567127494437,0.6901140199427178,0.8391470429585364
57,0.6459791395474334,0.6786457374412931,1.0480421013531767,0.7324753504949563,0.6898107683832242,0.7011910743614567,0.7740739343945363
58,0.6762159017683966,0.6764587876517709,1.0589509363786997,0.7392889573940598,0.6454731836908532,0.7450596662203667,0.780363235315751
59,0.547947172592874,0.6512586277236587,1.0604544926273813,0.6941486614849302,0.633360013560548,0.6532128842826755,0.7083867608904595
60,0.582560300212067,0.6254065379529475,1.0663436759133413,0.6825165014560632,0.6420422902359412,0.6630816170934756,0.721363584955375
61,0.6163987724684858,0.6268875435876227,1.0613636999660367,0.6646742501821907,0.5839552412012529,0.6852033635186952,0.6768881154107809
62,0.6198922691175153,0.6966876537992145,1.0492852887710316,0.739230265097162,0.7023656588211824,0.7130746223016875,0.7838966112267093
63,0.637953368434191,0.6263222802826653,1.0571752475396976,0.6678818934762079,0.6796911616910539,0.7093807885121592,0.7083722672441245
64,0.6843435664622148,0.6977851949658536,1.0550352905718603,0.6792136076935568,0.6678205327003413,0.7501365994804123,0.7187796647404106
65,0.6352134042974863,0.6583147553574245,1.054935374010205,0.6487434242783076,0.6234950413462857,0.6917703073542313,0.6750391951157415
66,0.6887278660023194,0.6738814681160833,1.0496824001638174,0.7077846949220058,0.7062868949901402,0.7641816687583862,0.7679222541765569
67,0.5741535626957436,0.5926804994937759,1.0722284669195807,0.6821855330460453,0.6142471195407364,0.6353984183391643,0.6918515538417133
68,0.6329560576244331,0.6525980631688151,1.053204470925204,0.6692710985205754,0.5997474793456603,0.7123318231266155,0.6829722274745705
69,0.586308012879467,0.6968735108571844,1.049165293587828,0.672425545657462,0.6649586486540986,0.6897847086694788,0.7017341712581286
70,0.6143637269256823,0.6174441414821852,1.0646953025639114,0.66127226697284,0.6067799418481958,0.6465610453706047,0.6857554529809502
71,0.6047385485997002,0.6486345957985489,1.0653865152537942,0.6491983615971693,0.6048713101231982,0.6655845292308514,0.6713051141350713
72,0.6098416107082266,0.6193686146878168,1.0707601640270799,0.6691407805214796,0.6582337773917567,0.6701663043579338,0.7166072485776859
73,0.627772193478107,0.6191640599389189,1.0614201881732965,0.6683749584591966,0.5999576313900896,0.704037245824994,0.6967675191493148
74,0.6471470005326122,0.6274061122060397,1.0516729981053121,0.6649426307013244,0.6392675187329032,0.7183518989609066,0.6915176183091656
75,0.6122170079496668,0.6339197143930997,1.0631286595130864,0.6802992919187191,0.5918609672884031,0.697132786907735,0.7154351801088566
76,0.6635076882697294,0.6520415677106375,1.046267573478252,0.6712838171249556,0.6561622816919626,0.7309112881351397,0.715890944941365
77,0.632059214633778,0.6092711328899283,1.0645940321295315,0.6738113090794111,0.5856550517916326,0.7022899442181028,0.6840674066328095
78,0.5584923382204393,0.6343042913792635,1.0703956703328814,0.668119275176162,0.5729422082053641,0.6197466285747071,0.6934394988347157
79,0.6131737685778489,0.6845496569008598,1.0632885520176059,0.6995746169278556,0.6761029232473033,0.70568923590755,0.7371262507730901
80,0.6392872052008529,0.6117321154110869,1.059493649854155,0.6633435189343204,0.6259902634193225,0.6789610559350119,0.6996878250416763
81,0.5984149763361462,0.6237754433297146,1.0659090323758273,0.6269314941080675,0.603847350629929,0.665378379224225,0.6696295784239142
82,0.629914767320875,0.6170103921312592,1.0597384816633755,0.6689004223673167,0.6719462331792324,0.6710832298081753,0.6997126671630667
83,0.6130945714837568,0.6553950882334403,1.060370957218476,0.6718008805428841,0.6436235926127226,0.6786031244421709,0.7016109504849681
84,0.5673122064550999,0.6062085319657473,1.0643933980714018,0.7090664995170552,0.658225439407476,0.6388350595371824,0.7390026242049879
85,0.6214436888130139,0.6070937991080186,1.058387658792488,0.6522141570178047,0.656333962743468,0.6850265713256559,0.7099112483153096
86,0.6245449784334561,0.6479941455349592,1.0564045235124977,0.6926666978195318,0.6683453756043978,0.6921692536239147,0.728955634863853
87,0.5579941784327345,0.6130457530211315,1.0656771584519091,0.6491032098345231,0.5968927412196576,0.638568894215455,0.6871017406579696
88,0.6203434040790301,0.6650584690055406,1.0612883655564456,0.665676809881755,0.6574142753081706,0.696355173500948,0.6956010542382698
89,0.6160020004579394,0.6230824504965197,1.060548298600859,0.6936428438516684,0.6555307378001181,0.6874072538329521,0.7307110924394908
90,0.5909223790963716,0.6038093789336405,1.070663644713554,0.6680782893154192,0.6149230096987988,0.6511087973527117,0.6975403027061854
91,0.5884708607283854,0.6482764340152124,1.0590946848926945,0.68487714077027,0.6034989860536136,0.6760386346803087,0.6937566315584826
92,0.5602088851934774,0.6087719943332254,1.0588512448325664,0.6790348809406203,0.6484263042927709,0.6744216119729987,0.7067046457088175
93,0.6065097596690793,0.5849897772664328,1.0774936470328313,0.6300014611882251,0.6114243060523501,0.6821094087400349,0.6675719284723238
94,0.5929730297421939,0.6056303896864804,1.0739182546153925,0.6359052603521492,0.6011622478295772,0.6568784291367857,0.6722280345730155
95,0.6063973961758589,0.6233181374044856,1.067047117607382,0.6792050690566196,0.6126192300470089,0.6796224917982082,0.6874278182732377
96,0.5302531395277652,0.6058305667760341,1.076099938793595,0.670254078919936,0.6274244726426275,0.6259594771959006,0.685142616683921
97,0.6336546410725936,0.6312424805206873,1.052418407125499,0.6379797545780552,0.6653678409635695,0.7058285937433714,0.6511172003045937
98,0.5858992543218403,0.6106072291068831,1.0709179286682524,0.6425450770391521,0.6077251790605029,0.6578149702132481,0.6828477932559355
99,0.6058489927046995,0.6118587429129879,1.067293533432397,0.6415949640792635,0.6217945597269814,0.6590888470532712,0.6746026500966774


==> images/logs/data/early_reward/classes/mean-std.csv <==
epoch,meadows,winter barley,corn,winter wheat,summer barley,clover,winter triticale
1,1.0,1.0,1.0,1.0,1.0,1.0,1.0
2,1.0,1.0,1.0,1.0,1.0,1.0,1.0
3,1.0,1.0,0.9867843273256441,1.0,1.0,1.0,1.0
4,0.9681704778352545,0.9728606370181502,1.0,0.9572411201025222,1.0,0.9777160077990656,1.0
5,0.9926222789535942,1.0,1.0,1.0,0.9986465187803913,1.0,1.0
6,1.0,1.0,1.0,1.0,1.0,1.0,1.0
7,1.0,1.0,1.0,1.0,1.0,1.0,1.0
8,1.0,1.0,1.0,1.0,1.0,1.0,1.0
9,1.0,1.0,1.0,1.0,1.0,1.0,1.0
10,1.0,1.0,1.0,1.0,1.0,1.0,1.0
11,1.0,1.0,1.0,1.0,1.0,1.0,1.0
12,1.0,1.0,1.0,1.0,1.0,1.0,1.0
13,1.0,1.0,1.0,1.0,1.0,1.0,1.0
14,1.0,1.0,1.0,1.0,1.0,1.0,1.0
15,1.0,1.0,1.0,1.0,1.0,1.0,1.0
16,1.0,1.0,1.0,1.0,1.0,1.0,1.0
17,1.0,1.0,1.0,1.0,1.0,1.0,1.0
18,1.0,1.0,1.0,1.0,1.0,1.0,1.0
19,1.0,1.0,1.0,1.0,1.0,1.0,1.0
20,1.0,1.0,1.0,1.0,1.0,1.0,1.0
21,1.0,1.0,1.0,1.0,1.0,1.0,1.0
22,1.0,1.0,1.0,1.0,1.0,1.0,1.0
23,1.0,1.0,1.0,1.0,1.0,1.0,1.0
24,1.0,1.0,1.0,1.0,1.0,1.0,1.0
25,1.0,1.0,1.0,1.0,1.0,1.0,1.0
26,1.0,1.0,1.0,1.0,1.0,1.0,1.0
27,1.0,1.0,1.0,1.0,1.0,1.0,1.0
28,1.0,1.0,1.0,1.0,1.0,1.0,1.0
29,1.0,1.0,1.0,1.0,1.0,1.0,1.0
30,1.0,1.0,1.0,1.0,1.0,1.0,1.0
31,1.0,1.0,1.0,1.0,1.0,1.0,1.0
32,1.0,1.0,1.0,1.0,1.0,1.0,1.0
33,1.0,1.0,1.0,1.0,1.0,1.0,1.0
34,1.0,1.0,1.0,1.0,1.0,1.0,1.0
35,1.0,1.0,1.0,1.0,1.0,1.0,1.0
36,1.0,1.0,1.0,1.0,1.0,1.0,1.0
37,0.9926348124794828,1.0,1.0,1.0,1.0,1.0,1.0
38,0.9974005220515821,1.0,1.0,1.0,1.0,1.0,1.0
39,0.3046324568161902,0.9294919008260487,0.9123264042404794,0.9523438298931419,0.9649473555608764,0.32199942253506697,0.9426159248120242
40,0.3529257218679216,0.9151379293144867,0.9345487787643361,0.9193750709796855,0.9567341884449932,0.37378436883105776,0.9230521577105708
41,0.33030239313397736,0.9085922504819285,0.9199835477834128,0.9202077719088487,0.9325919160919584,0.37007763916906,0.9057251141519853
42,0.422632631423851,0.9065274762928421,0.9377922077082875,0.9078596416305911,0.9372182187046298,0.39816973570467074,0.9150169831835199
43,0.39746376289829854,0.9440776248374444,0.9519648342255412,0.9522085529948936,0.9824047441450859,0.3988078103098338,0.9729857665199678
44,0.3656955080654619,0.9170751519781642,0.9476159214026123,0.9380162486960579,0.9552979099758211,0.37621426992739704,0.9228969354768927
45,0.3983035697716749,0.9071539355037133,0.9370328059697324,0.9345767118064258,0.9558255741772208,0.3968961529014512,0.9095050642373129
46,0.3993305525637145,0.930848234410551,0.9305483589001114,0.9313611855274818,0.9536084109483145,0.3851570501487175,0.9270171646512586
47,0.3714848645688812,0.9128488896635928,0.9526995906463935,0.9283583731689075,0.9699969432186999,0.3781198109575046,0.9314826648642004
48,0.41660453672846626,0.3505864782527533,0.9379239067847313,0.8718392101306138,0.9164457309314546,0.4127343157990719,0.8924241985882495
49,0.36657038017164,0.33550124720145846,0.9362573505797163,0.8890675836440969,0.9391822593299687,0.39012848459627636,0.9054506082573844
50,0.4087216627375382,0.37217376415432907,0.9473915539314404,0.9133247620740024,0.950433348533526,0.4149352972996158,0.9221427456774889
51,0.4008853810085904,0.3407014543800012,0.9119476094648991,0.9172641719778486,0.9436584522682246,0.38938407413193016,0.9403263942498553
52,0.30893651735159955,0.33371662490030046,0.9100469317166118,0.8609763952762076,0.8950566883504417,0.3488227842416934,0.8645025282422564
53,0.36802803827469893,0.34158767942163737,0.9420143848363098,0.8304494217843764,0.8923716739166805,0.3827193279050082,0.8583493912727974
54,0.36623822076542867,0.3237825352926451,0.9410709949003675,0.8574311111791543,0.9104766823541406,0.36909799421042927,0.8650371096646938
55,0.4013626612525877,0.39204059848787665,0.96537344184995,0.5263541537884607,0.8804012809905593,0.4140656472435956,0.6508044813012827
56,0.42220850090773077,0.3438764658733265,0.9400921621557831,0.5237401652987637,0.522426708767311,0.41854739738011676,0.5287424693418519
57,0.4008680521088673,0.34872235882529146,0.9369428836318083,0.5459910360596655,0.4538106307937304,0.40402077415747856,0.5521237350055498
58,0.3800020040141441,0.35325426387553555,0.9232026457748825,0.5423812106731671,0.3503528010240204,0.39577272973013955,0.5293475976579216
59,0.35405263603787906,0.36216315567652657,0.9131190809461925,0.5265971368343976,0.3771044191261069,0.36103533468995297,0.5282122896058719
60,0.35178729013016485,0.35154502020811385,0.9027682931986281,0.5300360195523399,0.3513733476241411,0.3789881241888643,0.5332760352431576
61,0.40990174103899335,0.33253855946699024,0.9111373725350358,0.5202522204060445,0.32533341253184533,0.40606022853229856,0.5263919881714374
62,0.3642304623595364,0.35848050417671906,0.9360857966000538,0.5310428441465356,0.3672992441770539,0.3928121418527933,0.5802812049148532
63,0.3624038541601381,0.3283522029015371,0.9188436284791786,0.5084836527422794,0.37950930862052745,0.39043173492241157,0.5335785312021423
64,0.3828844499955404,0.3683980818005767,0.9284052928687229,0.5071309301215693,0.3757420775289355,0.390395833965407,0.5220489930066761
65,0.41027506570538436,0.3773532483451365,0.926188607113776,0.5040927101754739,0.333059926319793,0.38921956891123555,0.5173647755359632
66,0.3919597874917641,0.3545356870829294,0.9295110790296617,0.5344421958342965,0.35796942482173505,0.40109767132410346,0.5406664380979358
67,0.3761669807929179,0.32049444651054393,0.8897191950280812,0.5195476602312654,0.31044423848395486,0.3718006817733215,0.52351314188552
68,0.4115883240934248,0.33987339625728796,0.925731608010875,0.5280503300508532,0.32370931077779647,0.41312749445868635,0.5305797794309107
69,0.3360662415778417,0.3450888464399462,0.9374069929844588,0.4860303366954789,0.33680501977623667,0.3767319767448442,0.5097461912796357
70,0.4050921465154555,0.34080948394206656,0.905746567877959,0.5338432792456472,0.35941641323704804,0.39783340532305866,0.5286597390777463
71,0.40808956992165324,0.35062489201385466,0.9057846559173769,0.5146146636129147,0.3494496775311228,0.3869089090893586,0.5261916489206041
72,0.3832244435768499,0.32290228935414567,0.8983947051277891,0.4907331690583522,0.3294793325435753,0.3791025370368919,0.5249119572919733
73,0.3932273918885246,0.3232302628009762,0.9144699877168792,0.5236418482634925,0.28316994062637113,0.39217572755333363,0.5302501761463261
74,0.41217108705071326,0.31751829384147645,0.9317246852923712,0.5027044281222051,0.37055023552929545,0.3900845464834131,0.5386938620533719
75,0.4044321165360284,0.3357192859154471,0.9099301135456868,0.48855575009808766,0.28244826257638234,0.3991551770967646,0.5235807888164775
76,0.4356407185812895,0.3362645106602359,0.9376020103913321,0.490585930774204,0.35083360308169986,0.41427056413332675,0.5304620977863
77,0.4057681065157133,0.33225925896443764,0.9085505410150417,0.49835255646680743,0.3215759887727413,0.4159702732547132,0.5179179192195859
78,0.3549960042029332,0.34761486937359076,0.896957397020186,0.4988975315465271,0.2960172274207381,0.3668300493405534,0.5033667160983875
79,0.3447632709399007,0.38737258931944285,0.9101992214701676,0.5218539545007157,0.34582535423652966,0.3726759684419063,0.5303748282083512
80,0.37817204909698154,0.3351669898033532,0.9141228237623183,0.48523841383878885,0.31516199995516303,0.402853717218344,0.5173169224766665
81,0.376636852834906,0.3405256982932414,0.8986126321458372,0.4709151445473949,0.29491808146883636,0.3949140842178448,0.5074960150158784
82,0.40106153478737616,0.3396387902198672,0.9125480906231966,0.5064672246915067,0.3386945663504558,0.3946835493444307,0.5275639836785389
83,0.37583152809204134,0.35049815459284805,0.9158624190149002,0.47447012786047726,0.33321356200220975,0.3934628673088605,0.5138400637575868
84,0.3485746305301965,0.3260654575436636,0.9031312694532658,0.5272255172896676,0.3250784994520183,0.36978886247256637,0.5377345359158581
85,0.36135221588510125,0.32931471678213875,0.9112391108342813,0.456189204326733,0.30486533178915975,0.38021527344374795,0.4918151219911211
86,0.36547830482492427,0.3416078291642079,0.9205152534072792,0.5084362433569388,0.3330655591398704,0.38634593197788514,0.5280145852483612
87,0.3473226971453601,0.3448067616348389,0.9030916103168597,0.45798712629993066,0.2797680465522412,0.37357958722436524,0.504007452263912
88,0.38298004184321005,0.3616925337713804,0.9147305104624306,0.4901530220510181,0.37421417854250527,0.3861345152879535,0.5278775819291881
89,0.3652246764150869,0.3411569817774699,0.913754575702015,0.48161976119034833,0.3302423368618455,0.3848837097965942,0.5400700901241691
90,0.3710653094820739,0.34478673337737475,0.8930429189930096,0.4745687695081101,0.2793744623764512,0.379937321882384,0.516356978260582
91,0.33544710565441693,0.33518546046180087,0.9220292962312868,0.5055115146919148,0.28145104334086024,0.36618108785437453,0.5214354271381078
92,0.3413188792947692,0.3234711405017022,0.9179398319585104,0.4923936904879513,0.3157124376237488,0.3891704390206272,0.526527982689974
93,0.34485693570297427,0.34095900397392526,0.8787483092091252,0.4433703875512708,0.32073324832742645,0.37728316718797406,0.49876385055227695
94,0.3685362357188466,0.3358382928189192,0.8924481117509737,0.46356952956381725,0.2997783753332681,0.375817483874088,0.5004953145853791
95,0.35452500359449807,0.3370027512101397,0.905797155236891,0.509870561195481,0.32318323908879343,0.3762455246997297,0.5332023068886097
96,0.30700645285573874,0.34288896423291393,0.8818580191643631,0.4624139883069547,0.36887182365366866,0.3375950784846393,0.5152026573773651
97,0.4048169565416695,0.35641564968603917,0.9270324723253804,0.45545511937152466,0.4050025294068009,0.4095069893087472,0.4949337276194461
98,0.3445444033823665,0.3252459026425771,0.8996097418594183,0.44243391455748676,0.2875717051252701,0.3799053147511313,0.4935009335459636
99,0.37900094191080774,0.3347626702311035,0.9034486373097739,0.4628693216350221,0.312596974664553,0.3910798818556152,0.5058030469253337


==> images/logs/data/early_reward/classes/mean.csv <==
epoch,meadows,winter barley,corn,winter wheat,summer barley,clover,winter triticale
1,1.0,1.0,1.0,1.0,1.0,1.0,1.0
2,1.0,1.0,1.0,1.0,1.0,1.0,1.0
3,1.0,1.0,0.9995066495066495,1.0,1.0,1.0,1.0
4,0.998810321181386,0.9991360691144708,1.0,0.9982405462184875,1.0,0.9989126359205099,1.0
5,0.9998692310145758,1.0,1.0,1.0,0.9999412110523223,1.0,1.0
6,1.0,1.0,1.0,1.0,1.0,1.0,1.0
7,1.0,1.0,1.0,1.0,1.0,1.0,1.0
8,1.0,1.0,1.0,1.0,1.0,1.0,1.0
9,1.0,1.0,1.0,1.0,1.0,1.0,1.0
10,1.0,1.0,1.0,1.0,1.0,1.0,1.0
11,1.0,1.0,1.0,1.0,1.0,1.0,1.0
12,1.0,1.0,1.0,1.0,1.0,1.0,1.0
13,1.0,1.0,1.0,1.0,1.0,1.0,1.0
14,1.0,1.0,1.0,1.0,1.0,1.0,1.0
15,1.0,1.0,1.0,1.0,1.0,1.0,1.0
16,1.0,1.0,1.0,1.0,1.0,1.0,1.0
17,1.0,1.0,1.0,1.0,1.0,1.0,1.0
18,1.0,1.0,1.0,1.0,1.0,1.0,1.0
19,1.0,1.0,1.0,1.0,1.0,1.0,1.0
20,1.0,1.0,1.0,1.0,1.0,1.0,1.0
21,1.0,1.0,1.0,1.0,1.0,1.0,1.0
22,1.0,1.0,1.0,1.0,1.0,1.0,1.0
23,1.0,1.0,1.0,1.0,1.0,1.0,1.0
24,1.0,1.0,1.0,1.0,1.0,1.0,1.0
25,1.0,1.0,1.0,1.0,1.0,1.0,1.0
26,1.0,1.0,1.0,1.0,1.0,1.0,1.0
27,1.0,1.0,1.0,1.0,1.0,1.0,1.0
28,1.0,1.0,1.0,1.0,1.0,1.0,1.0
29,1.0,1.0,1.0,1.0,1.0,1.0,1.0
30,1.0,1.0,1.0,1.0,1.0,1.0,1.0
31,1.0,1.0,1.0,1.0,1.0,1.0,1.0
32,1.0,1.0,1.0,1.0,1.0,1.0,1.0
33,1.0,1.0,1.0,1.0,1.0,1.0,1.0
34,1.0,1.0,1.0,1.0,1.0,1.0,1.0
35,1.0,1.0,1.0,1.0,1.0,1.0,1.0
36,1.0,1.0,1.0,1.0,1.0,1.0,1.0
37,0.9998915574267215,1.0,1.0,1.0,1.0,1.0,1.0
38,0.9999617261506075,1.0,1.0,1.0,1.0,1.0,1.0
39,0.4957420342550952,0.991113853748843,0.9899613899613899,0.9957720588235295,0.9978835978835979,0.5522309711286089,0.9944324557617609
40,0.5028099384428921,0.9879512496143166,0.9932003432003431,0.9895220588235293,0.9960905349794238,0.5692913385826772,0.9893396633577901
41,0.4824801454406277,0.9847732181425486,0.9902402402402403,0.9896796218487394,0.9914462081128748,0.5526809148856393,0.985843763487268
42,0.5529933339712307,0.9844183893859919,0.993071643071643,0.9872636554621851,0.9917695473251029,0.5777652793400825,0.9860595597755719
43,0.5669058782253692,0.9943073125578527,0.9962462462462462,0.9955882352941177,0.9992357436801881,0.6116985376827896,0.9982736296935694
44,0.5069913564890122,0.9881826596729405,0.9953024453024454,0.9931197478991597,0.9946502057613168,0.5648668916385452,0.9898575744497193
45,0.5345230121519472,0.984757790805307,0.9930501930501932,0.9928571428571428,0.9955614344503234,0.5688038995125609,0.986404833836858
46,0.5562753165566293,0.9902036408515891,0.9928785928785929,0.9926470588235294,0.9961493239271018,0.5743532058492689,0.9902028485110056
47,0.5209102797180492,0.984001851280469,0.9959459459459459,0.9912552521008403,0.9976484420928866,0.5653168353955756,0.9914976262408287
48,0.5519982138870283,0.5141005862388152,0.9926855426855427,0.9748949579831933,0.987742504409171,0.5622047244094488,0.9804488562796719
49,0.5127898446719612,0.5432119716136995,0.9928356928356928,0.9801733193277312,0.9925925925925926,0.5557180352455943,0.9841605524384981
50,0.5575064587120849,0.5806541190990435,0.9944229944229943,0.9866596638655462,0.9945032333921223,0.5808023997000374,0.9881312041432887
51,0.5387937358466495,0.560027769207035,0.9864650364650365,0.9879989495798318,0.993915343915344,0.5559430071241095,0.9921018558480793
52,0.4546422989825535,0.5010799136069114,0.9875589875589876,0.9709296218487395,0.9818048206937096,0.5211848518935133,0.9727233491583945
53,0.5168404937326572,0.5112465288491207,0.9932003432003431,0.958403361344538,0.9813345091122869,0.5518560179977503,0.9691411307725507
54,0.49554747552068384,0.5280931811169393,0.9946160446160446,0.9673844537815124,0.9850970017636684,0.5350206224221973,0.9686663789382822
55,0.5502025324530349,0.5588244369021906,0.997018447018447,0.7158876050420168,0.9740446796002351,0.5834645669291338,0.8432455761760898
56,0.5355085637738016,0.5098117864856526,0.9930501930501929,0.6432247899159664,0.6440917107583773,0.5543307086614173,0.6839447561501941
57,0.5234235958281503,0.5136840481332923,0.9924924924924925,0.6392331932773109,0.5718106995884773,0.5526059242594676,0.663098834700043
58,0.5281089528912704,0.5148565257636533,0.9910767910767911,0.6408350840336134,0.49791299235743675,0.5704161979752531,0.6548554164868363
59,0.4509999043153765,0.5067108917000926,0.9867867867867869,0.6103728991596639,0.5052322163433275,0.5071241094863143,0.6182995252481657
60,0.4671737951711159,0.4884757790805307,0.9845559845559847,0.6062762605042016,0.4967078189300411,0.5210348706411699,0.6273198100992663
61,0.5131502567537396,0.4797130515273065,0.9862505362505363,0.5924632352941176,0.4546443268665491,0.5456317960254968,0.6016400517911091
62,0.4920613657385258,0.5275840789879668,0.9926855426855427,0.6351365546218488,0.5348324514991182,0.5529433820772404,0.6820889080707813
63,0.5001786112971646,0.4773372415921012,0.9880094380094381,0.5881827731092436,0.5296002351557907,0.5499062617172854,0.6209753992231334
64,0.5336140082288776,0.5330916383832152,0.9917202917202916,0.593172268907563,0.5217813051146384,0.5702662167229097,0.6204143288735433
65,0.5227442350014353,0.5178340018512805,0.9905619905619905,0.5764180672268907,0.47827748383303936,0.5404949381327334,0.5962019853258523
66,0.5403438267470417,0.5142085775995063,0.9895967395967395,0.6211134453781512,0.5321281599059376,0.5826396700412448,0.6542943461372464
67,0.47516027174433073,0.4565874730021599,0.980973830973831,0.6008665966386554,0.46234567901234563,0.5035995500562429,0.6076823478636166
68,0.522272190858929,0.4962357297130515,0.9894680394680394,0.5986607142857143,0.46172839506172836,0.5627296587926509,0.6067760034527406
69,0.46118712722865435,0.5209811786485653,0.9932861432861434,0.5792279411764705,0.5008818342151676,0.5332583427071615,0.6057401812688822
70,0.5097279367205689,0.47912681271212587,0.9852209352209352,0.5975577731092436,0.48309817754262196,0.5221972253468317,0.6072075960293483
71,0.5064140592606767,0.4996297439062018,0.9855855855855855,0.581906512605042,0.47716049382716047,0.526246719160105,0.5987483815278377
72,0.4965330271425383,0.4711354520209812,0.9845774345774345,0.5799369747899159,0.493856554967666,0.5246344206974128,0.6207596029348296
73,0.5104997926833158,0.47119716136994755,0.9879450879450878,0.5960084033613445,0.4415637860082304,0.5481064866891638,0.6135088476478204
74,0.5296590437916627,0.4724622030237581,0.9916988416988416,0.5838235294117647,0.5049088771310993,0.5542182227221598,0.6151057401812687
75,0.5083245622428476,0.4848195001542734,0.9865293865293866,0.5844275210084033,0.4371546149323927,0.5481439820022498,0.6195079844626671
76,0.5495742034255094,0.4941530391854367,0.9919347919347921,0.5809348739495798,0.5034979423868312,0.5725909261342332,0.6231765213638325
77,0.5189136605747456,0.47076519592718297,0.9865722865722867,0.5860819327731093,0.45361552028218693,0.559130108736408,0.6009926629261977
78,0.45674417121168626,0.4909595803764271,0.9836765336765336,0.5835084033613446,0.4344797178130511,0.49328833895763025,0.5984031074665516
79,0.4789685197588748,0.5359611231101513,0.9867438867438868,0.6107142857142857,0.5109641387419165,0.5391826021747281,0.6337505394907207
80,0.5087296271489172,0.47344955260722,0.9868082368082367,0.5742909663865546,0.47057613168724277,0.5409073865766779,0.6085023737591714
81,0.4875259145855261,0.482150570811478,0.9822608322608323,0.5489233193277312,0.4493827160493827,0.5301462317210349,0.5885627967198963
82,0.5154881510541256,0.4783245911755632,0.9861432861432861,0.5876838235294117,0.5053203997648441,0.532883389576303,0.6136383254208028
83,0.49446304978789907,0.5029466214131442,0.9881166881166881,0.5731355042016807,0.4884185773074662,0.5360329958755157,0.6077255071212775
84,0.45794341849264825,0.46613699475470544,0.9837623337623338,0.6181460084033614,0.49165196942974715,0.5043119610048744,0.638368580060423
85,0.4913979523490576,0.4682042579450787,0.9848133848133848,0.5542016806722688,0.4805996472663139,0.5326209223847019,0.6008631851532154
86,0.4950116416291902,0.4948009873495835,0.9884598884598884,0.6005514705882353,0.5007054673721341,0.5392575928008999,0.6284851100561071
87,0.4526584377890473,0.4789262573279852,0.9843843843843845,0.5535451680672269,0.4383303938859494,0.5060742407199101,0.5955545964609408
88,0.5016617229611201,0.5133755013884604,0.9880094380094381,0.5779149159663866,0.515814226925338,0.5412448443944508,0.611739318083729
89,0.49061333843651317,0.4821197161369948,0.987151437151437,0.5876313025210084,0.49288653733098176,0.5361454818147732,0.63539059128183
90,0.48099384428922276,0.47429805615550763,0.9818532818532818,0.5713235294117647,0.44714873603762495,0.5155230596175479,0.6069486404833837
91,0.46195898319140116,0.49173094723850663,0.9905619905619907,0.5951943277310924,0.44247501469723693,0.5211098612673416,0.6075960293482952
92,0.45076388224412334,0.4661215674174638,0.9883955383955384,0.5857142857142857,0.48206937095825986,0.5317960254968129,0.6166163141993958
93,0.47568334768602677,0.46297439062017903,0.9781209781209783,0.5366859243697479,0.46607877718988827,0.5296962879640045,0.5831678895123004
94,0.48075463273052027,0.4707343412526998,0.9831831831831831,0.5497373949579832,0.45047031158142264,0.5163479565054369,0.5863616745791973
95,0.4804611998851785,0.48016044430731264,0.9864221364221364,0.5945378151260503,0.46790123456790117,0.527934008248969,0.6103150625809237
96,0.41862979619175195,0.474359765504474,0.978978978978979,0.5663340336134454,0.49814814814814806,0.48177727784026997,0.600172637030643
97,0.5192357988071316,0.4938290651033632,0.9897254397254397,0.5467174369747899,0.5351851851851852,0.5576677915260593,0.5730254639620199
98,0.46522182885210345,0.4679265658747301,0.9852638352638353,0.5424894957983194,0.4476484420928865,0.5188601424821897,0.5881743634009495
99,0.4924249673077536,0.4733107065720457,0.9853710853710854,0.5522321428571428,0.46719576719576716,0.5250843644544432,0.5902028485110056


==> images/logs/data/early_reward/classes/median.csv <==
epoch,meadows,winter barley,corn,winter wheat,summer barley,clover,winter triticale
1,1.0,1.0,1.0,1.0,1.0,1.0,1.0
2,1.0,1.0,1.0,1.0,1.0,1.0,1.0
3,1.0,1.0,1.0,1.0,1.0,1.0,1.0
4,1.0,1.0,1.0,1.0,1.0,1.0,1.0
5,1.0,1.0,1.0,1.0,1.0,1.0,1.0
6,1.0,1.0,1.0,1.0,1.0,1.0,1.0
7,1.0,1.0,1.0,1.0,1.0,1.0,1.0
8,1.0,1.0,1.0,1.0,1.0,1.0,1.0
9,1.0,1.0,1.0,1.0,1.0,1.0,1.0
10,1.0,1.0,1.0,1.0,1.0,1.0,1.0
11,1.0,1.0,1.0,1.0,1.0,1.0,1.0
12,1.0,1.0,1.0,1.0,1.0,1.0,1.0
13,1.0,1.0,1.0,1.0,1.0,1.0,1.0
14,1.0,1.0,1.0,1.0,1.0,1.0,1.0
15,1.0,1.0,1.0,1.0,1.0,1.0,1.0
16,1.0,1.0,1.0,1.0,1.0,1.0,1.0
17,1.0,1.0,1.0,1.0,1.0,1.0,1.0
18,1.0,1.0,1.0,1.0,1.0,1.0,1.0
19,1.0,1.0,1.0,1.0,1.0,1.0,1.0
20,1.0,1.0,1.0,1.0,1.0,1.0,1.0
21,1.0,1.0,1.0,1.0,1.0,1.0,1.0
22,1.0,1.0,1.0,1.0,1.0,1.0,1.0
23,1.0,1.0,1.0,1.0,1.0,1.0,1.0
24,1.0,1.0,1.0,1.0,1.0,1.0,1.0
25,1.0,1.0,1.0,1.0,1.0,1.0,1.0
26,1.0,1.0,1.0,1.0,1.0,1.0,1.0
27,1.0,1.0,1.0,1.0,1.0,1.0,1.0
28,1.0,1.0,1.0,1.0,1.0,1.0,1.0
29,1.0,1.0,1.0,1.0,1.0,1.0,1.0
30,1.0,1.0,1.0,1.0,1.0,1.0,1.0
31,1.0,1.0,1.0,1.0,1.0,1.0,1.0
32,1.0,1.0,1.0,1.0,1.0,1.0,1.0
33,1.0,1.0,1.0,1.0,1.0,1.0,1.0
34,1.0,1.0,1.0,1.0,1.0,1.0,1.0
35,1.0,1.0,1.0,1.0,1.0,1.0,1.0
36,1.0,1.0,1.0,1.0,1.0,1.0,1.0
37,1.0,1.0,1.0,1.0,1.0,1.0,1.0
38,1.0,1.0,1.0,1.0,1.0,1.0,1.0
39,0.42857142857142855,1.0,1.0,1.0,1.0,0.44285714285714284,1.0
40,0.4714285714285714,1.0,1.0,1.0,1.0,0.5,1.0
41,0.45714285714285713,1.0,1.0,1.0,1.0,0.4857142857142857,1.0
42,0.5285714285714286,1.0,1.0,1.0,1.0,0.5,1.0
43,0.5285714285714286,1.0,1.0,1.0,1.0,0.5285714285714286,1.0
44,0.4714285714285714,1.0,1.0,1.0,1.0,0.4857142857142857,1.0
45,0.5,1.0,1.0,1.0,1.0,0.5,1.0
46,0.5142857142857142,1.0,1.0,1.0,1.0,0.5,1.0
47,0.4857142857142857,1.0,1.0,1.0,1.0,0.4857142857142857,1.0
48,0.5285714285714286,0.44285714285714284,1.0,1.0,1.0,0.5142857142857142,1.0
49,0.4857142857142857,0.45714285714285713,1.0,1.0,1.0,0.5,1.0
50,0.5285714285714286,0.5,1.0,1.0,1.0,0.5285714285714286,1.0
51,0.5142857142857142,0.4857142857142857,1.0,1.0,1.0,0.5,1.0
52,0.42857142857142855,0.42857142857142855,1.0,1.0,1.0,0.45714285714285713,1.0
53,0.4857142857142857,0.42857142857142855,1.0,1.0,1.0,0.4857142857142857,1.0
54,0.4714285714285714,0.42857142857142855,1.0,1.0,1.0,0.4714285714285714,1.0
55,0.5285714285714286,0.55,1.0,0.6142857142857143,1.0,0.5285714285714286,1.0
56,0.5142857142857142,0.42857142857142855,1.0,0.6142857142857143,0.6142857142857143,0.5142857142857142,0.6285714285714286
57,0.5,0.44285714285714284,1.0,0.6142857142857143,0.5857142857142857,0.5,0.6285714285714286
58,0.5,0.45714285714285713,1.0,0.6142857142857143,0.5285714285714286,0.5142857142857142,0.6142857142857143
59,0.42857142857142855,0.45714285714285713,1.0,0.6,0.5285714285714286,0.45714285714285713,0.6
60,0.45714285714285713,0.42857142857142855,1.0,0.6,0.5285714285714286,0.4714285714285714,0.6142857142857143
61,0.5,0.4142857142857143,1.0,0.5857142857142857,0.45714285714285713,0.5,0.6
62,0.4714285714285714,0.45714285714285713,1.0,0.6142857142857143,0.5714285714285714,0.5,0.6714285714285714
63,0.4714285714285714,0.4,1.0,0.5714285714285714,0.5571428571428572,0.5,0.6142857142857143
64,0.5,0.5,1.0,0.5714285714285714,0.5428571428571428,0.5142857142857142,0.6
65,0.5,0.47857142857142854,1.0,0.5571428571428572,0.4928571428571429,0.5,0.5857142857142857
66,0.5,0.44285714285714284,1.0,0.6,0.5571428571428572,0.5142857142857142,0.6285714285714286
67,0.45714285714285713,0.4,1.0,0.6,0.4714285714285714,0.45714285714285713,0.6
68,0.5,0.4142857142857143,1.0,0.5857142857142857,0.4142857142857143,0.5285714285714286,0.6
69,0.42857142857142855,0.44285714285714284,1.0,0.5571428571428572,0.5285714285714286,0.4857142857142857,0.6
70,0.5,0.4142857142857143,1.0,0.5928571428571429,0.47857142857142854,0.4857142857142857,0.6
71,0.5,0.42857142857142855,1.0,0.5714285714285714,0.5,0.4714285714285714,0.5857142857142857
72,0.4857142857142857,0.4,1.0,0.5714285714285714,0.5285714285714286,0.4714285714285714,0.6142857142857143
73,0.4857142857142857,0.4,1.0,0.6,0.4357142857142857,0.5,0.6142857142857143
74,0.5142857142857142,0.4,1.0,0.5857142857142857,0.5285714285714286,0.5142857142857142,0.6142857142857143
75,0.4857142857142857,0.4,1.0,0.5714285714285714,0.38571428571428573,0.5,0.6142857142857143
76,0.5285714285714286,0.4142857142857143,1.0,0.5714285714285714,0.5285714285714286,0.5285714285714286,0.6142857142857143
77,0.5,0.4,1.0,0.5857142857142857,0.4142857142857143,0.5285714285714286,0.6
78,0.44285714285714284,0.4142857142857143,1.0,0.5857142857142857,0.38571428571428573,0.44285714285714284,0.6
79,0.45714285714285713,0.5571428571428572,1.0,0.6142857142857143,0.5428571428571428,0.4857142857142857,0.6285714285714286
80,0.4857142857142857,0.4,1.0,0.5714285714285714,0.4857142857142857,0.5142857142857142,0.6
81,0.4714285714285714,0.4,1.0,0.5428571428571428,0.4,0.4857142857142857,0.5857142857142857
82,0.5,0.4,1.0,0.5857142857142857,0.5428571428571428,0.5,0.6
83,0.4714285714285714,0.4142857142857143,1.0,0.5714285714285714,0.5142857142857142,0.5,0.6
84,0.44285714285714284,0.4,1.0,0.6142857142857143,0.5285714285714286,0.4714285714285714,0.6142857142857143
85,0.4714285714285714,0.4,1.0,0.5428571428571428,0.5142857142857142,0.4857142857142857,0.5857142857142857
86,0.45714285714285713,0.4142857142857143,1.0,0.6,0.5142857142857142,0.4857142857142857,0.6142857142857143
87,0.42857142857142855,0.4142857142857143,1.0,0.5428571428571428,0.4,0.4714285714285714,0.6
88,0.4714285714285714,0.45714285714285713,1.0,0.5714285714285714,0.5428571428571428,0.5,0.6
89,0.45714285714285713,0.4142857142857143,1.0,0.5857142857142857,0.5214285714285714,0.5,0.6285714285714286
90,0.45714285714285713,0.4142857142857143,1.0,0.5857142857142857,0.45714285714285713,0.4714285714285714,0.6
91,0.44285714285714284,0.4142857142857143,1.0,0.6,0.42857142857142855,0.45714285714285713,0.6
92,0.42857142857142855,0.4,1.0,0.6,0.5142857142857142,0.4857142857142857,0.6142857142857143
93,0.44285714285714284,0.4,1.0,0.5428571428571428,0.5,0.4857142857142857,0.5857142857142857
94,0.45714285714285713,0.4,1.0,0.5571428571428572,0.4714285714285714,0.4714285714285714,0.5857142857142857
95,0.44285714285714284,0.4,1.0,0.6,0.4857142857142857,0.4857142857142857,0.6
96,0.38571428571428573,0.4142857142857143,1.0,0.5714285714285714,0.5142857142857142,0.44285714285714284,0.6
97,0.5,0.42857142857142855,1.0,0.55,0.5571428571428572,0.5142857142857142,0.5714285714285714
98,0.44285714285714284,0.4,1.0,0.5428571428571428,0.42857142857142855,0.4714285714285714,0.5857142857142857
99,0.4857142857142857,0.4,1.0,0.5571428571428572,0.5142857142857142,0.5,0.5857142857142857


==> images/logs/data/early_reward/classes/stds.csv <==
epoch,meadows,winter barley,corn,winter wheat,summer barley,clover,winter triticale
1,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2,0.0,0.0,0.0,0.0,0.0,0.0,0.0
3,0.0,0.0,0.012722322181005382,0.0,0.0,0.0,0.0
4,0.03063984334613152,0.02627543209632061,0.0,0.04099942611596533,0.0,0.021196628121444315,0.0
5,0.00724695206098162,0.0,0.0,0.0,0.001294692271930937,0.0,0.0
6,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7,0.0,0.0,0.0,0.0,0.0,0.0,0.0
8,0.0,0.0,0.0,0.0,0.0,0.0,0.0
9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
10,0.0,0.0,0.0,0.0,0.0,0.0,0.0
11,0.0,0.0,0.0,0.0,0.0,0.0,0.0
12,0.0,0.0,0.0,0.0,0.0,0.0,0.0
13,0.0,0.0,0.0,0.0,0.0,0.0,0.0
14,0.0,0.0,0.0,0.0,0.0,0.0,0.0
15,0.0,0.0,0.0,0.0,0.0,0.0,0.0
16,0.0,0.0,0.0,0.0,0.0,0.0,0.0
17,0.0,0.0,0.0,0.0,0.0,0.0,0.0
18,0.0,0.0,0.0,0.0,0.0,0.0,0.0
19,0.0,0.0,0.0,0.0,0.0,0.0,0.0
20,0.0,0.0,0.0,0.0,0.0,0.0,0.0
21,0.0,0.0,0.0,0.0,0.0,0.0,0.0
22,0.0,0.0,0.0,0.0,0.0,0.0,0.0
23,0.0,0.0,0.0,0.0,0.0,0.0,0.0
24,0.0,0.0,0.0,0.0,0.0,0.0,0.0
25,0.0,0.0,0.0,0.0,0.0,0.0,0.0
26,0.0,0.0,0.0,0.0,0.0,0.0,0.0
27,0.0,0.0,0.0,0.0,0.0,0.0,0.0
28,0.0,0.0,0.0,0.0,0.0,0.0,0.0
29,0.0,0.0,0.0,0.0,0.0,0.0,0.0
30,0.0,0.0,0.0,0.0,0.0,0.0,0.0
31,0.0,0.0,0.0,0.0,0.0,0.0,0.0
32,0.0,0.0,0.0,0.0,0.0,0.0,0.0
33,0.0,0.0,0.0,0.0,0.0,0.0,0.0
34,0.0,0.0,0.0,0.0,0.0,0.0,0.0
35,0.0,0.0,0.0,0.0,0.0,0.0,0.0
36,0.0,0.0,0.0,0.0,0.0,0.0,0.0
37,0.007256744947238667,0.0,0.0,0.0,0.0,0.0,0.0
38,0.0025612040990254104,0.0,0.0,0.0,0.0,0.0,0.0
39,0.191109577438905,0.06162195292279427,0.07763498572091057,0.04342822893038759,0.032936242322721514,0.23023154859354192,0.05181653094973671
40,0.1498842165749705,0.07281332029982988,0.058651564436007005,0.07014698784384378,0.03935634653443057,0.19550696975161946,0.06628750564721936
41,0.1521777523066503,0.07618096766062007,0.07025669245682745,0.06947184993989068,0.0588542920209164,0.1826032757165793,0.08011864933528268
42,0.13036070254737978,0.07789091309314972,0.055279435363355445,0.079404013831594,0.05455132862047309,0.17959554363541175,0.07104257659205208
43,0.16944211532707062,0.0502296877204083,0.04428141202070505,0.043379682299224044,0.016830999535102184,0.21289072737295578,0.025287863173601592
44,0.14129584842355025,0.07110750769477629,0.04768652389983306,0.0551034992031018,0.03935229578549566,0.18865262171114816,0.06696063897282664
45,0.1362194423802723,0.07760385530159375,0.05601738708046076,0.05828043105071704,0.039735860273102636,0.17190774661110972,0.07689976959954503
46,0.15694476399291477,0.05935540644103811,0.0623302339784815,0.061285873296047635,0.04254091297878727,0.18919615570055134,0.06318568385974703
47,0.14942541514916793,0.07115296161687619,0.04324635529955239,0.06289687893193288,0.02765149887418675,0.1871970244380711,0.06001496137662827
48,0.13539367715856204,0.16351410798606186,0.05476163590081138,0.10305574785257937,0.07129677347771629,0.14947040861037691,0.0880246576914224
49,0.14621946450032117,0.20771072441224106,0.05657834225597656,0.09110573568363439,0.053410333262623864,0.16558955064931788,0.07870994418111367
50,0.14878479597454677,0.20848035494471445,0.047031440491553916,0.07333490179154377,0.044069884858596316,0.16586710240042163,0.06598845846579982
51,0.13790835483805905,0.21932631482703382,0.07451742700013736,0.07073477760198317,0.0502568916471193,0.16655893299217933,0.05177546159822399
52,0.1457057816309539,0.16736328870661094,0.07751205584237586,0.10995322657253194,0.08674813234326785,0.17236206765181988,0.10822082091613819
53,0.14881245545795824,0.16965884942748335,0.05118595836403327,0.12795393956016152,0.0889628351956064,0.16913669009274215,0.11079173949975331
54,0.12930925475525518,0.20431064582429415,0.05354504971567709,0.10995334260235809,0.07462031940952783,0.165922628211768,0.10362926927358834
55,0.14883987120044717,0.16678383841431396,0.03164500516849701,0.18953345125355606,0.0936433986096758,0.16939891968553825,0.19244109487480707
56,0.11330006286607085,0.16593532061232613,0.05295803089440984,0.11948462461720273,0.12166500199106632,0.13578331128130056,0.1552022868083422
57,0.12255554371928305,0.1649616893080008,0.05554960886068419,0.09324215721764538,0.11800006879474688,0.14858515010198908,0.11097509969449325
58,0.1481069488771263,0.16160226188811772,0.06787414530190855,0.09845387336044636,0.14756019133341636,0.1746434682451136,0.12550781882891468
59,0.09694726827749742,0.14454773602356608,0.07366770584059436,0.0837757623252663,0.12812779721722053,0.1460887747963613,0.09008723564229378
60,0.11538650504095103,0.13693075887241687,0.08178769135735661,0.07624024095186166,0.14533447130590005,0.14204674645230567,0.09404377485610867
61,0.10324851571474622,0.14717449206031624,0.07511316371550052,0.07221101488807317,0.12931091433470374,0.13957156749319827,0.07524806361967179
62,0.12783090337898947,0.1691035748112477,0.05659974608548886,0.10409371047531318,0.16753320732206428,0.16013124022444708,0.10180770315592806
63,0.13777475713702644,0.14898503869056415,0.06916580953025947,0.07969912036696421,0.15009092653526324,0.15947452679487387,0.08739686802099111
64,0.15072955823333725,0.16469355658263846,0.06331499885156874,0.08604133878599377,0.14603922758570287,0.17987038275750264,0.09836533586686727
65,0.11246916929605096,0.14048075350614397,0.06437338344821444,0.07232535705141682,0.14521755751324636,0.1512753692214979,0.07883720978988913
66,0.14838403925527763,0.15967289051657693,0.06008566056707791,0.08667124954385459,0.1741587350842026,0.18154199871714136,0.1136279080393106
67,0.09899329095141285,0.13609302649161598,0.09125463594574983,0.08131893640738998,0.1519014405283908,0.13179886828292142,0.08416920597809659
68,0.11068386676550418,0.15636233345576359,0.0637364314571645,0.07061038423486109,0.1380190842839319,0.14960216433396453,0.07619622402182995
69,0.12512088565081267,0.17589233220861913,0.05587915030168457,0.09319760448099157,0.16407681443893093,0.15652636596231734,0.0959939899892465
70,0.10463579020511343,0.13831732877005934,0.07947436734297615,0.06371449386359637,0.12368176430557391,0.124363820023773,0.07854785695160198
71,0.09832448933902352,0.14900485189234713,0.07980092966820865,0.06729184899212723,0.12771081629603764,0.13933781007074642,0.07255673260723358
72,0.11330858356568838,0.14823316266683553,0.08618272944964543,0.08920380573156374,0.16437722242409067,0.14553188366052097,0.09584764564285633
73,0.11727240079479119,0.14796689856897136,0.07347510022820866,0.07236655509785206,0.15839384538185924,0.15593075913583024,0.08325867150149441
74,0.11748795674094949,0.1549439091822816,0.059974156406470414,0.0811191012895597,0.1343586416018039,0.1641336762387467,0.07641187812789685
75,0.1038924457068192,0.1491002142388263,0.0765992729836999,0.09587177091031569,0.1547063523560104,0.14898880490548513,0.09592719564618958
76,0.11393348484421995,0.15788852852520077,0.05433278154346001,0.09034894317537577,0.15266433930513137,0.15832036200090652,0.09271442357753241
77,0.11314555405903233,0.13850593696274532,0.07802174555724495,0.08772937630630187,0.1320395315094456,0.1431598354816948,0.08307474370661184
78,0.10174816700875304,0.14334471100283636,0.08671913665634769,0.08461087181481745,0.13846249039231304,0.12645828961707684,0.09503639136816411
79,0.13420524881897405,0.14858853379070847,0.07654466527371913,0.08886033121356997,0.16513878450538683,0.1665066337328218,0.1033757112823694
80,0.13055757805193566,0.1382825628038668,0.07268541304591833,0.08905255254776576,0.15541413173207977,0.1380536693583339,0.09118545128250488
81,0.11088906175062008,0.14162487251823658,0.08364820011499512,0.0780081747803363,0.1544646345805463,0.13523214750319015,0.08106678170401792
82,0.11442661626674941,0.13868580095569602,0.07359519552008943,0.08121659883790498,0.1666258334143883,0.13819984023187232,0.08607434174226397
83,0.11863152169585775,0.15244846682029609,0.07225426910178794,0.09866537634120343,0.15520501530525646,0.1425701285666552,0.09388544336369066
84,0.10936878796245174,0.14007153721104182,0.08063106430906801,0.0909204911136938,0.16657346997772887,0.13452309853230807,0.1006340441445649
85,0.13004573646395634,0.13888954116293997,0.07357427397910339,0.09801247634553585,0.17573431547715415,0.152405648940954,0.10904806316209424
86,0.12953333680426593,0.1531931581853756,0.06794463505260918,0.09211522723129648,0.16763990823226366,0.15291166082301477,0.10047052480774588
87,0.10533574064368718,0.13411949569314632,0.08129277406752475,0.09555804176729621,0.15856234733370825,0.1324946534955449,0.09154714419702886
88,0.11868168111791004,0.15168296761708006,0.0732789275470075,0.08776189391536846,0.14160004838283272,0.15511032910649727,0.0838617361545408
89,0.1253886620214263,0.1409627343595249,0.07339686144942202,0.10601154133066003,0.16264420046913625,0.15126177201817897,0.09532050115766089
90,0.10992853480714886,0.12951132277813288,0.0888103628602722,0.09675475990365458,0.16777427366117376,0.13558573773516386,0.0905916622228017
91,0.1265118775369842,0.15654548677670577,0.06853269433070383,0.08968281303917759,0.1610239713563767,0.15492877341296704,0.0861606022101874
92,0.10944500294935416,0.14265042691576155,0.07045570643702805,0.09332059522633447,0.16635693333451107,0.1426255864761857,0.0900883315094218
93,0.13082641198305253,0.12201538664625376,0.09937266891185313,0.09331553681847718,0.1453455288624618,0.15241312077603042,0.08440403896002342
94,0.11221839701167367,0.13489604843378059,0.09073507143220941,0.08616786539416597,0.1506919362481545,0.14053047263134885,0.08586635999381818
95,0.12593619629068042,0.14315769309717297,0.08062498118524544,0.08466725393056924,0.14471799547910771,0.15168848354923922,0.07711275569231404
96,0.1116233433360132,0.13147080127156008,0.09712095981461591,0.10392004530649067,0.1292763244944794,0.14418219935563067,0.08496997965327785
97,0.11441884226546208,0.13741341541732405,0.06269296740005925,0.09126231760326525,0.13018265577838425,0.14816080221731207,0.07809173634257385
98,0.12067742546973691,0.142680663232153,0.08565409340441701,0.10005558124083264,0.1600767369676164,0.1389548277310584,0.09467342985498595
99,0.11342402539694585,0.1385480363409422,0.08192244806131152,0.08936282122212073,0.15459879253121417,0.13400448259882797,0.08439980158567181


==> images/logs/data/early_reward/log_earliness.csv <==
,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
0,1,,train,0.14409638554216866,1.0,0.3646311,-0.0008750816211683774,10.831579,11.196209,0.14216671820389162,0.11990980888154927,0.15470835714267048,0.14216671820389162
1,1,,test,0.04876487904774095,1.0,0.3515369,0.0,10.579588,10.931125,0.1428571428571425,0.013284982042596904,0.00696641129253442,0.1428571428571425
2,2,,train,0.14409638554216866,1.0,0.36400568,0.0009106791201181338,10.386264,10.750268,0.14361944377648345,0.12459925953808483,0.1382975442400592,0.14361944377648345
3,2,,test,0.11852041469345961,1.0,0.36813992,0.0,10.289661,10.657803,0.1428571428571427,0.030274794435426473,0.01693148781335137,0.1428571428571427
4,3,,train,0.1616867469879518,1.0,0.36558264,0.02078399177478492,10.337999,10.703582,0.16082588645449777,0.13651119395827424,0.16107937453692905,0.16082588645449777
5,3,,test,0.6022014591066172,0.9999593098958333,0.3947445,0.3223558352936606,9.786758,10.181503,0.23454257916194762,0.18751331930263634,0.1620191729255145,0.23454257916194762
6,4,,train,0.23301204819277108,0.9995434880256653,0.40666902,0.10503884532805534,9.861834,10.268502,0.23213901716592103,0.1709312903737792,0.20366683787609213,0.23213901716592103
7,4,,test,0.14757455522846538,0.9989246292551399,0.4787348,0.0809016227379373,8.699629,9.178364,0.2498961527038525,0.12112758236812911,0.18158354921910755,0.2498961527038525
8,5,,train,0.2747590361445783,0.9991579651832581,0.44137305,0.15403862579086725,9.407179,9.848552,0.2753982314161239,0.24552206552995584,0.2716545216334608,0.2753982314161239
9,5,,test,0.6361192883655447,0.9998896224353303,0.58438414,0.4207917335080075,7.7135324,8.297916,0.33601148341689796,0.2612221921746343,0.28894783782129635,0.33601148341689796
10,6,,train,0.3293975903614458,0.9998043179512024,0.49328142,0.21751597679384005,8.791736,9.285017,0.3297934933051746,0.30502248172542107,0.32450135948309544,0.3297934933051746
11,6,,test,0.40918981185204145,1.0,0.51635665,0.24107901147116284,8.7995205,9.315877,0.3250847123164225,0.20089982779816246,0.27689275079283887,0.3250847123164225
12,7,,train,0.35807228915662653,0.999938428401947,0.5279971,0.2506876023219443,8.32738,8.855377,0.3561271775025004,0.32343298202385284,0.337106070121608,0.3561271775025004
13,7,,test,0.45104313323947265,1.0,0.53813857,0.2723155652008913,8.711494,9.249633,0.3366172691282538,0.21880616173262815,0.2491250842214406,0.3366172691282538
14,8,,train,0.371566265060241,1.0,0.5465221,0.26666201944415013,8.138845,8.685368,0.3718098361571026,0.33667819381473496,0.34909621323146983,0.3718098361571026
15,8,,test,0.6603097401766287,1.0,0.60861266,0.4599934446178807,7.1848197,7.793432,0.3845543331803349,0.3115306116287274,0.3627699581708999,0.3845543331803349
16,9,,train,0.4346385542168675,1.0,0.5956578,0.34034159957476257,7.5628624,8.15852,0.434332589104321,0.40780031528713784,0.41904776337050575,0.434332589104321
17,9,,test,0.7166261359273006,1.0,0.67834353,0.558383541153435,6.6612625,7.3396063,0.4740866634601364,0.4559479586580676,0.46013219364872143,0.4740866634601364
18,10,,train,0.48843373493975906,1.0,0.6523701,0.40286879946439863,7.2416553,7.894025,0.48685692382395823,0.4768040954131357,0.4779604208527005,0.48685692382395823
19,10,,test,0.755535645718674,1.0,0.7748127,0.6006591727569758,6.0422115,6.817024,0.474079473487424,0.4485379746905796,0.454349838240184,0.474079473487424
20,11,,train,0.5151204819277109,1.0,0.7000909,0.4344105922477127,6.784794,7.4848847,0.5145438207285346,0.5056537798977073,0.5047544690562048,0.5145438207285346
21,11,,test,0.24830410853705362,1.0,0.6982211,0.1992835742280978,6.7210574,7.4192786,0.47516914729716087,0.3484572969295217,0.35338220988665314,0.47516914729716087
22,12,,train,0.5286144578313253,1.0,0.71067727,0.45012422231226873,6.7096977,7.420376,0.5293657265612463,0.5200025760071582,0.5220386457867694,0.5293657265612463
23,12,,test,0.6504543709202611,1.0,0.71553826,0.5094238507853027,6.444355,7.1598935,0.539995710810612,0.5156349091839618,0.5203108561813605,0.539995710810612
24,13,,train,0.5660240963855422,1.0,0.74779457,0.4936867882754229,6.381024,7.128819,0.5672152665274944,0.5611809833934375,0.5607465921647078,0.5672152665274944
25,13,,test,0.5947779342122104,1.0,0.7337097,0.4620369608377205,6.553356,7.2870665,0.5587758878410218,0.5128210805523332,0.5476586732499167,0.5587758878410218
26,14,,train,0.6027710843373494,1.0,0.7932357,0.5362629090423903,6.086738,6.8799744,0.5981918765551095,0.5956007267290664,0.5955199018977926,0.5981918765551095
27,14,,test,0.7221297836938436,1.0,0.7889588,0.5929791664981948,6.067796,6.8567553,0.5841630608704985,0.5625535598497314,0.556441195700421,0.5841630608704985
28,15,,train,0.6254819277108433,1.0,0.81496376,0.562992158209659,5.9535737,6.7685375,0.6231964522249184,0.61985348363041,0.6233832106586089,0.6231964522249184
29,15,,test,0.6816843722001792,1.0,0.81840116,0.5479915210715071,5.5748253,6.3932266,0.5946907830220028,0.5494677856271063,0.5745122455911824,0.5946907830220028
30,16,,train,0.6349397590361445,1.0,0.8289656,0.5741127151367739,5.8008513,6.6298165,0.6369511911523319,0.6343530530554188,0.6328766449269361,0.6369511911523319
31,16,,test,0.5956738768718802,1.0,0.8057951,0.4737956097234936,5.977672,6.7834673,0.612286651038614,0.5570164813604283,0.5988929881527703,0.612286651038614
32,17,,train,0.6556024096385542,1.0,0.86327505,0.5981667479403919,5.6122537,6.4755287,0.6542839930086392,0.6539503689525629,0.6568967374344579,0.6542839930086392
33,17,,test,0.6711890439011903,1.0,0.8493396,0.5481893977110038,5.562386,6.411726,0.626622630655584,0.582504982494905,0.5973123457748792,0.626622630655584
34,18,,train,0.6850602409638554,1.0,0.893606,0.6325490616195537,5.333048,6.226654,0.6843128089031473,0.6843163942757898,0.6853543489955424,0.6843128089031473
35,18,,test,0.7577115064635863,1.0,0.86774075,0.6430276622981952,5.6153145,6.483055,0.6472148939019684,0.6145253144576194,0.607403339799726,0.6472148939019684
36,19,,train,0.6894578313253013,1.0,0.9074639,0.6377072275242558,5.196196,6.10366,0.6898822338231737,0.6894897417803512,0.6896476115866937,0.6898822338231737
37,19,,test,0.7647510559324203,1.0,0.9045546,0.6381872443458465,5.324438,6.2289925,0.6099867080519612,0.5971705686526051,0.6136590984954398,0.6099867080519612
38,20,,train,0.6981927710843373,1.0,0.91959065,0.6477575413074866,5.165783,6.085374,0.6974826285027904,0.697745428033403,0.7007033936803853,0.6974826285027904
39,20,,test,0.7116344553948547,1.0,0.89567524,0.5951219696202477,5.3534694,6.2491446,0.6645031950552235,0.6066796830667266,0.6335007066253345,0.6645031950552235
40,21,,train,0.7121686746987952,1.0,0.9359747,0.6641559435501266,5.0802684,6.0162435,0.7114525009226842,0.711065534945125,0.7116436081177658,0.7114525009226842
41,21,,test,0.7465762191219762,1.0,0.92559415,0.6292883071373314,5.009938,5.9355316,0.6540551775648418,0.5996743298691435,0.6630971602015656,0.6540551775648418
42,22,,train,0.7171686746987952,1.0,0.9443026,0.6699928118415812,4.955522,5.8998246,0.7184065351440285,0.7188537463614237,0.7203258142379914,0.7184065351440285
43,22,,test,0.7963650326379111,1.0,0.94070995,0.6911537139546536,5.113982,6.054692,0.67057212715694,0.6544293143658603,0.6627733267889647,0.67057212715694
44,23,,train,0.738132530120482,1.0,0.98033166,0.6944887360222846,4.728964,5.7092953,0.7367003368682913,0.7360833258165934,0.7360640403774574,0.7367003368682913
45,23,,test,0.7345449891206963,1.0,0.92041135,0.6247708679868006,5.5083523,6.4287634,0.6853576033232391,0.6318831285786553,0.6129462621529452,0.6853576033232391
46,24,,train,0.7390361445783132,1.0,0.99616295,0.6955444982741522,4.6555977,5.65176,0.7383106666905138,0.737425471433511,0.7378615939837191,0.7383106666905138
47,24,,test,0.7853577371048253,1.0,1.0419986,0.6744820225143127,4.355075,5.3970737,0.6636398192542389,0.6384972066135307,0.6788023982928839,0.6636398192542389
48,25,,train,0.7374698795180723,1.0,1.0035007,0.6936414526048703,4.595693,5.5991936,0.7373977639696963,0.7376030423252022,0.7400387795487621,0.7373977639696963
49,25,,test,0.763599129655702,1.0,1.0062828,0.6570033329165098,4.731126,5.7374086,0.6974061228023289,0.6612817096290428,0.6608393563074726,0.6974061228023289
50,26,,train,0.7533734939759036,1.0,1.0289026,0.7122679656542777,4.4707556,5.499658,0.7529673593675424,0.7528169790383029,0.7533696013007957,0.7529673593675424
51,26,,test,0.7920133111480865,1.0,1.0474365,0.6897606657588459,4.181989,5.2294264,0.6996016668258905,0.6771159769476238,0.6867046138245119,0.6996016668258905
52,27,,train,0.7581927710843374,1.0,1.0308502,0.7178358503821975,4.4400268,5.4708767,0.7599137319902992,0.7604766926244407,0.7642802707377462,0.7599137319902992
53,27,,test,0.8035325739152694,1.0,1.1170012,0.7005430271695362,3.8824344,4.9994354,0.6906637837829038,0.6640427334004556,0.6951156275685392,0.6906637837829038
54,28,,train,0.760421686746988,1.0,1.0510247,0.72047544367191,4.3159776,5.3670015,0.7615173174355973,0.7614306129522458,0.7630447656125258,0.7615173174355973
55,28,,test,0.6925636759247408,1.0,1.0051199,0.5840711077226368,4.7551146,5.7602344,0.7138024996826247,0.6480745616285004,0.6774019925380845,0.7138024996826247
56,29,,train,0.7626506024096386,1.0,1.0579352,0.7230078476352413,4.261137,5.3190727,0.7619368741731146,0.7625316966376482,0.7664087924856597,0.7619368741731146
57,29,,test,0.797772942531678,1.0,1.1282911,0.7000171053728634,3.8377876,4.9660788,0.7194273446235911,0.684645421098214,0.6767866962550789,0.7194273446235911
58,30,,train,0.7793975903614457,1.0,1.0815573,0.7425729693910618,4.087245,5.1688027,0.7809478784166258,0.7814432475271256,0.7829840167021386,0.7809478784166258
59,30,,test,0.8191475745552285,1.0,1.1215459,0.7247782124688849,4.0071607,5.128707,0.7133957774595941,0.6951558525152508,0.6916223988073168,0.7133957774595941
60,31,,train,0.7816265060240963,1.0,1.0867647,0.7452204359350953,4.052181,5.138945,0.7831512594394537,0.7835904840911956,0.7861990326419452,0.7831512594394537
61,31,,test,0.8151798284909766,1.0,1.1807334,0.7213005627237713,3.7178998,4.898633,0.7264865258138318,0.7019665083796356,0.6995699584665751,0.7264865258138318
62,32,,train,0.7828915662650603,1.0,1.1061604,0.7466840425702949,3.9495337,5.055694,0.7834999772536265,0.7840041651380629,0.7881906974121679,0.7834999772536265
63,32,,test,0.7825419173172917,1.0,1.1561413,0.6850191373906186,3.9417818,5.0979233,0.7377897266441068,0.6923457410909181,0.6819977249372594,0.7377897266441068
64,33,,train,0.7769879518072289,1.0,1.1079414,0.7398059148888454,4.008747,5.1166883,0.7769536005308412,0.776544987680288,0.7777843446859747,0.7769536005308412
65,33,,test,0.811852041469346,1.0,1.1862789,0.7110445053619916,3.5765853,4.762864,0.6868810369215848,0.6712361839828725,0.7008879262005732,0.6868810369215848
66,34,,train,0.7882530120481928,1.0,1.1092825,0.7529286114938996,3.9188175,5.0280995,0.7872017487457125,0.7872198054500011,0.7890003660394945,0.7872017487457125
67,34,,test,0.8256751567899654,1.0,1.1545616,0.7350621262817784,3.705418,4.8599796,0.7366396425520393,0.7187646589161026,0.7205881776206233,0.7366396425520393
68,35,,train,0.8010240963855422,1.0,1.1378608,0.7678731106731744,3.7793524,4.917213,0.8008738072941393,0.8007786915619787,0.8027017584917837,0.8008738072941393
69,35,,test,0.7749904006143606,1.0,1.1191026,0.675354954443227,3.99506,5.1141624,0.7412624392112425,0.6946293667381225,0.6975122195571885,0.7412624392112425
70,36,,train,0.8042168674698795,1.0,1.1386383,0.7715588363047065,3.72385,4.8624883,0.8027657622901376,0.8027802414846376,0.804727321331651,0.8027657622901376
71,36,,test,0.8114680660437732,1.0,1.2406288,0.7206793304118516,3.392632,4.6332607,0.742413903048177,0.7080405514976166,0.6969445564981466,0.742413903048177
72,37,,train,0.8119277108433735,1.0,1.1420038,0.780586623203186,3.6814125,4.823416,0.812485146124004,0.812718173639295,0.8145467204726938,0.812485146124004
73,37,,test,0.7817739664661462,0.9999398494112319,1.1484131,0.6857219154923516,4.0159917,5.164405,0.7512741461467093,0.7085847872433308,0.7068073907888172,0.7512741461467093
74,38,,train,0.8160240963855422,0.9999566674232483,1.161235,0.7853447330628524,3.6182652,4.7794995,0.8153377818275241,0.8155774758374313,0.8183004435698705,0.8153377818275241
75,38,,test,0.7533597849737617,0.9999787703804348,1.105941,0.6532832415489055,4.196431,5.3023725,0.7460713969439254,0.6963177647551786,0.7018316990161264,0.7460713969439254
76,39,,train,0.8183132530120482,0.9561380743980408,1.1795013,0.7879944389784802,3.5731678,4.7526684,0.8179977155044347,0.8182479249951591,0.8200116602548876,0.8179977155044347
77,39,,test,0.7954690899782414,0.683137047123392,1.3044676,0.6980780061247838,3.648161,4.952628,0.730724168966263,0.6882718130729257,0.6883722829039651,0.730724168966263
78,40,,train,0.8095180722891566,0.8662036061286926,1.2109423,0.7777364362471606,3.52523,4.7361727,0.808561870389565,0.8087484200602539,0.8109831633247069,0.808561870389565
79,40,,test,0.8369384359400999,0.6870166695850537,1.414525,0.7475675341465299,2.9911876,4.405712,0.7236906362824508,0.7114491042332327,0.7217951493599977,0.7236906362824508
80,41,,train,0.8122289156626507,0.8695560097694397,1.2102947,0.7809059266521592,3.5707135,4.7810082,0.8125493149219974,0.812094477154373,0.8147733329164423,0.8125493149219974
81,41,,test,0.8176116728529375,0.6734533399293268,1.3678694,0.7260451053719423,3.196177,4.5640464,0.7452182572402002,0.7156876085422664,0.7240999717711192,0.7452182572402002
82,42,,train,0.8192771084337349,0.8667190670967102,1.2173432,0.7891138306543577,3.50748,4.724823,0.8198648358964583,0.8201765662636785,0.8216611361696952,0.8198648358964583
83,42,,test,0.8622808140279022,0.7157928264512063,1.5099169,0.7770150541312457,2.579278,4.0891953,0.7007834319923888,0.7157265765283329,0.7613062525806649,0.7007834319923888
84,43,,train,0.8198795180722892,0.874917209148407,1.1944888,0.7898414602066346,3.5953789,4.7898674,0.8190666577389701,0.8191561140437081,0.822468632757351,0.8190666577389701
85,43,,test,0.7957250735952899,0.7286360742911611,1.2800128,0.7020595622444028,3.897296,5.177309,0.7475872587395778,0.7013464153683182,0.6788455874626956,0.7475872587395778
86,44,,train,0.8212048192771084,0.8677868843078613,1.2247891,0.7914202148496082,3.4835987,4.708388,0.8212235259655929,0.820740118211238,0.8227164929638289,0.8212235259655929
87,44,,test,0.8014847049788814,0.689730692675858,1.3656287,0.7086460545102344,3.2436786,4.6093073,0.7540105486404117,0.7191382694421271,0.712211670439779,0.7540105486404117
88,45,,train,0.8318072289156626,0.8641642928123474,1.2489021,0.8037968753931046,3.3182075,4.56711,0.8321449838181413,0.8319180003041634,0.8337450378679623,0.8321449838181413
89,45,,test,0.7316011775246384,0.7051232639986027,1.2472928,0.6295024601412701,4.0989146,5.3462076,0.7459398149049615,0.6865154068551601,0.7004637106331811,0.7459398149049615
90,46,,train,0.8239156626506025,0.8675316572189331,1.2379067,0.7945674201053243,3.375146,4.613053,0.8253761773054281,0.8250894511545311,0.8256733946906213,0.8253761773054281
91,46,,test,0.7808780238064764,0.7188376750373905,1.2606785,0.6826471536220454,3.7634974,5.0241756,0.7465495680377651,0.6995934290740555,0.6975183770725976,0.7465495680377651
92,47,,train,0.826987951807229,0.8629165291786194,1.2441319,0.7981441183471476,3.3624592,4.6065907,0.8267252130195922,0.8267169195130666,0.8284290483860298,0.8267252130195922
93,47,,test,0.8398822475361577,0.69766607487045,1.3605882,0.7569761010137467,3.2162757,4.5768642,0.7549905650254296,0.7306517816607948,0.7153301762164894,0.7549905650254296
94,48,,train,0.8369277108433735,0.8163065910339355,1.2825506,0.8097486095803884,3.1915536,4.4741044,0.8373579500275922,0.8374045155406611,0.8389129815573622,0.8373579500275922
95,48,,test,0.8302828618968386,0.6551177399089638,1.4074283,0.7456913060694303,3.1763413,4.58377,0.7540181937272756,0.7252273163981217,0.708617771973432,0.7540181937272756
96,49,,train,0.8379518072289157,0.7914126515388489,1.2887474,0.8109060797210128,3.2354374,4.524185,0.8367845088554132,0.8367992438373404,0.8392028658588961,0.8367845088554132
97,49,,test,0.8210674516830923,0.6366402689787314,1.3918316,0.734095688630291,3.1862893,4.5781207,0.7636395191334059,0.7302783905355905,0.7180060677592337,0.7636395191334059
98,50,,train,0.8409036144578313,0.7915971279144287,1.3028873,0.8143652941561842,3.1700912,4.4729786,0.8410472230513484,0.841291259775522,0.8432849781189244,0.8410472230513484
99,50,,test,0.777166261359273,0.6692664831813138,1.3138976,0.681054559224726,3.6779532,4.991851,0.7624151539674123,0.7093551818045386,0.7150838030170804,0.7624151539674123
100,51,,train,0.841566265060241,0.7940546870231628,1.2935988,0.8151377363808482,3.1938078,4.4874063,0.8412817074227528,0.8412616592236437,0.8439995360081527,0.8412817074227528
101,51,,test,0.7839498272110585,0.6540887177573096,1.285884,0.6879742871777765,3.6948538,4.9807377,0.7473334024913841,0.7064231773315937,0.7019053369707766,0.7473334024913841
102,52,,train,0.8440963855421687,0.7889008522033691,1.3084321,0.8181253378679115,3.1136487,4.422081,0.8436227331233928,0.8434351112580132,0.8448610430778786,0.8436227331233928
103,52,,test,0.858697043389223,0.5940516471112796,1.513881,0.7798724132835751,2.6907196,4.2046003,0.744930063887563,0.7381662603200188,0.7383411896639908,0.744930063887563
104,53,,train,0.8480722891566265,0.7927702069282532,1.3060646,0.8227342386265714,3.0924516,4.3985167,0.8469570867574138,0.8468557721875397,0.8480523622455723,0.8469570867574138
105,53,,test,0.8016126967874057,0.6317792620957267,1.374062,0.711210507095191,3.3048742,4.678936,0.7615811209498627,0.7202910352268618,0.7060075954536476,0.7615811209498627
106,54,,train,0.8489759036144578,0.7822575569152832,1.3205246,0.8238069025058539,3.0429006,4.363425,0.8497137229141316,0.8493660334066223,0.8504995564031308,0.8497137229141316
107,54,,test,0.790221425828747,0.6220369457917299,1.3300067,0.69536607459722,3.5000134,4.83002,0.7549411311734985,0.7156809449401484,0.7172666724589524,0.7549411311734985
108,55,,train,0.8523493975903614,0.7528676390647888,1.3453144,0.8277357748613704,2.9593813,4.3046956,0.8514630842502893,0.8511834295437538,0.8520834074796845,0.8514630842502893
109,55,,test,0.8229873288109562,0.6362674669849244,1.4067591,0.7365568942666186,3.2763553,4.6831145,0.7610268734273703,0.7214488064769228,0.6987069807117999,0.7610268734273703
110,56,,train,0.8472891566265061,0.6503209471702576,1.3817188,0.8218272745390579,2.9769764,4.3586955,0.8472071536032661,0.8469302251666565,0.8474491337966992,0.8472071536032661
111,56,,test,0.7720465890183028,0.587575378863681,1.3352894,0.6746824572103702,3.686768,5.022057,0.7609344497436867,0.7142676902389006,0.7246082429780998,0.7609344497436867
112,57,,train,0.841566265060241,0.6139785647392273,1.3854057,0.8151366005784602,3.0621958,4.4476013,0.8418792546462347,0.8416248126320772,0.8425071595110512,0.8418792546462347
113,57,,test,0.7683348265710994,0.5753626946103317,1.3490922,0.6734502915226129,3.5286798,4.8777723,0.7757203066277133,0.7149522704603095,0.706931168066525,0.7757203066277133
114,58,,train,0.8527710843373494,0.6027374863624573,1.4066244,0.828233191554645,2.8671527,4.273777,0.8521729854113748,0.8518025772330391,0.8523894397893906,0.8521729854113748
115,58,,test,0.7804940483809036,0.5745557276965019,1.3400207,0.687426722203752,3.7982183,5.138239,0.7605150861775065,0.7002511180884292,0.6726513426551053,0.7605150861775065
116,59,,train,0.8516867469879518,0.6044548153877258,1.413204,0.826956430176173,2.877091,4.2902946,0.851780122571386,0.8514527241756535,0.8519071505084813,0.851780122571386
117,59,,test,0.8434660181748368,0.5216241448906724,1.5271628,0.7612910007974455,2.80342,4.330583,0.7588989291567295,0.7390773170158891,0.7308378122873505,0.7588989291567295
118,60,,train,0.8590361445783132,0.6112687587738037,1.425392,0.8355381588877939,2.807993,4.2333856,0.859423052123873,0.8591600879258462,0.859793691847858,0.859423052123873
119,60,,test,0.835018558812236,0.5289077091934895,1.5285174,0.7511805201804552,2.8194194,4.3479366,0.7616352032034427,0.7320631698009555,0.719009102710829,0.7616352032034427
120,61,,train,0.8525301204819277,0.5926415324211121,1.418529,0.8279186835321951,2.8434033,4.2619324,0.85401663377991,0.8536125859846069,0.8541864096005235,0.85401663377991
121,61,,test,0.7903494176372712,0.5510313892268074,1.3795857,0.6982799850451932,3.449577,4.829163,0.7623361060997267,0.7115422187859665,0.698089666299257,0.7623361060997267
122,62,,train,0.8605421686746988,0.5928215980529785,1.4365783,0.8372717915679171,2.7803268,4.216905,0.8602111429295165,0.8600584403169009,0.8604660670737457,0.8602111429295165
123,62,,test,0.8462818379623704,0.5572145790106098,1.5092046,0.7668152699330559,2.7718258,4.28103,0.7673644066524805,0.7445630689416635,0.7281199293991746,0.7673644066524805
124,63,,train,0.864578313253012,0.6048269867897034,1.4357077,0.8419998846144593,2.7222931,4.1580014,0.8635198927660498,0.8628815775421746,0.8634794064429709,0.8635198927660498
125,63,,test,0.833994624344042,0.5491059587318138,1.4875848,0.7511203434476343,2.9707863,4.4583716,0.7644870391037638,0.7382576596048164,0.7276519960615022,0.7644870391037638
126,64,,train,0.8671686746987952,0.5989297032356262,1.4409887,0.8450162269107078,2.7250917,4.1660805,0.865782402245188,0.8655273985472915,0.8656696528219424,0.865782402245188
127,64,,test,0.8059644182772303,0.5765341691549756,1.3729278,0.7157930148163293,3.507327,4.8802547,0.7497821661901586,0.7062533274167455,0.6918898864823734,0.7497821661901586
128,65,,train,0.8497590361445783,0.6010801196098328,1.4165044,0.8247132347871345,2.8343053,4.25081,0.850614864740942,0.8502931548146994,0.8503671096432666,0.850614864740942
129,65,,test,0.7531038013567132,0.5617026248148032,1.3197157,0.6552386790615893,3.9307978,5.2505136,0.756868598281166,0.6979932794063363,0.689714933220996,0.756868598281166
130,66,,train,0.8571084337349397,0.5837523937225342,1.4456353,0.8332859395011275,2.737088,4.182723,0.8579253202592562,0.8575951603074781,0.8574163550044045,0.8579253202592562
131,66,,test,0.8141558940227825,0.5824426218788619,1.4275999,0.7263613728392977,3.244204,4.6718035,0.7594646857543702,0.7183566991491865,0.6985746680785532,0.7594646857543702
132,67,,train,0.8656024096385542,0.6002563238143921,1.4405496,0.8432044544421166,2.7097363,4.1502857,0.8655109548745915,0.8652264947552072,0.8656117404542097,0.8655109548745915
133,67,,test,0.806348393702803,0.5248948420691847,1.4536005,0.7161837601108194,3.2031565,4.6567574,0.763285146232264,0.7238917704104273,0.7119292461563888,0.763285146232264
134,68,,train,0.8633132530120482,0.5851444005966187,1.4537799,0.8405254119771481,2.6586752,4.1124554,0.8631415701856883,0.8629294314480127,0.8635651917798833,0.8631415701856883
135,68,,test,0.8169717138103162,0.5607298446979272,1.4160028,0.7304095656792534,3.4640865,4.8800898,0.765891121001694,0.7210082283286301,0.698755259922388,0.765891121001694
136,69,,train,0.862710843373494,0.5870477557182312,1.4499421,0.8398274661436246,2.6831598,4.133102,0.8628577062390382,0.8624510859493546,0.862798942076734,0.8628577062390382
137,69,,test,0.8295149110456931,0.5285809979654674,1.4984419,0.7451146207273964,3.0460443,4.544486,0.7579105019644381,0.7257677418431758,0.7093981124649996,0.7579105019644381
138,70,,train,0.8715060240963856,0.5998343825340271,1.4541734,0.8500827386386944,2.6443822,4.0985556,0.8715644711122222,0.8713724548968206,0.8715483679634076,0.8715644711122222
139,70,,test,0.7111224881607577,0.5501113869315948,1.3156016,0.6110753383820191,4.1498094,5.465411,0.762110295914176,0.6975551395982016,0.7054751539397017,0.762110295914176
140,71,,train,0.86,0.5875155329704285,1.4300048,0.8366520516411109,2.7843173,4.214322,0.860462740124782,0.8603671516214506,0.8605628503874233,0.860462740124782
141,71,,test,0.7886855241264559,0.5492429885204262,1.4144583,0.6946598110011408,3.336464,4.750922,0.7599112863311953,0.709564979242607,0.7036854466752904,0.7599112863311953
142,72,,train,0.8737349397590362,0.5836957693099976,1.4752722,0.8526810201082303,2.566604,4.0418763,0.8733347109230741,0.8731461917954617,0.8732913340858147,0.8733347109230741
143,72,,test,0.8226033533853834,0.5416898629060288,1.4852587,0.7367223819349376,3.0524075,4.5376663,0.7697242132745105,0.7364674224459894,0.7268738340956732,0.7697242132745105
144,73,,train,0.8728915662650603,0.5821002125740051,1.4685069,0.8516819405981303,2.619076,4.0875826,0.8720689596967827,0.8720246941818329,0.872381565757511,0.8720689596967827
145,73,,test,0.8606169205170869,0.5487532919624551,1.5254779,0.7852145832875785,2.7510984,4.276576,0.7620611206477379,0.7464134348275552,0.7331163613476205,0.7620611206477379
146,74,,train,0.8765662650602409,0.5855095982551575,1.4670807,0.8559752084983425,2.5976555,4.064736,0.8762003868425942,0.876061356706485,0.8767741332365401,0.8762003868425942
147,74,,test,0.7859976961474465,0.5640101390907623,1.373023,0.6936588209650354,3.6093695,4.982393,0.7668739057255525,0.7159631347193415,0.6986406958956335,0.7668739057255525
148,75,,train,0.8774096385542168,0.596786618232727,1.4678872,0.8569662750602762,2.5525057,4.0203924,0.877136707885615,0.8768561267357684,0.8769855360426276,0.877136707885615
149,75,,test,0.8594649942403686,0.5481817708552761,1.5179461,0.7833797552242143,2.890667,4.408613,0.7558767602107113,0.7387381288921813,0.7277601948472504,0.7558767602107113
150,76,,train,0.8740361445783132,0.584815502166748,1.4765165,0.8530217388777521,2.6008584,4.0773745,0.8740202755745509,0.873872104726564,0.8743338279122149,0.8740202755745509
151,76,,test,0.8365544605145271,0.5794629871731407,1.4761256,0.7555592969667351,2.961049,4.437175,0.7730290519405322,0.7378806541228587,0.7144057033942316,0.7730290519405322
152,77,,train,0.8772289156626506,0.5794495940208435,1.4836731,0.8567625680623687,2.5098543,3.9935272,0.8774110323651303,0.877114117356307,0.8776238027328205,0.8774110323651303
153,77,,test,0.7579674900806348,0.5537702789495211,1.3522245,0.6600783925322811,4.0160007,5.3682256,0.7525285756276449,0.6966621002214021,0.6932104502920431,0.7525285756276449
154,78,,train,0.8816867469879518,0.5838861465454102,1.487426,0.8619678476924786,2.5016654,3.9890914,0.8820272387810617,0.8817612656865822,0.8818270882943656,0.8820272387810617
155,78,,test,0.7953410981697171,0.515264047096183,1.4916549,0.7023036190748159,3.2999558,4.7916107,0.7510786974281671,0.7091596790334733,0.7035081145422845,0.7510786974281671
156,79,,train,0.8722289156626506,0.5860213041305542,1.4690633,0.85092627746674,2.5995073,4.068571,0.8737729056610158,0.8734391350106808,0.8735523917863902,0.8737729056610158
157,79,,test,0.8521694611544861,0.5442040779740338,1.5452586,0.772298181999308,2.654905,4.200164,0.7558374981852856,0.7391502658529078,0.7321165371193775,0.7558374981852856
158,80,,train,0.8818072289156627,0.5824671387672424,1.5011677,0.8620884788713894,2.4191358,3.9203038,0.8814528931408075,0.8815119062134734,0.8822571193373406,0.8814528931408075
159,80,,test,0.8322027390247024,0.54795687403013,1.4716742,0.7491953769067522,3.1987782,4.6704526,0.7624525992267273,0.7287287267006867,0.7053502600262747,0.7624525992267273
160,81,,train,0.8834939759036144,0.5816953778266907,1.4977081,0.86407711564801,2.4437273,3.9414353,0.8831548696148903,0.8828370008107184,0.8828512549557178,0.8831548696148903
161,81,,test,0.8057084346601817,0.5316459708047201,1.4478049,0.7157732353294094,3.4165792,4.864384,0.7576943939242093,0.7136929629759549,0.6970040401184161,0.7576943939242093
162,82,,train,0.8826506024096386,0.5813394784927368,1.4962994,0.8630860338863167,2.4280882,3.9243872,0.8831435508668216,0.882791384793659,0.8829469458262386,0.8831435508668216
163,82,,test,0.8243952387047229,0.5551474531478204,1.5053025,0.7382570936487013,2.957983,4.4632854,0.7643369607718764,0.7315404525037759,0.721658579761117,0.7643369607718764
164,83,,train,0.8893373493975903,0.5927338600158691,1.4993851,0.8708697886615906,2.414719,3.9141042,0.8891825816070474,0.8894365677828857,0.8905464722722339,0.8891825816070474
165,83,,test,0.7897094585946499,0.5439220614037398,1.4168556,0.6979711477387149,3.4992185,4.9160743,0.7660986122894231,0.719762915483755,0.7099553035799276,0.7660986122894231
166,84,,train,0.8856626506024097,0.5857009291648865,1.4978222,0.8665835434280755,2.42947,3.9272923,0.8863263046183718,0.8862057626941889,0.8866231213600729,0.8863263046183718
167,84,,test,0.8384743376423909,0.5209674858776401,1.5175045,0.7554970600399169,2.9101934,4.427698,0.7596449887941258,0.738273619772368,0.7285586043928831,0.7596449887941258
168,85,,train,0.8832530120481927,0.5765865445137024,1.4963465,0.8637996896767707,2.4404507,3.9367971,0.8839015292432382,0.8835205941802453,0.8841503621769048,0.8839015292432382
169,85,,test,0.8296429028542174,0.5356199937594793,1.5118314,0.7452980973473816,2.9317946,4.443626,0.764550248731035,0.7375185676843178,0.7271271824216008,0.764550248731035
170,86,,train,0.8874096385542168,0.5881235599517822,1.5057449,0.8686366759038697,2.4293728,3.9351177,0.8868273588984469,0.8866521743879462,0.8871493342457456,0.8868273588984469
171,86,,test,0.8310508127479841,0.5471190775395671,1.4957016,0.7476923739349934,2.9979382,4.49364,0.7737137251277515,0.7397998422431441,0.7205209495367303,0.7737137251277515
172,87,,train,0.8876506024096386,0.5778648853302002,1.5060194,0.8689189739440143,2.3951688,3.9011881,0.8883426512103586,0.8882300522643521,0.8884017582700399,0.8883426512103586
173,87,,test,0.8576731089210291,0.5100100097381965,1.5731227,0.7803593866595631,2.678491,4.2516136,0.7563471183887468,0.742674178764407,0.7318894146796684,0.7563471183887468
174,88,,train,0.8886144578313253,0.5838297605514526,1.5030991,0.8700414453274263,2.4022105,3.9053097,0.8882112131174805,0.8881855216144594,0.888445801718641,0.8882112131174805
175,88,,test,0.8176116728529375,0.5518887641443027,1.4501803,0.7305136069688176,3.3133767,4.7635565,0.7692772490255402,0.7273273501585861,0.7100969294704254,0.7692772490255402
176,89,,train,0.8952409638554217,0.5818077921867371,1.5184518,0.8777756797880485,2.2985067,3.8169587,0.8948508014712526,0.8947712924543744,0.8950989706691751,0.8948508014712526
177,89,,test,0.8464098297708946,0.5416630241686327,1.5591947,0.7667524349114255,2.8046796,4.3638744,0.7624089811144749,0.7376368260444214,0.7173344056697278,0.7624089811144749
178,90,,train,0.8970481927710844,0.5819171071052551,1.5291417,0.8798877810608627,2.2819495,3.8110912,0.896631091535807,0.8964370274040826,0.8965161227314805,0.896631091535807
179,90,,test,0.8487136823243312,0.5284438228060752,1.5316923,0.7692461996445754,2.8246973,4.3563895,0.7568409774968563,0.7385771410796593,0.7279889702823459,0.7568409774968563
180,91,,train,0.8921686746987951,0.5750811100006104,1.5177014,0.8741945811252818,2.3543682,3.8720694,0.892706366021829,0.8924859469187686,0.8930426850247536,0.892706366021829
181,91,,test,0.8218354025342378,0.5221337243313603,1.5181452,0.7362633972954505,2.9699597,4.488105,0.7713107818753926,0.7308243254596108,0.7153346463072031,0.7713107818753926
182,92,,train,0.8954819277108433,0.578761875629425,1.5284495,0.878054256909064,2.2909205,3.8193696,0.8948634050525535,0.8947169447138626,0.8949237018905282,0.8948634050525535
183,92,,test,0.8700883143478817,0.5151618514378651,1.6241891,0.7970633095980014,2.4051533,4.0293427,0.7596492065376926,0.7554365287345565,0.7528517302321577,0.7596492065376926
184,93,,train,0.8880722891566265,0.576209306716919,1.5158905,0.8694009778692184,2.3506718,3.866562,0.8878536371297423,0.8878612518839457,0.8882052723971681,0.8878536371297423
185,93,,test,0.841546141046973,0.5219965875717967,1.554881,0.7589142342807248,2.8972974,4.452178,0.7444439596738588,0.7206544716802069,0.7063522539396075,0.7444439596738588
186,94,,train,0.8895783132530121,0.5701529383659363,1.5157516,0.8711698701587579,2.3874679,3.903219,0.8898440466585819,0.8894120697356838,0.8897006632860105,0.8898440466585819
187,94,,test,0.8076283117880456,0.5257210637542482,1.4423721,0.7189921493278163,3.3179579,4.7603297,0.7657482876782871,0.7260215264524772,0.7182461778009921,0.7657482876782871
188,95,,train,0.8959638554216868,0.5755922198295593,1.5223477,0.8786194577951901,2.2818077,3.8041553,0.8957993871434713,0.8956296840712957,0.8955577227166557,0.8957993871434713
189,95,,test,0.8388583130679637,0.5330292039474146,1.5050998,0.7579545583171381,3.0496874,4.554787,0.7712862769471351,0.7403136597956503,0.7194572619530899,0.7712862769471351
190,96,,train,0.8960843373493976,0.5686191320419312,1.5341386,0.8787504248710448,2.2970035,3.8311417,0.8961305960388526,0.8960693737114207,0.8964951343203673,0.8961305960388526
191,96,,test,0.8410341738128759,0.4929841839882808,1.588372,0.7594803986265634,2.7569304,4.345302,0.7597149936320747,0.7368970338003242,0.7276350707796737,0.7597149936320747
192,97,,train,0.8939156626506024,0.5799349546432495,1.5172892,0.876228321998774,2.3413177,3.8586066,0.8937170018151884,0.8936265167868892,0.8939570794579813,0.8937170018151884
193,97,,test,0.842570075515167,0.5582535028323713,1.4942846,0.7603514981351163,2.977484,4.4717684,0.7561978355626753,0.7321157138563333,0.7167781384417482,0.7561978355626753
194,98,,train,0.892289156626506,0.5772218108177185,1.5176562,0.8743328515996674,2.3483741,3.86603,0.8925572704017155,0.8924318815215215,0.8926926643596776,0.8925572704017155
195,98,,test,0.8434660181748368,0.5162516632611505,1.549953,0.7625719439784724,2.8680964,4.418049,0.7605429509013552,0.7374095047141773,0.7213421629351336,0.7605429509013552
196,99,,train,0.9001807228915663,0.5687930583953857,1.5436732,0.8835444894411785,2.2378492,3.7815225,0.8997080681767583,0.89950846584891,0.8997545578980503,0.8997080681767583
197,99,,test,0.8080122872136183,0.5348480804035362,1.4455585,0.7197302915534369,3.3332186,4.778777,0.7754108883525904,0.7324159611960696,0.7198904598153598,0.7754108883525904
198,100,,train,0.9048192771084337,0.579586923122406,1.5427352,0.888945435672014,2.186342,3.7290773,0.9040874671899735,0.9041403008979909,0.904487528560761,0.9040874671899735
199,100,,test,0.8549852809420198,0.5105252312108541,1.5978818,0.7770909212787109,2.7000856,4.2979674,0.7564396141442932,0.7404248608862197,0.7292902974046883,0.7564396141442932


==> images/logs/data/early_reward/log_earliness_test.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
1,1,1,,test,0.04876487904774095,1.0,0.35153690000000004,0.0,10.579588000000001,10.931125,0.1428571428571425,0.013284982042596904,0.00696641129253442,0.1428571428571425
3,3,2,,test,0.1185204146934596,1.0,0.36813992,0.0,10.289661,10.657803,0.1428571428571427,0.030274794435426473,0.016931487813351367,0.1428571428571427
5,5,3,,test,0.6022014591066172,0.9999593098958331,0.3947445,0.3223558352936606,9.786758,10.181503,0.2345425791619476,0.18751331930263634,0.1620191729255145,0.2345425791619476
7,7,4,,test,0.14757455522846538,0.99892462925514,0.4787348,0.0809016227379373,8.699629,9.178364,0.2498961527038525,0.12112758236812912,0.18158354921910755,0.2498961527038525
9,9,5,,test,0.6361192883655447,0.9998896224353304,0.58438414,0.4207917335080075,7.713532400000001,8.297916,0.336011483416898,0.2612221921746343,0.28894783782129635,0.336011483416898
11,11,6,,test,0.4091898118520415,1.0,0.51635665,0.24107901147116284,8.7995205,9.315877,0.3250847123164225,0.20089982779816248,0.2768927507928389,0.3250847123164225
13,13,7,,test,0.4510431332394727,1.0,0.53813857,0.2723155652008913,8.711494,9.249633,0.3366172691282538,0.21880616173262812,0.2491250842214406,0.3366172691282538
15,15,8,,test,0.6603097401766287,1.0,0.60861266,0.4599934446178807,7.1848197,7.793432000000001,0.3845543331803349,0.3115306116287274,0.3627699581708999,0.3845543331803349
17,17,9,,test,0.7166261359273006,1.0,0.67834353,0.558383541153435,6.6612625,7.3396063,0.4740866634601364,0.4559479586580676,0.4601321936487214,0.4740866634601364
19,19,10,,test,0.755535645718674,1.0,0.7748126999999999,0.6006591727569758,6.0422115,6.817024000000001,0.474079473487424,0.4485379746905796,0.454349838240184,0.474079473487424
21,21,11,,test,0.2483041085370536,1.0,0.6982210999999999,0.1992835742280978,6.721057400000001,7.419278599999999,0.4751691472971609,0.3484572969295217,0.35338220988665314,0.4751691472971609
23,23,12,,test,0.6504543709202611,1.0,0.71553826,0.5094238507853027,6.444355000000001,7.1598935,0.539995710810612,0.5156349091839618,0.5203108561813605,0.539995710810612
25,25,13,,test,0.5947779342122104,1.0,0.7337097,0.4620369608377205,6.553356,7.287066499999999,0.5587758878410218,0.5128210805523332,0.5476586732499167,0.5587758878410218
27,27,14,,test,0.7221297836938436,1.0,0.7889588000000001,0.5929791664981948,6.0677959999999995,6.8567553,0.5841630608704985,0.5625535598497314,0.556441195700421,0.5841630608704985
29,29,15,,test,0.6816843722001792,1.0,0.81840116,0.5479915210715071,5.5748253,6.393226599999999,0.5946907830220028,0.5494677856271063,0.5745122455911824,0.5946907830220028
31,31,16,,test,0.5956738768718802,1.0,0.8057951,0.4737956097234936,5.977672,6.7834673,0.612286651038614,0.5570164813604283,0.5988929881527703,0.612286651038614
33,33,17,,test,0.6711890439011903,1.0,0.8493396000000001,0.5481893977110038,5.562386,6.411726,0.626622630655584,0.582504982494905,0.5973123457748792,0.626622630655584
35,35,18,,test,0.7577115064635863,1.0,0.86774075,0.6430276622981952,5.615314499999999,6.483055,0.6472148939019684,0.6145253144576194,0.607403339799726,0.6472148939019684
37,37,19,,test,0.7647510559324203,1.0,0.9045546,0.6381872443458465,5.324438,6.2289925,0.6099867080519612,0.5971705686526051,0.6136590984954398,0.6099867080519612
39,39,20,,test,0.7116344553948547,1.0,0.89567524,0.5951219696202477,5.353469400000001,6.249144599999999,0.6645031950552235,0.6066796830667266,0.6335007066253345,0.6645031950552235
41,41,21,,test,0.7465762191219762,1.0,0.92559415,0.6292883071373314,5.009938,5.9355316,0.6540551775648418,0.5996743298691435,0.6630971602015656,0.6540551775648418
43,43,22,,test,0.7963650326379111,1.0,0.94070995,0.6911537139546536,5.113982,6.054692,0.6705721271569399,0.6544293143658603,0.6627733267889647,0.6705721271569399
45,45,23,,test,0.7345449891206963,1.0,0.92041135,0.6247708679868006,5.5083523,6.4287634,0.6853576033232391,0.6318831285786553,0.6129462621529452,0.6853576033232391
47,47,24,,test,0.7853577371048253,1.0,1.0419985999999999,0.6744820225143127,4.355075,5.3970737,0.6636398192542389,0.6384972066135307,0.6788023982928839,0.6636398192542389
49,49,25,,test,0.763599129655702,1.0,1.0062828000000001,0.6570033329165098,4.731126000000001,5.737408599999999,0.6974061228023289,0.6612817096290428,0.6608393563074726,0.6974061228023289
51,51,26,,test,0.7920133111480865,1.0,1.0474364999999999,0.6897606657588459,4.181989,5.2294264,0.6996016668258905,0.6771159769476238,0.6867046138245119,0.6996016668258905
53,53,27,,test,0.8035325739152694,1.0,1.1170011999999998,0.7005430271695362,3.8824343999999997,4.9994354,0.6906637837829038,0.6640427334004556,0.6951156275685392,0.6906637837829038
55,55,28,,test,0.6925636759247408,1.0,1.0051199,0.5840711077226368,4.7551146,5.760234400000001,0.7138024996826247,0.6480745616285004,0.6774019925380845,0.7138024996826247
57,57,29,,test,0.797772942531678,1.0,1.1282911,0.7000171053728634,3.8377876000000004,4.9660788,0.7194273446235911,0.6846454210982139,0.6767866962550789,0.7194273446235911
59,59,30,,test,0.8191475745552285,1.0,1.1215458999999999,0.7247782124688849,4.0071607,5.128707,0.7133957774595941,0.6951558525152508,0.6916223988073168,0.7133957774595941
61,61,31,,test,0.8151798284909766,1.0,1.1807333999999998,0.7213005627237713,3.7178998,4.898633,0.7264865258138318,0.7019665083796356,0.6995699584665751,0.7264865258138318
63,63,32,,test,0.7825419173172917,1.0,1.1561413,0.6850191373906186,3.9417818,5.0979233,0.7377897266441068,0.6923457410909181,0.6819977249372594,0.7377897266441068
65,65,33,,test,0.811852041469346,1.0,1.1862788999999998,0.7110445053619916,3.5765852999999996,4.7628639999999995,0.6868810369215848,0.6712361839828725,0.7008879262005732,0.6868810369215848
67,67,34,,test,0.8256751567899654,1.0,1.1545616,0.7350621262817784,3.705418,4.859979599999999,0.7366396425520393,0.7187646589161026,0.7205881776206233,0.7366396425520393
69,69,35,,test,0.7749904006143606,1.0,1.1191026000000002,0.675354954443227,3.99506,5.1141624000000006,0.7412624392112425,0.6946293667381225,0.6975122195571885,0.7412624392112425
71,71,36,,test,0.8114680660437732,1.0,1.2406288,0.7206793304118516,3.392632,4.6332607,0.7424139030481771,0.7080405514976166,0.6969445564981466,0.7424139030481771
73,73,37,,test,0.7817739664661462,0.999939849411232,1.1484131000000002,0.6857219154923516,4.0159917,5.164405,0.7512741461467093,0.7085847872433308,0.7068073907888172,0.7512741461467093
75,75,38,,test,0.7533597849737617,0.9999787703804348,1.105941,0.6532832415489055,4.196431,5.3023725,0.7460713969439254,0.6963177647551786,0.7018316990161264,0.7460713969439254
77,77,39,,test,0.7954690899782414,0.6831370471233921,1.3044676000000002,0.6980780061247838,3.648161,4.952628,0.7307241689662629,0.6882718130729257,0.6883722829039651,0.7307241689662629
79,79,40,,test,0.8369384359400999,0.6870166695850537,1.414525,0.7475675341465299,2.9911876,4.405712,0.7236906362824508,0.7114491042332327,0.7217951493599977,0.7236906362824508
81,81,41,,test,0.8176116728529375,0.6734533399293268,1.3678694,0.7260451053719423,3.196177,4.5640464000000005,0.7452182572402002,0.7156876085422664,0.7240999717711192,0.7452182572402002
83,83,42,,test,0.8622808140279022,0.7157928264512063,1.5099169,0.7770150541312457,2.579278,4.0891953,0.7007834319923888,0.7157265765283329,0.7613062525806649,0.7007834319923888
85,85,43,,test,0.7957250735952899,0.7286360742911611,1.2800128,0.7020595622444028,3.897296,5.177308999999999,0.7475872587395778,0.7013464153683182,0.6788455874626956,0.7475872587395778
87,87,44,,test,0.8014847049788814,0.6897306926758578,1.3656287,0.7086460545102344,3.2436786,4.609307299999999,0.7540105486404117,0.7191382694421271,0.7122116704397791,0.7540105486404117
89,89,45,,test,0.7316011775246384,0.7051232639986027,1.2472928,0.6295024601412701,4.0989146,5.3462076,0.7459398149049615,0.6865154068551601,0.7004637106331811,0.7459398149049615
91,91,46,,test,0.7808780238064764,0.7188376750373905,1.2606785,0.6826471536220454,3.7634974000000003,5.0241755999999995,0.7465495680377651,0.6995934290740555,0.6975183770725976,0.7465495680377651
93,93,47,,test,0.8398822475361577,0.6976660748704498,1.3605882,0.7569761010137467,3.2162757,4.5768642,0.7549905650254296,0.7306517816607948,0.7153301762164894,0.7549905650254296
95,95,48,,test,0.8302828618968386,0.6551177399089638,1.4074283,0.7456913060694303,3.1763413,4.5837699999999995,0.7540181937272756,0.7252273163981217,0.708617771973432,0.7540181937272756
97,97,49,,test,0.8210674516830923,0.6366402689787314,1.3918316000000002,0.734095688630291,3.1862892999999994,4.5781207,0.7636395191334059,0.7302783905355905,0.7180060677592337,0.7636395191334059
99,99,50,,test,0.7771662613592729,0.6692664831813138,1.3138976,0.6810545592247261,3.6779532,4.9918510000000005,0.7624151539674123,0.7093551818045386,0.7150838030170804,0.7624151539674123
101,101,51,,test,0.7839498272110585,0.6540887177573096,1.285884,0.6879742871777765,3.6948538,4.9807377,0.7473334024913841,0.7064231773315937,0.7019053369707766,0.7473334024913841
103,103,52,,test,0.858697043389223,0.5940516471112796,1.513881,0.7798724132835751,2.6907196,4.2046003,0.744930063887563,0.7381662603200188,0.7383411896639908,0.744930063887563
105,105,53,,test,0.8016126967874057,0.6317792620957267,1.3740620000000001,0.7112105070951908,3.3048742,4.678936,0.7615811209498627,0.7202910352268618,0.7060075954536476,0.7615811209498627
107,107,54,,test,0.790221425828747,0.6220369457917299,1.3300067,0.69536607459722,3.5000134,4.830019999999999,0.7549411311734985,0.7156809449401484,0.7172666724589524,0.7549411311734985
109,109,55,,test,0.8229873288109562,0.6362674669849244,1.4067591,0.7365568942666186,3.2763553,4.683114499999999,0.7610268734273703,0.7214488064769228,0.6987069807117999,0.7610268734273703
111,111,56,,test,0.7720465890183028,0.587575378863681,1.3352893999999997,0.6746824572103702,3.686768,5.022057,0.7609344497436867,0.7142676902389006,0.7246082429780998,0.7609344497436867
113,113,57,,test,0.7683348265710994,0.5753626946103317,1.3490921999999999,0.6734502915226129,3.5286797999999995,4.8777723,0.7757203066277133,0.7149522704603095,0.706931168066525,0.7757203066277133
115,115,58,,test,0.7804940483809036,0.5745557276965019,1.3400207,0.6874267222037521,3.7982183,5.138239,0.7605150861775065,0.7002511180884292,0.6726513426551053,0.7605150861775065
117,117,59,,test,0.8434660181748368,0.5216241448906724,1.5271628000000002,0.7612910007974455,2.80342,4.330583,0.7588989291567295,0.7390773170158891,0.7308378122873505,0.7588989291567295
119,119,60,,test,0.8350185588122359,0.5289077091934895,1.5285174,0.7511805201804552,2.8194194,4.3479366,0.7616352032034427,0.7320631698009555,0.7190091027108291,0.7616352032034427
121,121,61,,test,0.7903494176372712,0.5510313892268074,1.3795857,0.6982799850451932,3.4495769999999997,4.829162999999999,0.7623361060997267,0.7115422187859665,0.6980896662992572,0.7623361060997267
123,123,62,,test,0.8462818379623704,0.5572145790106098,1.5092046000000001,0.7668152699330559,2.7718258,4.28103,0.7673644066524805,0.7445630689416635,0.7281199293991746,0.7673644066524805
125,125,63,,test,0.8339946243440419,0.5491059587318138,1.4875848,0.7511203434476343,2.9707863,4.4583715999999995,0.7644870391037638,0.7382576596048164,0.7276519960615022,0.7644870391037638
127,127,64,,test,0.8059644182772303,0.5765341691549756,1.3729278,0.7157930148163293,3.5073269999999996,4.8802547,0.7497821661901586,0.7062533274167455,0.6918898864823734,0.7497821661901586
129,129,65,,test,0.7531038013567132,0.5617026248148032,1.3197157,0.6552386790615893,3.9307977999999997,5.2505136,0.7568685982811659,0.6979932794063363,0.689714933220996,0.7568685982811659
131,131,66,,test,0.8141558940227825,0.5824426218788619,1.4275999,0.7263613728392977,3.244204,4.6718035,0.7594646857543702,0.7183566991491865,0.6985746680785532,0.7594646857543702
133,133,67,,test,0.806348393702803,0.5248948420691847,1.4536004999999999,0.7161837601108194,3.2031565,4.6567574,0.7632851462322641,0.7238917704104273,0.7119292461563888,0.7632851462322641
135,135,68,,test,0.8169717138103162,0.5607298446979272,1.4160028,0.7304095656792534,3.4640864999999996,4.8800898,0.7658911210016941,0.7210082283286301,0.6987552599223879,0.7658911210016941
137,137,69,,test,0.8295149110456931,0.5285809979654674,1.4984419,0.7451146207273964,3.0460443,4.544486,0.7579105019644381,0.7257677418431758,0.7093981124649996,0.7579105019644381
139,139,70,,test,0.7111224881607577,0.5501113869315948,1.3156016000000001,0.6110753383820191,4.1498094,5.4654110000000005,0.762110295914176,0.6975551395982016,0.7054751539397017,0.762110295914176
141,141,71,,test,0.7886855241264559,0.5492429885204262,1.4144583,0.6946598110011408,3.336464,4.750922,0.7599112863311953,0.7095649792426071,0.7036854466752904,0.7599112863311953
143,143,72,,test,0.8226033533853834,0.5416898629060288,1.4852587,0.7367223819349376,3.0524075,4.5376663,0.7697242132745105,0.7364674224459894,0.7268738340956732,0.7697242132745105
145,145,73,,test,0.8606169205170869,0.5487532919624551,1.5254778999999998,0.7852145832875785,2.7510984,4.276576,0.7620611206477379,0.7464134348275552,0.7331163613476205,0.7620611206477379
147,147,74,,test,0.7859976961474465,0.5640101390907623,1.3730229999999999,0.6936588209650354,3.6093695,4.982393,0.7668739057255525,0.7159631347193415,0.6986406958956335,0.7668739057255525
149,149,75,,test,0.8594649942403686,0.5481817708552761,1.5179461,0.7833797552242143,2.8906669999999997,4.408613,0.7558767602107113,0.7387381288921813,0.7277601948472504,0.7558767602107113
151,151,76,,test,0.8365544605145271,0.5794629871731407,1.4761256,0.7555592969667351,2.961049,4.437175,0.7730290519405322,0.7378806541228587,0.7144057033942316,0.7730290519405322
153,153,77,,test,0.7579674900806348,0.5537702789495211,1.3522245000000002,0.6600783925322811,4.0160007,5.3682256,0.7525285756276449,0.6966621002214021,0.6932104502920431,0.7525285756276449
155,155,78,,test,0.7953410981697171,0.515264047096183,1.4916549,0.7023036190748159,3.2999557999999998,4.7916107000000006,0.7510786974281671,0.7091596790334733,0.7035081145422845,0.7510786974281671
157,157,79,,test,0.8521694611544861,0.5442040779740338,1.5452586000000001,0.772298181999308,2.654905,4.200164,0.7558374981852856,0.7391502658529078,0.7321165371193775,0.7558374981852856
159,159,80,,test,0.8322027390247024,0.5479568740301299,1.4716742,0.7491953769067522,3.1987782000000005,4.6704526,0.7624525992267273,0.7287287267006867,0.7053502600262747,0.7624525992267273
161,161,81,,test,0.8057084346601817,0.5316459708047201,1.4478049,0.7157732353294094,3.4165792,4.864383999999999,0.7576943939242093,0.7136929629759549,0.6970040401184161,0.7576943939242093
163,163,82,,test,0.8243952387047229,0.5551474531478204,1.5053025,0.7382570936487013,2.957983,4.463285400000001,0.7643369607718764,0.7315404525037759,0.7216585797611171,0.7643369607718764
165,165,83,,test,0.7897094585946499,0.5439220614037398,1.4168556,0.6979711477387149,3.4992184999999996,4.916074299999999,0.7660986122894231,0.719762915483755,0.7099553035799276,0.7660986122894231
167,167,84,,test,0.8384743376423909,0.5209674858776401,1.5175045,0.7554970600399169,2.9101934,4.427698,0.7596449887941258,0.7382736197723679,0.7285586043928831,0.7596449887941258
169,169,85,,test,0.8296429028542174,0.5356199937594793,1.5118314,0.7452980973473816,2.9317946,4.443626,0.7645502487310349,0.7375185676843178,0.7271271824216008,0.7645502487310349
171,171,86,,test,0.8310508127479841,0.5471190775395671,1.4957016,0.7476923739349934,2.9979382,4.49364,0.7737137251277515,0.7397998422431441,0.7205209495367303,0.7737137251277515
173,173,87,,test,0.8576731089210291,0.5100100097381965,1.5731226999999999,0.7803593866595631,2.678491,4.2516136,0.7563471183887468,0.742674178764407,0.7318894146796684,0.7563471183887468
175,175,88,,test,0.8176116728529375,0.5518887641443027,1.4501803,0.7305136069688176,3.3133767,4.7635565,0.7692772490255402,0.7273273501585861,0.7100969294704254,0.7692772490255402
177,177,89,,test,0.8464098297708946,0.5416630241686327,1.5591947,0.7667524349114255,2.8046796,4.3638744,0.7624089811144749,0.7376368260444214,0.7173344056697278,0.7624089811144749
179,179,90,,test,0.8487136823243312,0.5284438228060752,1.5316923,0.7692461996445754,2.8246973,4.3563895,0.7568409774968563,0.7385771410796593,0.7279889702823459,0.7568409774968563
181,181,91,,test,0.8218354025342378,0.5221337243313603,1.5181452,0.7362633972954505,2.9699597,4.488105,0.7713107818753926,0.7308243254596108,0.7153346463072031,0.7713107818753926
183,183,92,,test,0.8700883143478817,0.5151618514378651,1.6241891000000002,0.7970633095980014,2.4051533,4.0293427,0.7596492065376926,0.7554365287345565,0.7528517302321577,0.7596492065376926
185,185,93,,test,0.841546141046973,0.5219965875717967,1.554881,0.7589142342807248,2.8972974,4.452178,0.7444439596738588,0.7206544716802069,0.7063522539396075,0.7444439596738588
187,187,94,,test,0.8076283117880456,0.5257210637542482,1.4423721,0.7189921493278163,3.3179578999999997,4.7603297,0.7657482876782871,0.7260215264524772,0.7182461778009921,0.7657482876782871
189,189,95,,test,0.8388583130679637,0.5330292039474146,1.5050998,0.7579545583171381,3.0496874,4.554787,0.7712862769471351,0.7403136597956503,0.7194572619530899,0.7712862769471351
191,191,96,,test,0.8410341738128759,0.4929841839882808,1.588372,0.7594803986265634,2.7569304,4.345301999999999,0.7597149936320747,0.7368970338003242,0.7276350707796737,0.7597149936320747
193,193,97,,test,0.8425700755151669,0.5582535028323713,1.4942846,0.7603514981351163,2.977484,4.4717684,0.7561978355626753,0.7321157138563333,0.7167781384417482,0.7561978355626753
195,195,98,,test,0.8434660181748368,0.5162516632611505,1.5499530000000001,0.7625719439784724,2.8680964,4.418049,0.7605429509013552,0.7374095047141773,0.7213421629351336,0.7605429509013552
197,197,99,,test,0.8080122872136183,0.5348480804035362,1.4455585,0.7197302915534369,3.3332186000000004,4.778777,0.7754108883525904,0.7324159611960696,0.7198904598153598,0.7754108883525904
199,199,100,,test,0.8549852809420198,0.5105252312108541,1.5978818000000001,0.7770909212787109,2.7000856,4.297967400000001,0.7564396141442932,0.7404248608862197,0.7292902974046883,0.7564396141442932


==> images/logs/data/early_reward/log_earliness_train.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
0,0,1,,train,0.14409638554216864,1.0,0.3646311,-0.0008750816211683774,10.831579,11.196209,0.14216671820389162,0.11990980888154927,0.15470835714267048,0.14216671820389162
2,2,2,,train,0.14409638554216864,1.0,0.36400568,0.0009106791201181338,10.386264,10.750268,0.14361944377648345,0.12459925953808484,0.1382975442400592,0.14361944377648345
4,4,3,,train,0.1616867469879518,1.0,0.36558264,0.02078399177478492,10.337999,10.703582,0.16082588645449775,0.13651119395827424,0.16107937453692905,0.16082588645449775
6,6,4,,train,0.2330120481927711,0.9995434880256652,0.40666902,0.10503884532805534,9.861834,10.268502,0.23213901716592106,0.1709312903737792,0.20366683787609213,0.23213901716592106
8,8,5,,train,0.2747590361445783,0.999157965183258,0.44137305,0.15403862579086725,9.407179,9.848552,0.2753982314161239,0.24552206552995584,0.2716545216334608,0.2753982314161239
10,10,6,,train,0.3293975903614458,0.9998043179512024,0.49328142,0.21751597679384005,8.791736,9.285017,0.3297934933051746,0.3050224817254211,0.32450135948309544,0.3297934933051746
12,12,7,,train,0.3580722891566265,0.999938428401947,0.5279971,0.2506876023219443,8.32738,8.855377,0.3561271775025004,0.32343298202385284,0.337106070121608,0.3561271775025004
14,14,8,,train,0.371566265060241,1.0,0.5465220999999999,0.2666620194441501,8.138845,8.685367999999999,0.3718098361571026,0.33667819381473496,0.34909621323146983,0.3718098361571026
16,16,9,,train,0.4346385542168675,1.0,0.5956578,0.34034159957476257,7.562862400000001,8.15852,0.4343325891043211,0.4078003152871377,0.41904776337050575,0.4343325891043211
18,18,10,,train,0.4884337349397591,1.0,0.6523701,0.4028687994643986,7.2416553,7.894025,0.4868569238239582,0.4768040954131357,0.4779604208527005,0.4868569238239582
20,20,11,,train,0.5151204819277109,1.0,0.7000909000000001,0.4344105922477127,6.784794000000001,7.484884700000001,0.5145438207285346,0.5056537798977073,0.5047544690562048,0.5145438207285346
22,22,12,,train,0.5286144578313253,1.0,0.71067727,0.4501242223122687,6.7096976999999995,7.420375999999999,0.5293657265612463,0.5200025760071582,0.5220386457867694,0.5293657265612463
24,24,13,,train,0.5660240963855422,1.0,0.74779457,0.4936867882754229,6.381024,7.128819,0.5672152665274944,0.5611809833934375,0.5607465921647078,0.5672152665274944
26,26,14,,train,0.6027710843373494,1.0,0.7932357,0.5362629090423903,6.0867379999999995,6.879974400000001,0.5981918765551095,0.5956007267290664,0.5955199018977926,0.5981918765551095
28,28,15,,train,0.6254819277108433,1.0,0.81496376,0.562992158209659,5.9535737,6.7685375,0.6231964522249184,0.61985348363041,0.6233832106586089,0.6231964522249184
30,30,16,,train,0.6349397590361445,1.0,0.8289655999999999,0.5741127151367739,5.8008513,6.6298165,0.6369511911523319,0.6343530530554188,0.6328766449269361,0.6369511911523319
32,32,17,,train,0.6556024096385542,1.0,0.86327505,0.5981667479403919,5.6122537,6.475528700000001,0.6542839930086392,0.6539503689525629,0.6568967374344579,0.6542839930086392
34,34,18,,train,0.6850602409638554,1.0,0.8936059999999999,0.6325490616195537,5.333048000000001,6.226654,0.6843128089031473,0.6843163942757898,0.6853543489955424,0.6843128089031473
36,36,19,,train,0.6894578313253013,1.0,0.9074639000000001,0.6377072275242558,5.196196,6.10366,0.6898822338231737,0.6894897417803512,0.6896476115866937,0.6898822338231737
38,38,20,,train,0.6981927710843373,1.0,0.91959065,0.6477575413074866,5.165783,6.085374,0.6974826285027904,0.697745428033403,0.7007033936803853,0.6974826285027904
40,40,21,,train,0.7121686746987952,1.0,0.9359746999999999,0.6641559435501266,5.0802684000000005,6.0162435,0.7114525009226842,0.711065534945125,0.7116436081177658,0.7114525009226842
42,42,22,,train,0.7171686746987952,1.0,0.9443026,0.6699928118415812,4.955522,5.8998246,0.7184065351440285,0.7188537463614237,0.7203258142379914,0.7184065351440285
44,44,23,,train,0.738132530120482,1.0,0.98033166,0.6944887360222846,4.7289639999999995,5.7092953,0.7367003368682913,0.7360833258165934,0.7360640403774574,0.7367003368682913
46,46,24,,train,0.7390361445783132,1.0,0.99616295,0.6955444982741522,4.6555976999999995,5.6517599999999995,0.7383106666905138,0.7374254714335109,0.7378615939837191,0.7383106666905138
48,48,25,,train,0.7374698795180723,1.0,1.0035007,0.6936414526048703,4.595693,5.5991935999999995,0.7373977639696963,0.7376030423252022,0.7400387795487621,0.7373977639696963
50,50,26,,train,0.7533734939759036,1.0,1.0289026,0.7122679656542777,4.4707555999999995,5.499658,0.7529673593675424,0.7528169790383029,0.7533696013007957,0.7529673593675424
52,52,27,,train,0.7581927710843374,1.0,1.0308502,0.7178358503821975,4.4400268,5.4708767,0.7599137319902992,0.7604766926244407,0.7642802707377462,0.7599137319902992
54,54,28,,train,0.7604216867469878,1.0,1.0510247,0.72047544367191,4.3159776,5.3670015,0.7615173174355973,0.7614306129522458,0.7630447656125258,0.7615173174355973
56,56,29,,train,0.7626506024096386,1.0,1.0579352,0.7230078476352413,4.261137000000001,5.3190726999999995,0.7619368741731146,0.7625316966376482,0.7664087924856597,0.7619368741731146
58,58,30,,train,0.7793975903614457,1.0,1.0815573,0.7425729693910618,4.087244999999999,5.1688027000000005,0.7809478784166258,0.7814432475271256,0.7829840167021386,0.7809478784166258
60,60,31,,train,0.7816265060240963,1.0,1.0867646999999998,0.7452204359350953,4.052181,5.138945,0.7831512594394537,0.7835904840911956,0.7861990326419452,0.7831512594394537
62,62,32,,train,0.7828915662650603,1.0,1.1061604,0.7466840425702949,3.9495337,5.055694,0.7834999772536265,0.7840041651380629,0.7881906974121679,0.7834999772536265
64,64,33,,train,0.7769879518072289,1.0,1.1079413999999999,0.7398059148888454,4.0087470000000005,5.1166883,0.7769536005308412,0.776544987680288,0.7777843446859747,0.7769536005308412
66,66,34,,train,0.7882530120481928,1.0,1.1092825000000002,0.7529286114938996,3.9188175000000003,5.028099500000001,0.7872017487457125,0.7872198054500011,0.7890003660394945,0.7872017487457125
68,68,35,,train,0.8010240963855422,1.0,1.1378608000000001,0.7678731106731744,3.7793523999999996,4.917212999999999,0.8008738072941393,0.8007786915619787,0.8027017584917837,0.8008738072941393
70,70,36,,train,0.8042168674698795,1.0,1.1386383,0.7715588363047065,3.72385,4.8624883,0.8027657622901376,0.8027802414846376,0.8047273213316509,0.8027657622901376
72,72,37,,train,0.8119277108433735,1.0,1.1420038000000001,0.780586623203186,3.6814125,4.823416,0.812485146124004,0.8127181736392951,0.8145467204726938,0.812485146124004
74,74,38,,train,0.8160240963855422,0.9999566674232484,1.161235,0.7853447330628524,3.6182652,4.7794995,0.8153377818275241,0.8155774758374313,0.8183004435698705,0.8153377818275241
76,76,39,,train,0.8183132530120482,0.9561380743980408,1.1795013,0.7879944389784802,3.5731678,4.7526684,0.8179977155044347,0.8182479249951591,0.8200116602548876,0.8179977155044347
78,78,40,,train,0.8095180722891566,0.8662036061286926,1.2109423000000001,0.7777364362471606,3.52523,4.7361727,0.808561870389565,0.8087484200602539,0.8109831633247069,0.808561870389565
80,80,41,,train,0.8122289156626507,0.8695560097694397,1.2102947,0.7809059266521592,3.5707135,4.7810082000000005,0.8125493149219974,0.8120944771543729,0.8147733329164423,0.8125493149219974
82,82,42,,train,0.8192771084337349,0.8667190670967102,1.2173432,0.7891138306543577,3.50748,4.724823000000001,0.8198648358964583,0.8201765662636785,0.8216611361696952,0.8198648358964583
84,84,43,,train,0.8198795180722892,0.874917209148407,1.1944888,0.7898414602066346,3.5953788999999996,4.7898674,0.8190666577389701,0.8191561140437081,0.8224686327573509,0.8190666577389701
86,86,44,,train,0.8212048192771084,0.8677868843078613,1.2247891000000002,0.7914202148496082,3.4835987,4.708387999999999,0.8212235259655929,0.8207401182112379,0.8227164929638289,0.8212235259655929
88,88,45,,train,0.8318072289156626,0.8641642928123474,1.2489021,0.8037968753931046,3.3182074999999998,4.56711,0.8321449838181413,0.8319180003041634,0.8337450378679623,0.8321449838181413
90,90,46,,train,0.8239156626506025,0.8675316572189331,1.2379067,0.7945674201053243,3.375146,4.613053,0.8253761773054281,0.8250894511545311,0.8256733946906213,0.8253761773054281
92,92,47,,train,0.8269879518072291,0.8629165291786194,1.2441319,0.7981441183471476,3.3624592000000004,4.6065907,0.8267252130195922,0.8267169195130666,0.8284290483860298,0.8267252130195922
94,94,48,,train,0.8369277108433735,0.8163065910339355,1.2825506000000002,0.8097486095803884,3.1915536,4.4741044,0.8373579500275922,0.8374045155406611,0.8389129815573622,0.8373579500275922
96,96,49,,train,0.8379518072289157,0.7914126515388489,1.2887473999999999,0.8109060797210128,3.2354374,4.524185,0.8367845088554132,0.8367992438373404,0.8392028658588961,0.8367845088554132
98,98,50,,train,0.8409036144578313,0.7915971279144287,1.3028872999999999,0.8143652941561842,3.1700912,4.472978599999999,0.8410472230513484,0.8412912597755219,0.8432849781189244,0.8410472230513484
100,100,51,,train,0.8415662650602409,0.7940546870231628,1.2935988,0.8151377363808482,3.1938077999999996,4.487406299999999,0.8412817074227528,0.8412616592236437,0.8439995360081527,0.8412817074227528
102,102,52,,train,0.8440963855421687,0.7889008522033691,1.3084321,0.8181253378679115,3.1136487,4.4220809999999995,0.8436227331233928,0.8434351112580132,0.8448610430778786,0.8436227331233928
104,104,53,,train,0.8480722891566265,0.7927702069282532,1.3060646,0.8227342386265714,3.0924516,4.3985167,0.8469570867574138,0.8468557721875397,0.8480523622455723,0.8469570867574138
106,106,54,,train,0.8489759036144578,0.7822575569152832,1.3205246000000002,0.8238069025058539,3.0429006000000003,4.363425,0.8497137229141316,0.8493660334066223,0.8504995564031308,0.8497137229141316
108,108,55,,train,0.8523493975903614,0.7528676390647888,1.3453144,0.8277357748613704,2.9593813,4.3046956,0.8514630842502893,0.8511834295437538,0.8520834074796845,0.8514630842502893
110,110,56,,train,0.8472891566265061,0.6503209471702576,1.3817188,0.8218272745390579,2.9769764,4.3586955000000005,0.8472071536032661,0.8469302251666565,0.8474491337966992,0.8472071536032661
112,112,57,,train,0.8415662650602409,0.6139785647392273,1.3854057,0.8151366005784602,3.0621958,4.4476013,0.8418792546462347,0.8416248126320772,0.8425071595110512,0.8418792546462347
114,114,58,,train,0.8527710843373494,0.6027374863624573,1.4066243999999999,0.828233191554645,2.8671527,4.273777,0.8521729854113748,0.8518025772330391,0.8523894397893906,0.8521729854113748
116,116,59,,train,0.8516867469879518,0.6044548153877258,1.4132040000000001,0.826956430176173,2.877091,4.290294599999999,0.8517801225713859,0.8514527241756535,0.8519071505084813,0.8517801225713859
118,118,60,,train,0.8590361445783132,0.6112687587738037,1.425392,0.8355381588877939,2.807993,4.2333856,0.8594230521238729,0.8591600879258462,0.859793691847858,0.8594230521238729
120,120,61,,train,0.8525301204819277,0.5926415324211121,1.4185290000000002,0.8279186835321951,2.8434033,4.2619324,0.8540166337799101,0.8536125859846069,0.8541864096005235,0.8540166337799101
122,122,62,,train,0.8605421686746988,0.5928215980529785,1.4365783,0.8372717915679171,2.7803267999999997,4.216905000000001,0.8602111429295165,0.8600584403169009,0.8604660670737457,0.8602111429295165
124,124,63,,train,0.8645783132530122,0.6048269867897034,1.4357077,0.8419998846144593,2.7222931,4.1580014,0.8635198927660498,0.8628815775421746,0.8634794064429709,0.8635198927660498
126,126,64,,train,0.8671686746987952,0.5989297032356262,1.4409887,0.8450162269107078,2.7250917,4.1660805,0.8657824022451881,0.8655273985472915,0.8656696528219424,0.8657824022451881
128,128,65,,train,0.8497590361445783,0.6010801196098328,1.4165044,0.8247132347871345,2.8343053,4.2508099999999995,0.850614864740942,0.8502931548146994,0.8503671096432666,0.850614864740942
130,130,66,,train,0.8571084337349397,0.5837523937225342,1.4456353000000002,0.8332859395011275,2.737088,4.182723,0.8579253202592562,0.8575951603074781,0.8574163550044045,0.8579253202592562
132,132,67,,train,0.8656024096385542,0.6002563238143921,1.4405496000000002,0.8432044544421166,2.7097363,4.1502857,0.8655109548745915,0.8652264947552072,0.8656117404542097,0.8655109548745915
134,134,68,,train,0.8633132530120482,0.5851444005966187,1.4537799,0.8405254119771481,2.6586752000000002,4.1124554,0.8631415701856883,0.8629294314480127,0.8635651917798833,0.8631415701856883
136,136,69,,train,0.862710843373494,0.5870477557182312,1.4499421000000001,0.8398274661436246,2.6831598,4.133102,0.8628577062390382,0.8624510859493546,0.862798942076734,0.8628577062390382
138,138,70,,train,0.8715060240963856,0.5998343825340271,1.4541734,0.8500827386386944,2.6443822,4.0985556,0.8715644711122222,0.8713724548968206,0.8715483679634076,0.8715644711122222
140,140,71,,train,0.86,0.5875155329704285,1.4300048,0.8366520516411109,2.7843173,4.214322,0.8604627401247821,0.8603671516214506,0.8605628503874233,0.8604627401247821
142,142,72,,train,0.8737349397590362,0.5836957693099976,1.4752722,0.8526810201082303,2.566604,4.0418763,0.8733347109230741,0.8731461917954617,0.8732913340858147,0.8733347109230741
144,144,73,,train,0.8728915662650603,0.5821002125740051,1.4685069,0.8516819405981303,2.6190759999999997,4.0875826,0.8720689596967827,0.8720246941818329,0.8723815657575109,0.8720689596967827
146,146,74,,train,0.8765662650602409,0.5855095982551575,1.4670807,0.8559752084983425,2.5976555,4.064736,0.8762003868425942,0.876061356706485,0.8767741332365401,0.8762003868425942
148,148,75,,train,0.8774096385542168,0.596786618232727,1.4678871999999998,0.8569662750602762,2.5525057,4.0203923999999995,0.8771367078856149,0.8768561267357684,0.8769855360426276,0.8771367078856149
150,150,76,,train,0.8740361445783132,0.5848155021667479,1.4765165,0.8530217388777521,2.6008584,4.0773745,0.8740202755745509,0.8738721047265642,0.8743338279122149,0.8740202755745509
152,152,77,,train,0.8772289156626506,0.5794495940208435,1.4836731,0.8567625680623687,2.5098542999999998,3.9935272000000004,0.8774110323651303,0.8771141173563071,0.8776238027328205,0.8774110323651303
154,154,78,,train,0.8816867469879518,0.5838861465454102,1.487426,0.8619678476924786,2.5016654,3.9890913999999995,0.8820272387810617,0.8817612656865822,0.8818270882943656,0.8820272387810617
156,156,79,,train,0.8722289156626506,0.5860213041305542,1.4690633,0.85092627746674,2.5995072999999995,4.0685709999999995,0.8737729056610158,0.8734391350106808,0.8735523917863902,0.8737729056610158
158,158,80,,train,0.8818072289156627,0.5824671387672424,1.5011676999999999,0.8620884788713894,2.4191358,3.9203038,0.8814528931408075,0.8815119062134734,0.8822571193373406,0.8814528931408075
160,160,81,,train,0.8834939759036144,0.5816953778266907,1.4977081,0.86407711564801,2.4437273,3.9414352999999998,0.8831548696148903,0.8828370008107184,0.8828512549557178,0.8831548696148903
162,162,82,,train,0.8826506024096386,0.5813394784927368,1.4962993999999998,0.8630860338863167,2.4280882000000004,3.9243872000000004,0.8831435508668216,0.882791384793659,0.8829469458262386,0.8831435508668216
164,164,83,,train,0.8893373493975903,0.5927338600158691,1.4993851,0.8708697886615906,2.414719,3.9141042,0.8891825816070474,0.8894365677828857,0.8905464722722339,0.8891825816070474
166,166,84,,train,0.8856626506024097,0.5857009291648865,1.4978221999999999,0.8665835434280755,2.4294700000000002,3.9272922999999995,0.8863263046183718,0.8862057626941889,0.8866231213600729,0.8863263046183718
168,168,85,,train,0.8832530120481927,0.5765865445137024,1.4963465,0.8637996896767707,2.4404507,3.9367970999999997,0.8839015292432382,0.8835205941802453,0.8841503621769048,0.8839015292432382
170,170,86,,train,0.8874096385542168,0.5881235599517822,1.5057448999999998,0.8686366759038697,2.4293728,3.9351177,0.8868273588984469,0.8866521743879462,0.8871493342457456,0.8868273588984469
172,172,87,,train,0.8876506024096386,0.5778648853302002,1.5060194,0.8689189739440143,2.3951688,3.9011881,0.8883426512103586,0.8882300522643521,0.8884017582700399,0.8883426512103586
174,174,88,,train,0.8886144578313253,0.5838297605514526,1.5030991000000002,0.8700414453274263,2.4022105,3.9053097,0.8882112131174805,0.8881855216144594,0.888445801718641,0.8882112131174805
176,176,89,,train,0.8952409638554217,0.5818077921867371,1.5184518,0.8777756797880485,2.2985067000000003,3.8169587,0.8948508014712526,0.8947712924543744,0.8950989706691751,0.8948508014712526
178,178,90,,train,0.8970481927710844,0.5819171071052551,1.5291417,0.8798877810608627,2.2819495,3.8110912000000003,0.896631091535807,0.8964370274040826,0.8965161227314805,0.896631091535807
180,180,91,,train,0.8921686746987951,0.5750811100006104,1.5177014,0.8741945811252818,2.3543682,3.8720693999999996,0.8927063660218291,0.8924859469187686,0.8930426850247536,0.8927063660218291
182,182,92,,train,0.8954819277108433,0.578761875629425,1.5284495,0.878054256909064,2.2909205000000004,3.8193696000000004,0.8948634050525535,0.8947169447138626,0.8949237018905282,0.8948634050525535
184,184,93,,train,0.8880722891566265,0.576209306716919,1.5158905,0.8694009778692184,2.3506717999999998,3.866562,0.8878536371297423,0.8878612518839457,0.8882052723971681,0.8878536371297423
186,186,94,,train,0.8895783132530121,0.5701529383659363,1.5157516000000002,0.8711698701587579,2.3874679,3.9032190000000004,0.8898440466585819,0.8894120697356838,0.8897006632860105,0.8898440466585819
188,188,95,,train,0.8959638554216868,0.5755922198295593,1.5223476999999999,0.8786194577951901,2.2818077000000003,3.8041553,0.8957993871434713,0.8956296840712957,0.8955577227166557,0.8957993871434713
190,190,96,,train,0.8960843373493976,0.5686191320419312,1.5341386000000001,0.8787504248710448,2.2970035,3.8311417000000003,0.8961305960388526,0.8960693737114207,0.8964951343203673,0.8961305960388526
192,192,97,,train,0.8939156626506024,0.5799349546432495,1.5172892,0.8762283219987741,2.3413177000000003,3.8586066,0.8937170018151884,0.8936265167868892,0.8939570794579813,0.8937170018151884
194,194,98,,train,0.892289156626506,0.5772218108177185,1.5176562,0.8743328515996674,2.3483741,3.8660300000000003,0.8925572704017155,0.8924318815215215,0.8926926643596776,0.8925572704017155
196,196,99,,train,0.9001807228915663,0.5687930583953857,1.5436732,0.8835444894411785,2.2378492000000003,3.7815225,0.8997080681767583,0.8995084658489101,0.8997545578980503,0.8997080681767583
198,198,100,,train,0.9048192771084336,0.579586923122406,1.5427351999999999,0.888945435672014,2.186342,3.7290773,0.9040874671899736,0.9041403008979908,0.9044875285607609,0.9040874671899736


==> images/logs/data/early_reward_p2/classes/clover.csv <==
,clover
0,0.6285714285714286
1,0.5142857142857142
2,0.6285714285714286
3,0.6857142857142857
4,0.35714285714285715
5,0.5
6,0.4
7,0.44285714285714284
8,0.38571428571428573
9,0.6142857142857143
10,0.44285714285714284
11,0.4857142857142857
12,0.4714285714285714
13,0.6714285714285714
14,0.5428571428571428
15,0.37142857142857144
16,0.4
17,0.45714285714285713
18,0.6428571428571429
19,0.4
20,0.6
21,0.4
22,0.5857142857142857
23,0.5714285714285714
24,0.7
25,0.45714285714285713
26,0.9142857142857143
27,0.4
28,0.6142857142857143
29,0.42857142857142855
30,0.5571428571428572
31,0.4142857142857143
32,0.5428571428571428
33,0.9
34,0.6714285714285714
35,0.35714285714285715
36,0.4714285714285714
37,0.6571428571428571
38,0.5571428571428572
39,0.44285714285714284
40,0.44285714285714284
41,0.6714285714285714
42,0.7285714285714285
43,0.5428571428571428
44,0.34285714285714286
45,0.5428571428571428
46,0.5857142857142857
47,0.6571428571428571
48,0.34285714285714286
49,0.44285714285714284
50,0.4142857142857143
51,0.4714285714285714
52,0.45714285714285713
53,0.42857142857142855
54,0.5
55,0.4857142857142857
56,0.4714285714285714
57,0.44285714285714284
58,0.38571428571428573
59,0.5571428571428572
60,0.5285714285714286
61,0.42857142857142855
62,0.44285714285714284
63,0.44285714285714284
64,0.44285714285714284
65,0.38571428571428573
66,0.4714285714285714
67,0.4142857142857143
68,0.42857142857142855
69,0.7285714285714285
70,0.4142857142857143
71,0.5142857142857142
72,0.42857142857142855
73,0.7857142857142857
74,0.42857142857142855
75,0.44285714285714284
76,0.6142857142857143
77,0.7285714285714285
78,0.35714285714285715
79,0.42857142857142855
80,0.42857142857142855
81,0.5857142857142857
82,0.4
83,0.4142857142857143
84,0.8857142857142857
85,0.5142857142857142
86,0.4
87,0.8
88,0.35714285714285715
89,0.7285714285714285
90,0.4
91,0.7857142857142857
92,0.6
93,0.4142857142857143
94,0.38571428571428573
95,0.4
96,0.9285714285714286
97,0.5285714285714286
98,0.4857142857142857
99,0.4
100,0.44285714285714284
101,0.42857142857142855
102,0.45714285714285713
103,0.44285714285714284
104,0.5142857142857142
105,0.45714285714285713
106,0.7428571428571429
107,0.4857142857142857
108,0.5714285714285714
109,0.4142857142857143
110,0.5142857142857142
111,0.5571428571428572
112,0.45714285714285713
113,0.5857142857142857
114,0.6857142857142857
115,0.6571428571428571
116,0.6
117,0.45714285714285713
118,0.42857142857142855
119,0.5285714285714286
120,0.6285714285714286
121,0.5857142857142857
122,0.5
123,0.5714285714285714
124,0.34285714285714286
125,0.4142857142857143
126,0.7142857142857143
127,0.45714285714285713
128,0.6714285714285714
129,0.4714285714285714
130,0.5857142857142857
131,0.7857142857142857
132,0.6142857142857143
133,0.6
134,0.6857142857142857
135,0.7714285714285715
136,0.7571428571428571
137,0.6714285714285714
138,0.6142857142857143
139,0.44285714285714284
140,0.44285714285714284
141,0.6714285714285714
142,0.37142857142857144
143,0.6
144,0.5285714285714286
145,0.7142857142857143
146,0.44285714285714284
147,0.7428571428571429
148,0.4
149,0.7142857142857143
150,0.6714285714285714
151,1.0
152,0.4714285714285714
153,0.5857142857142857
154,0.4857142857142857
155,0.38571428571428573
156,0.37142857142857144
157,0.35714285714285715
158,0.6285714285714286
159,0.6857142857142857
160,0.6571428571428571
161,0.5285714285714286
162,0.5571428571428572
163,0.5142857142857142
164,0.6428571428571429
165,0.45714285714285713
166,0.37142857142857144
167,0.44285714285714284
168,0.4142857142857143
169,0.42857142857142855
170,0.4142857142857143
171,0.5142857142857142
172,0.6142857142857143
173,0.5571428571428572
174,0.42857142857142855
175,0.6714285714285714
176,0.5714285714285714
177,0.5857142857142857
178,0.5857142857142857
179,0.5285714285714286
180,0.6
181,0.37142857142857144
182,0.42857142857142855
183,0.5714285714285714
184,0.44285714285714284
185,0.42857142857142855
186,0.34285714285714286
187,0.45714285714285713
188,0.4
189,0.4142857142857143
190,0.7428571428571429
191,0.4857142857142857
192,0.44285714285714284
193,0.5142857142857142
194,0.4714285714285714
195,0.38571428571428573
196,0.42857142857142855
197,0.5571428571428572
198,0.5714285714285714
199,0.6428571428571429
200,0.7
201,0.42857142857142855
202,0.42857142857142855
203,0.6285714285714286
204,0.5285714285714286
205,0.4
206,0.4
207,0.4
208,0.45714285714285713
209,0.4142857142857143
210,0.4
211,0.4142857142857143
212,0.4142857142857143
213,0.4142857142857143
214,0.4142857142857143
215,0.38571428571428573
216,0.6
217,0.44285714285714284
218,0.5142857142857142
219,0.5
220,0.5571428571428572
221,0.6285714285714286
222,0.5142857142857142
223,0.4142857142857143
224,0.5
225,0.4857142857142857
226,0.7
227,0.5428571428571428
228,0.42857142857142855
229,0.45714285714285713
230,0.6857142857142857
231,0.7142857142857143
232,0.7714285714285715
233,0.4714285714285714
234,0.6
235,0.7
236,0.4714285714285714
237,0.8
238,0.5428571428571428
239,0.5
240,0.38571428571428573
241,0.45714285714285713
242,0.42857142857142855
243,0.6571428571428571
244,0.7571428571428571
245,0.4142857142857143
246,0.8142857142857143
247,0.5428571428571428
248,0.34285714285714286
249,0.5
250,0.5857142857142857
251,0.42857142857142855
252,0.5285714285714286
253,0.6714285714285714
254,0.7
255,0.5285714285714286
256,0.6714285714285714
257,0.7571428571428571
258,0.42857142857142855
259,0.5
260,0.4714285714285714
261,0.4857142857142857
262,0.5142857142857142
263,0.6142857142857143
264,0.6857142857142857
265,0.6571428571428571
266,0.7
267,0.7285714285714285
268,0.5
269,1.0
270,0.8857142857142857
271,0.7428571428571429
272,0.6
273,0.6
274,0.5285714285714286
275,0.5571428571428572
276,0.4857142857142857
277,0.9142857142857143
278,0.6857142857142857
279,0.9428571428571428
280,0.4857142857142857
281,0.6142857142857143
282,0.5142857142857142
283,0.7571428571428571
284,0.9
285,0.4
286,0.4714285714285714
287,0.44285714285714284
288,0.5428571428571428
289,0.7571428571428571
290,0.4142857142857143
291,0.4714285714285714
292,0.5714285714285714
293,0.4142857142857143
294,0.44285714285714284
295,0.42857142857142855
296,0.38571428571428573
297,0.6142857142857143
298,0.42857142857142855
299,0.44285714285714284
300,0.5142857142857142
301,0.45714285714285713
302,0.42857142857142855
303,0.6
304,0.37142857142857144
305,0.4714285714285714
306,0.8142857142857143
307,0.4857142857142857
308,0.37142857142857144
309,0.42857142857142855
310,0.4
311,0.38571428571428573
312,0.4
313,0.7428571428571429
314,0.6428571428571429
315,0.5857142857142857
316,0.6142857142857143
317,0.4
318,0.6428571428571429
319,0.6857142857142857
320,0.5285714285714286
321,0.44285714285714284
322,0.4142857142857143
323,0.7714285714285715
324,0.6
325,0.7142857142857143
326,0.38571428571428573
327,0.5857142857142857
328,0.42857142857142855
329,0.6285714285714286
330,0.5142857142857142
331,0.5571428571428572
332,0.4714285714285714
333,0.4714285714285714
334,0.5142857142857142
335,0.5285714285714286
336,0.7857142857142857
337,0.5571428571428572
338,0.44285714285714284
339,0.45714285714285713
340,0.42857142857142855
341,0.6142857142857143
342,0.6142857142857143
343,0.5428571428571428
344,0.7857142857142857
345,0.44285714285714284
346,0.7285714285714285
347,0.6571428571428571
348,0.7
349,0.5
350,0.6857142857142857
351,0.4
352,0.44285714285714284
353,0.5857142857142857
354,0.32857142857142857
355,0.5714285714285714
356,0.4
357,0.6285714285714286
358,0.4142857142857143
359,0.4
360,0.38571428571428573
361,0.5285714285714286
362,0.38571428571428573
363,0.42857142857142855
364,0.45714285714285713
365,0.6285714285714286
366,0.42857142857142855
367,0.4714285714285714
368,0.4714285714285714
369,0.5
370,0.4714285714285714
371,0.7142857142857143
372,0.35714285714285715
373,0.6142857142857143
374,0.5571428571428572
375,0.5571428571428572
376,0.44285714285714284
377,0.6571428571428571
378,0.6
379,0.4142857142857143
380,0.7571428571428571
381,
382,
383,
384,
385,
386,
387,
388,
389,
390,
391,
392,
393,
394,
395,
396,
397,
398,
399,
400,
401,
402,
403,
404,
405,
406,
407,
408,
409,
410,
411,
412,
413,
414,
415,
416,
417,
418,
419,
420,
421,
422,
423,
424,
425,
426,
427,
428,
429,
430,
431,
432,
433,
434,
435,
436,
437,
438,
439,
440,
441,
442,
443,
444,
445,
446,
447,
448,
449,
450,
451,
452,
453,
454,
455,
456,
457,
458,
459,
460,
461,
462,
463,
464,
465,
466,
467,
468,
469,
470,
471,
472,
473,
474,
475,
476,
477,
478,
479,
480,
481,
482,
483,
484,
485,
486,
487,
488,
489,
490,
491,
492,
493,
494,
495,
496,
497,
498,
499,
500,
501,
502,
503,
504,
505,
506,
507,
508,
509,
510,
511,
512,
513,
514,
515,
516,
517,
518,
519,
520,
521,
522,
523,
524,
525,
526,
527,
528,
529,
530,
531,
532,
533,
534,
535,
536,
537,
538,
539,
540,
541,
542,
543,
544,
545,
546,
547,
548,
549,
550,
551,
552,
553,
554,
555,
556,
557,
558,
559,
560,
561,
562,
563,
564,
565,
566,
567,
568,
569,
570,
571,
572,
573,
574,
575,
576,
577,
578,
579,
580,
581,
582,
583,
584,
585,
586,
587,
588,
589,
590,
591,
592,
593,
594,
595,
596,
597,
598,
599,
600,
601,
602,
603,
604,
605,
606,
607,
608,
609,
610,
611,
612,
613,
614,
615,
616,
617,
618,
619,
620,
621,
622,
623,
624,
625,
626,
627,
628,
629,
630,
631,
632,
633,
634,
635,
636,
637,
638,
639,
640,
641,
642,
643,
644,
645,
646,
647,
648,
649,
650,
651,
652,
653,
654,
655,
656,
657,
658,
659,
660,
661,
662,
663,
664,
665,
666,
667,
668,
669,
670,
671,
672,
673,
674,
675,
676,
677,
678,
679,
680,
681,
682,
683,
684,
685,
686,
687,
688,
689,
690,
691,
692,
693,
694,
695,
696,
697,
698,
699,
700,
701,
702,
703,
704,
705,
706,
707,
708,
709,
710,
711,
712,
713,
714,
715,
716,
717,
718,
719,
720,
721,
722,
723,
724,
725,
726,
727,
728,
729,
730,
731,
732,
733,
734,
735,
736,
737,
738,
739,
740,
741,
742,
743,
744,
745,
746,
747,
748,
749,
750,
751,
752,
753,
754,
755,
756,
757,
758,
759,
760,
761,
762,
763,
764,
765,
766,
767,
768,
769,
770,
771,
772,
773,
774,
775,
776,
777,
778,
779,
780,
781,
782,
783,
784,
785,
786,
787,
788,
789,
790,
791,
792,
793,
794,
795,
796,
797,
798,
799,
800,
801,
802,
803,
804,
805,
806,
807,
808,
809,
810,
811,
812,
813,
814,
815,
816,
817,
818,
819,
820,
821,
822,
823,
824,
825,
826,
827,
828,
829,
830,
831,
832,
833,
834,
835,
836,
837,
838,
839,
840,
841,
842,
843,
844,
845,
846,
847,
848,
849,
850,
851,
852,
853,
854,
855,
856,
857,
858,
859,
860,
861,
862,
863,
864,
865,
866,
867,
868,
869,
870,
871,
872,
873,
874,
875,
876,
877,
878,
879,
880,
881,
882,
883,
884,
885,
886,
887,
888,
889,
890,
891,
892,
893,
894,
895,
896,
897,
898,
899,
900,
901,
902,
903,
904,
905,
906,
907,
908,
909,
910,
911,
912,
913,
914,
915,
916,
917,
918,
919,
920,
921,
922,
923,
924,
925,
926,
927,
928,
929,
930,
931,
932,
933,
934,
935,
936,
937,
938,
939,
940,
941,
942,
943,
944,
945,
946,
947,
948,
949,
950,
951,
952,
953,
954,
955,
956,
957,
958,
959,
960,
961,
962,
963,
964,
965,
966,
967,
968,
969,
970,
971,
972,
973,
974,
975,
976,
977,
978,
979,
980,
981,
982,
983,
984,
985,
986,
987,
988,
989,
990,
991,
992,
993,
994,
995,
996,
997,
998,
999,
1000,
1001,
1002,
1003,
1004,
1005,
1006,
1007,
1008,
1009,
1010,
1011,
1012,
1013,
1014,
1015,
1016,
1017,
1018,
1019,
1020,
1021,
1022,
1023,
1024,
1025,
1026,
1027,
1028,
1029,
1030,
1031,
1032,
1033,
1034,
1035,
1036,
1037,
1038,
1039,
1040,
1041,
1042,
1043,
1044,
1045,
1046,
1047,
1048,
1049,
1050,
1051,
1052,
1053,
1054,
1055,
1056,
1057,
1058,
1059,
1060,
1061,
1062,
1063,
1064,
1065,
1066,
1067,
1068,
1069,
1070,
1071,
1072,
1073,
1074,
1075,
1076,
1077,
1078,
1079,
1080,
1081,
1082,
1083,
1084,
1085,
1086,
1087,
1088,
1089,
1090,
1091,
1092,
1093,
1094,
1095,
1096,
1097,
1098,
1099,
1100,
1101,
1102,
1103,
1104,
1105,
1106,
1107,
1108,
1109,
1110,
1111,
1112,
1113,
1114,
1115,
1116,
1117,
1118,
1119,
1120,
1121,
1122,
1123,
1124,
1125,
1126,
1127,
1128,
1129,
1130,
1131,
1132,
1133,
1134,
1135,
1136,
1137,
1138,
1139,
1140,
1141,
1142,
1143,
1144,
1145,
1146,
1147,
1148,
1149,
1150,
1151,
1152,
1153,
1154,
1155,
1156,
1157,
1158,
1159,
1160,
1161,
1162,
1163,
1164,
1165,
1166,
1167,
1168,
1169,
1170,
1171,
1172,
1173,
1174,
1175,
1176,
1177,
1178,
1179,
1180,
1181,
1182,
1183,
1184,
1185,
1186,
1187,
1188,
1189,
1190,
1191,
1192,
1193,
1194,
1195,
1196,
1197,
1198,
1199,
1200,
1201,
1202,
1203,
1204,
1205,
1206,
1207,
1208,
1209,
1210,
1211,
1212,
1213,
1214,
1215,
1216,
1217,
1218,
1219,
1220,
1221,
1222,
1223,
1224,
1225,
1226,
1227,
1228,
1229,
1230,
1231,
1232,
1233,
1234,
1235,
1236,
1237,
1238,
1239,
1240,
1241,
1242,
1243,
1244,
1245,
1246,
1247,
1248,
1249,
1250,
1251,
1252,
1253,
1254,
1255,
1256,
1257,
1258,
1259,
1260,
1261,
1262,
1263,
1264,
1265,
1266,
1267,
1268,
1269,
1270,
1271,
1272,
1273,
1274,
1275,
1276,
1277,
1278,
1279,
1280,
1281,
1282,
1283,
1284,
1285,
1286,
1287,
1288,
1289,
1290,
1291,
1292,
1293,
1294,
1295,
1296,
1297,
1298,
1299,
1300,
1301,
1302,
1303,
1304,
1305,
1306,
1307,
1308,
1309,
1310,
1311,
1312,
1313,
1314,
1315,
1316,
1317,
1318,
1319,
1320,
1321,
1322,
1323,
1324,
1325,
1326,
1327,
1328,
1329,
1330,
1331,
1332,
1333,
1334,
1335,
1336,
1337,
1338,
1339,
1340,
1341,
1342,
1343,
1344,
1345,
1346,
1347,
1348,
1349,
1350,
1351,
1352,
1353,
1354,
1355,
1356,
1357,
1358,
1359,
1360,
1361,
1362,
1363,
1364,
1365,
1366,
1367,
1368,
1369,
1370,
1371,
1372,
1373,
1374,
1375,
1376,
1377,
1378,
1379,
1380,
1381,
1382,
1383,
1384,
1385,
1386,
1387,
1388,
1389,
1390,
1391,
1392,
1393,
1394,
1395,
1396,
1397,
1398,
1399,
1400,
1401,
1402,
1403,
1404,
1405,
1406,
1407,
1408,
1409,
1410,
1411,
1412,
1413,
1414,
1415,
1416,
1417,
1418,
1419,
1420,
1421,
1422,
1423,
1424,
1425,
1426,
1427,
1428,
1429,
1430,
1431,
1432,
1433,
1434,
1435,
1436,
1437,
1438,
1439,
1440,
1441,
1442,
1443,
1444,
1445,
1446,
1447,
1448,
1449,
1450,
1451,
1452,
1453,
1454,
1455,
1456,
1457,
1458,
1459,
1460,
1461,
1462,
1463,
1464,
1465,
1466,
1467,
1468,
1469,
1470,
1471,
1472,
1473,
1474,
1475,
1476,
1477,
1478,
1479,
1480,
1481,
1482,
1483,
1484,
1485,
1486,
1487,
1488,
1489,
1490,
1491,
1492,
1493,
1494,
1495,
1496,
1497,
1498,
1499,
1500,
1501,
1502,
1503,
1504,
1505,
1506,
1507,
1508,
1509,
1510,
1511,
1512,
1513,
1514,
1515,
1516,
1517,
1518,
1519,
1520,
1521,
1522,
1523,
1524,
1525,
1526,
1527,
1528,
1529,
1530,
1531,
1532,
1533,
1534,
1535,
1536,
1537,
1538,
1539,
1540,
1541,
1542,
1543,
1544,
1545,
1546,
1547,
1548,
1549,
1550,
1551,
1552,
1553,
1554,
1555,
1556,
1557,
1558,
1559,
1560,
1561,
1562,
1563,
1564,
1565,
1566,
1567,
1568,
1569,
1570,
1571,
1572,
1573,
1574,
1575,
1576,
1577,
1578,
1579,
1580,
1581,
1582,
1583,
1584,
1585,
1586,
1587,
1588,
1589,
1590,
1591,
1592,
1593,
1594,
1595,
1596,
1597,
1598,
1599,
1600,
1601,
1602,
1603,
1604,
1605,
1606,
1607,
1608,
1609,
1610,
1611,
1612,
1613,
1614,
1615,
1616,
1617,
1618,
1619,
1620,
1621,
1622,
1623,
1624,
1625,
1626,
1627,
1628,
1629,
1630,
1631,
1632,
1633,
1634,
1635,
1636,
1637,
1638,
1639,
1640,
1641,
1642,
1643,
1644,
1645,
1646,
1647,
1648,
1649,
1650,
1651,
1652,
1653,
1654,
1655,
1656,
1657,
1658,
1659,
1660,
1661,
1662,
1663,
1664,
1665,
1666,
1667,
1668,
1669,
1670,
1671,
1672,
1673,
1674,
1675,
1676,
1677,
1678,
1679,
1680,
1681,
1682,
1683,
1684,
1685,
1686,
1687,
1688,
1689,
1690,
1691,
1692,
1693,
1694,
1695,
1696,
1697,
1698,
1699,
1700,
1701,
1702,
1703,
1704,
1705,
1706,
1707,
1708,
1709,
1710,
1711,
1712,
1713,
1714,
1715,
1716,
1717,
1718,
1719,
1720,
1721,
1722,
1723,
1724,
1725,
1726,
1727,
1728,
1729,
1730,
1731,
1732,
1733,
1734,
1735,
1736,
1737,
1738,
1739,
1740,
1741,
1742,
1743,
1744,
1745,
1746,
1747,
1748,
1749,
1750,
1751,
1752,
1753,
1754,
1755,
1756,
1757,
1758,
1759,
1760,
1761,
1762,
1763,
1764,
1765,
1766,
1767,
1768,
1769,
1770,
1771,
1772,
1773,
1774,
1775,
1776,
1777,
1778,
1779,
1780,
1781,
1782,
1783,
1784,
1785,
1786,
1787,
1788,
1789,
1790,
1791,
1792,
1793,
1794,
1795,
1796,
1797,
1798,
1799,
1800,
1801,
1802,
1803,
1804,
1805,
1806,
1807,
1808,
1809,
1810,
1811,
1812,
1813,
1814,
1815,
1816,
1817,
1818,
1819,
1820,
1821,
1822,
1823,
1824,
1825,
1826,
1827,
1828,
1829,
1830,
1831,
1832,
1833,
1834,
1835,
1836,
1837,
1838,
1839,
1840,
1841,
1842,
1843,
1844,
1845,
1846,
1847,
1848,
1849,
1850,
1851,
1852,
1853,
1854,
1855,
1856,
1857,
1858,
1859,
1860,
1861,
1862,
1863,
1864,
1865,
1866,
1867,
1868,
1869,
1870,
1871,
1872,
1873,
1874,
1875,
1876,
1877,
1878,
1879,
1880,
1881,
1882,
1883,
1884,
1885,
1886,
1887,
1888,
1889,
1890,
1891,
1892,
1893,
1894,
1895,
1896,
1897,
1898,
1899,
1900,
1901,
1902,
1903,
1904,
1905,
1906,
1907,
1908,
1909,
1910,
1911,
1912,
1913,
1914,
1915,
1916,
1917,
1918,
1919,
1920,
1921,
1922,
1923,
1924,
1925,
1926,
1927,
1928,
1929,
1930,
1931,
1932,
1933,
1934,
1935,
1936,
1937,
1938,
1939,
1940,
1941,
1942,
1943,
1944,
1945,
1946,
1947,
1948,
1949,
1950,
1951,
1952,
1953,
1954,
1955,
1956,
1957,
1958,
1959,
1960,
1961,
1962,
1963,
1964,
1965,
1966,
1967,
1968,
1969,
1970,
1971,
1972,
1973,
1974,
1975,
1976,
1977,
1978,
1979,
1980,
1981,
1982,
1983,
1984,
1985,
1986,
1987,
1988,
1989,
1990,
1991,
1992,
1993,
1994,
1995,
1996,
1997,
1998,
1999,
2000,
2001,
2002,
2003,
2004,
2005,
2006,
2007,
2008,
2009,
2010,
2011,
2012,
2013,
2014,
2015,
2016,
2017,
2018,
2019,
2020,
2021,
2022,
2023,
2024,
2025,
2026,
2027,
2028,
2029,
2030,
2031,
2032,
2033,
2034,
2035,
2036,
2037,
2038,
2039,
2040,
2041,
2042,
2043,
2044,
2045,
2046,
2047,
2048,
2049,
2050,
2051,
2052,
2053,
2054,
2055,
2056,
2057,
2058,
2059,
2060,
2061,
2062,
2063,
2064,
2065,
2066,
2067,
2068,
2069,
2070,
2071,
2072,
2073,
2074,
2075,
2076,
2077,
2078,
2079,
2080,
2081,
2082,
2083,
2084,
2085,
2086,
2087,
2088,
2089,
2090,
2091,
2092,
2093,
2094,
2095,
2096,
2097,
2098,
2099,
2100,
2101,
2102,
2103,
2104,
2105,
2106,
2107,
2108,
2109,
2110,
2111,
2112,
2113,
2114,
2115,
2116,
2117,
2118,
2119,
2120,
2121,
2122,
2123,
2124,
2125,
2126,
2127,
2128,
2129,
2130,
2131,
2132,
2133,
2134,
2135,
2136,
2137,
2138,
2139,
2140,
2141,
2142,
2143,
2144,
2145,
2146,
2147,
2148,
2149,
2150,
2151,
2152,
2153,
2154,
2155,
2156,
2157,
2158,
2159,
2160,
2161,
2162,
2163,
2164,
2165,
2166,
2167,
2168,
2169,
2170,
2171,
2172,
2173,
2174,
2175,
2176,
2177,
2178,
2179,
2180,
2181,
2182,
2183,
2184,
2185,
2186,
2187,
2188,
2189,
2190,
2191,
2192,
2193,
2194,
2195,
2196,
2197,
2198,
2199,
2200,
2201,
2202,
2203,
2204,
2205,
2206,
2207,
2208,
2209,
2210,
2211,
2212,
2213,
2214,
2215,
2216,
2217,
2218,
2219,
2220,
2221,
2222,
2223,
2224,
2225,
2226,
2227,
2228,
2229,
2230,
2231,
2232,
2233,
2234,
2235,
2236,
2237,
2238,
2239,
2240,
2241,
2242,
2243,
2244,
2245,
2246,
2247,
2248,
2249,
2250,
2251,
2252,
2253,
2254,
2255,
2256,
2257,
2258,
2259,
2260,
2261,
2262,
2263,
2264,
2265,
2266,
2267,
2268,
2269,
2270,
2271,
2272,
2273,
2274,
2275,
2276,
2277,
2278,
2279,
2280,
2281,
2282,
2283,
2284,
2285,
2286,
2287,
2288,
2289,
2290,
2291,
2292,
2293,
2294,
2295,
2296,
2297,
2298,
2299,
2300,
2301,
2302,
2303,
2304,
2305,
2306,
2307,
2308,
2309,
2310,
2311,
2312,
2313,
2314,
2315,
2316,
2317,
2318,
2319,
2320,
2321,
2322,
2323,
2324,
2325,
2326,
2327,
2328,
2329,
2330,
2331,
2332,
2333,
2334,
2335,
2336,
2337,
2338,
2339,
2340,
2341,
2342,
2343,
2344,
2345,
2346,
2347,
2348,
2349,
2350,
2351,
2352,
2353,
2354,
2355,
2356,
2357,
2358,
2359,
2360,
2361,
2362,
2363,
2364,
2365,
2366,
2367,
2368,
2369,
2370,
2371,
2372,
2373,
2374,
2375,
2376,
2377,
2378,
2379,
2380,
2381,
2382,
2383,
2384,
2385,
2386,
2387,
2388,
2389,
2390,
2391,
2392,
2393,
2394,
2395,
2396,
2397,
2398,
2399,
2400,
2401,
2402,
2403,
2404,
2405,
2406,
2407,
2408,
2409,
2410,
2411,
2412,
2413,
2414,
2415,
2416,
2417,
2418,
2419,
2420,
2421,
2422,
2423,
2424,
2425,
2426,
2427,
2428,
2429,
2430,
2431,
2432,
2433,
2434,
2435,
2436,
2437,
2438,
2439,
2440,
2441,
2442,
2443,
2444,
2445,
2446,
2447,
2448,
2449,
2450,
2451,
2452,
2453,
2454,
2455,
2456,
2457,
2458,
2459,
2460,
2461,
2462,
2463,
2464,
2465,
2466,
2467,
2468,
2469,
2470,
2471,
2472,
2473,
2474,
2475,
2476,
2477,
2478,
2479,
2480,
2481,
2482,
2483,
2484,
2485,
2486,
2487,
2488,
2489,
2490,
2491,
2492,
2493,
2494,
2495,
2496,
2497,
2498,
2499,
2500,
2501,
2502,
2503,
2504,
2505,
2506,
2507,
2508,
2509,
2510,
2511,
2512,
2513,
2514,
2515,
2516,
2517,
2518,
2519,
2520,
2521,
2522,
2523,
2524,
2525,
2526,
2527,
2528,
2529,
2530,
2531,
2532,
2533,
2534,
2535,
2536,
2537,
2538,
2539,
2540,
2541,
2542,
2543,
2544,
2545,
2546,
2547,
2548,
2549,
2550,
2551,
2552,
2553,
2554,
2555,
2556,
2557,
2558,
2559,
2560,
2561,
2562,
2563,
2564,
2565,
2566,
2567,
2568,
2569,
2570,
2571,
2572,
2573,
2574,
2575,
2576,
2577,
2578,
2579,
2580,
2581,
2582,
2583,
2584,
2585,
2586,
2587,
2588,
2589,
2590,
2591,
2592,
2593,
2594,
2595,
2596,
2597,
2598,
2599,
2600,
2601,
2602,
2603,
2604,
2605,
2606,
2607,
2608,
2609,
2610,
2611,
2612,
2613,
2614,
2615,
2616,
2617,
2618,
2619,
2620,
2621,
2622,
2623,
2624,
2625,
2626,
2627,
2628,
2629,
2630,
2631,
2632,
2633,
2634,
2635,
2636,
2637,
2638,
2639,
2640,
2641,
2642,
2643,
2644,
2645,
2646,
2647,
2648,
2649,
2650,
2651,
2652,
2653,
2654,
2655,
2656,
2657,
2658,
2659,
2660,
2661,
2662,
2663,
2664,
2665,
2666,
2667,
2668,
2669,
2670,
2671,
2672,
2673,
2674,
2675,
2676,
2677,
2678,
2679,
2680,
2681,
2682,
2683,
2684,
2685,
2686,
2687,
2688,
2689,
2690,
2691,
2692,
2693,
2694,
2695,
2696,
2697,
2698,
2699,
2700,
2701,
2702,
2703,
2704,
2705,
2706,
2707,
2708,
2709,
2710,
2711,
2712,
2713,
2714,
2715,
2716,
2717,
2718,
2719,
2720,
2721,
2722,
2723,
2724,
2725,
2726,
2727,
2728,
2729,
2730,
2731,
2732,
2733,
2734,
2735,
2736,
2737,
2738,
2739,
2740,
2741,
2742,
2743,
2744,
2745,
2746,
2747,
2748,
2749,
2750,
2751,
2752,
2753,
2754,
2755,
2756,
2757,
2758,
2759,
2760,
2761,
2762,
2763,
2764,
2765,
2766,
2767,
2768,
2769,
2770,
2771,
2772,
2773,
2774,
2775,
2776,
2777,
2778,
2779,
2780,
2781,
2782,
2783,
2784,
2785,
2786,
2787,
2788,
2789,
2790,
2791,
2792,
2793,
2794,
2795,
2796,
2797,
2798,
2799,
2800,
2801,
2802,
2803,
2804,
2805,
2806,
2807,
2808,
2809,
2810,
2811,
2812,
2813,
2814,
2815,
2816,
2817,
2818,
2819,
2820,
2821,
2822,
2823,
2824,
2825,
2826,
2827,
2828,
2829,
2830,
2831,
2832,
2833,
2834,
2835,
2836,
2837,
2838,
2839,
2840,
2841,
2842,
2843,
2844,
2845,
2846,
2847,
2848,
2849,
2850,
2851,
2852,
2853,
2854,
2855,
2856,
2857,
2858,
2859,
2860,
2861,
2862,
2863,
2864,
2865,
2866,
2867,
2868,
2869,
2870,
2871,
2872,
2873,
2874,
2875,
2876,
2877,
2878,
2879,
2880,
2881,
2882,
2883,
2884,
2885,
2886,
2887,
2888,
2889,
2890,
2891,
2892,
2893,
2894,
2895,
2896,
2897,
2898,
2899,
2900,
2901,
2902,
2903,
2904,
2905,
2906,
2907,
2908,
2909,
2910,
2911,
2912,
2913,
2914,
2915,
2916,
2917,
2918,
2919,
2920,
2921,
2922,
2923,
2924,
2925,
2926,
2927,
2928,
2929,
2930,
2931,
2932,
2933,
2934,
2935,
2936,
2937,
2938,
2939,
2940,
2941,
2942,
2943,
2944,
2945,
2946,
2947,
2948,
2949,
2950,
2951,
2952,
2953,
2954,
2955,
2956,
2957,
2958,
2959,
2960,
2961,
2962,
2963,
2964,
2965,
2966,
2967,
2968,
2969,
2970,
2971,
2972,
2973,
2974,
2975,
2976,
2977,
2978,
2979,
2980,
2981,
2982,
2983,
2984,
2985,
2986,
2987,
2988,
2989,
2990,
2991,
2992,
2993,
2994,
2995,
2996,
2997,
2998,
2999,
3000,
3001,
3002,
3003,
3004,
3005,
3006,
3007,
3008,
3009,
3010,
3011,
3012,
3013,
3014,
3015,
3016,
3017,
3018,
3019,
3020,
3021,
3022,
3023,
3024,
3025,
3026,
3027,
3028,
3029,
3030,
3031,
3032,
3033,
3034,
3035,
3036,
3037,
3038,
3039,
3040,
3041,
3042,
3043,
3044,
3045,
3046,
3047,
3048,
3049,
3050,
3051,
3052,
3053,
3054,
3055,
3056,
3057,
3058,
3059,
3060,
3061,
3062,
3063,
3064,
3065,
3066,
3067,
3068,
3069,
3070,
3071,
3072,
3073,
3074,
3075,
3076,
3077,
3078,
3079,
3080,
3081,
3082,
3083,
3084,
3085,
3086,
3087,
3088,
3089,
3090,
3091,
3092,
3093,
3094,
3095,
3096,
3097,
3098,
3099,
3100,
3101,
3102,
3103,
3104,
3105,
3106,
3107,
3108,
3109,
3110,
3111,
3112,
3113,
3114,
3115,
3116,
3117,
3118,
3119,
3120,
3121,
3122,
3123,
3124,
3125,
3126,
3127,
3128,
3129,
3130,
3131,
3132,
3133,
3134,
3135,
3136,
3137,
3138,
3139,
3140,
3141,
3142,
3143,
3144,
3145,
3146,
3147,
3148,
3149,
3150,
3151,
3152,
3153,
3154,
3155,
3156,
3157,
3158,
3159,
3160,
3161,
3162,
3163,
3164,
3165,
3166,
3167,
3168,
3169,
3170,
3171,
3172,
3173,
3174,
3175,
3176,
3177,
3178,
3179,
3180,
3181,
3182,
3183,
3184,
3185,
3186,
3187,
3188,
3189,
3190,
3191,
3192,
3193,
3194,
3195,
3196,
3197,
3198,
3199,
3200,
3201,
3202,
3203,
3204,
3205,
3206,
3207,
3208,
3209,
3210,
3211,
3212,
3213,
3214,
3215,
3216,
3217,
3218,
3219,
3220,
3221,
3222,
3223,
3224,
3225,
3226,
3227,
3228,
3229,
3230,
3231,
3232,
3233,
3234,
3235,
3236,
3237,
3238,
3239,
3240,
3241,
3242,
3243,
3244,
3245,
3246,
3247,
3248,
3249,
3250,
3251,
3252,
3253,
3254,
3255,
3256,
3257,
3258,
3259,
3260,
3261,
3262,
3263,
3264,
3265,
3266,
3267,
3268,
3269,
3270,
3271,
3272,
3273,
3274,
3275,
3276,
3277,
3278,
3279,
3280,
3281,
3282,
3283,
3284,
3285,
3286,
3287,
3288,
3289,
3290,
3291,
3292,
3293,
3294,
3295,
3296,
3297,
3298,
3299,
3300,
3301,
3302,
3303,
3304,
3305,
3306,
3307,
3308,
3309,
3310,
3311,
3312,
3313,
3314,
3315,
3316,
3317,
3318,
3319,
3320,
3321,
3322,
3323,
3324,
3325,
3326,
3327,
3328,
3329,
3330,
3331,
3332,
3333,
3334,
3335,
3336,
3337,
3338,
3339,
3340,
3341,
3342,
3343,
3344,
3345,
3346,
3347,
3348,
3349,
3350,
3351,
3352,
3353,
3354,
3355,
3356,
3357,
3358,
3359,
3360,
3361,
3362,
3363,
3364,
3365,
3366,
3367,
3368,
3369,
3370,
3371,
3372,
3373,
3374,
3375,
3376,
3377,
3378,
3379,
3380,
3381,
3382,
3383,
3384,
3385,
3386,
3387,
3388,
3389,
3390,
3391,
3392,
3393,
3394,
3395,
3396,
3397,
3398,
3399,
3400,
3401,
3402,
3403,
3404,
3405,
3406,
3407,
3408,
3409,
3410,
3411,
3412,
3413,
3414,
3415,
3416,
3417,
3418,
3419,
3420,
3421,
3422,
3423,
3424,
3425,
3426,
3427,
3428,
3429,
3430,
3431,
3432,
3433,
3434,
3435,
3436,
3437,
3438,
3439,
3440,
3441,
3442,
3443,
3444,
3445,
3446,
3447,
3448,
3449,
3450,
3451,
3452,
3453,
3454,
3455,
3456,
3457,
3458,
3459,
3460,
3461,
3462,
3463,
3464,
3465,
3466,
3467,
3468,
3469,
3470,
3471,
3472,
3473,
3474,
3475,
3476,
3477,
3478,
3479,
3480,
3481,
3482,
3483,
3484,
3485,
3486,
3487,
3488,
3489,
3490,
3491,
3492,
3493,
3494,
3495,
3496,
3497,
3498,
3499,
3500,
3501,
3502,
3503,
3504,
3505,
3506,
3507,
3508,
3509,
3510,
3511,
3512,
3513,
3514,
3515,
3516,
3517,
3518,
3519,
3520,
3521,
3522,
3523,
3524,
3525,
3526,
3527,
3528,
3529,
3530,
3531,
3532,
3533,
3534,
3535,
3536,
3537,
3538,
3539,
3540,
3541,
3542,
3543,
3544,
3545,
3546,
3547,
3548,
3549,
3550,
3551,
3552,
3553,
3554,
3555,
3556,
3557,
3558,
3559,
3560,
3561,
3562,
3563,
3564,
3565,
3566,
3567,
3568,
3569,
3570,
3571,
3572,
3573,
3574,
3575,
3576,
3577,
3578,
3579,
3580,
3581,
3582,
3583,
3584,
3585,
3586,
3587,
3588,
3589,
3590,
3591,
3592,
3593,
3594,
3595,
3596,
3597,
3598,
3599,
3600,
3601,
3602,
3603,
3604,
3605,
3606,
3607,
3608,
3609,
3610,
3611,
3612,
3613,
3614,
3615,
3616,
3617,
3618,
3619,
3620,
3621,
3622,
3623,
3624,
3625,
3626,
3627,
3628,
3629,
3630,
3631,
3632,
3633,
3634,
3635,
3636,
3637,
3638,
3639,
3640,
3641,
3642,
3643,
3644,
3645,
3646,
3647,
3648,
3649,
3650,
3651,
3652,
3653,
3654,
3655,
3656,
3657,
3658,
3659,
3660,
3661,
3662,
3663,
3664,
3665,
3666,
3667,
3668,
3669,
3670,
3671,
3672,
3673,
3674,
3675,
3676,
3677,
3678,
3679,
3680,
3681,
3682,
3683,
3684,
3685,
3686,
3687,
3688,
3689,
3690,
3691,
3692,
3693,
3694,
3695,
3696,
3697,
3698,
3699,
3700,
3701,
3702,
3703,
3704,
3705,
3706,
3707,
3708,
3709,
3710,
3711,
3712,
3713,
3714,
3715,
3716,
3717,
3718,
3719,
3720,
3721,
3722,
3723,
3724,
3725,
3726,
3727,
3728,
3729,
3730,
3731,
3732,
3733,
3734,
3735,
3736,
3737,
3738,
3739,
3740,
3741,
3742,
3743,
3744,
3745,
3746,
3747,
3748,
3749,
3750,
3751,
3752,
3753,
3754,
3755,
3756,
3757,
3758,
3759,
3760,
3761,
3762,
3763,
3764,
3765,
3766,
3767,
3768,
3769,
3770,
3771,
3772,
3773,
3774,
3775,
3776,
3777,
3778,
3779,
3780,
3781,
3782,
3783,
3784,
3785,
3786,
3787,
3788,
3789,
3790,
3791,
3792,
3793,
3794,
3795,
3796,
3797,
3798,
3799,
3800,
3801,
3802,
3803,
3804,
3805,
3806,
3807,
3808,
3809,
3810,
3811,
3812,
3813,
3814,
3815,
3816,
3817,
3818,
3819,
3820,
3821,
3822,
3823,
3824,
3825,
3826,
3827,
3828,
3829,
3830,
3831,
3832,
3833,
3834,
3835,
3836,
3837,
3838,
3839,
3840,
3841,
3842,
3843,
3844,
3845,
3846,
3847,
3848,
3849,
3850,
3851,
3852,
3853,
3854,
3855,
3856,
3857,
3858,
3859,
3860,
3861,
3862,
3863,
3864,
3865,
3866,
3867,
3868,
3869,
3870,
3871,
3872,
3873,
3874,
3875,
3876,
3877,
3878,
3879,
3880,
3881,
3882,
3883,
3884,
3885,
3886,
3887,
3888,
3889,
3890,
3891,
3892,
3893,
3894,
3895,
3896,
3897,
3898,
3899,
3900,
3901,
3902,
3903,
3904,
3905,
3906,
3907,
3908,
3909,
3910,
3911,
3912,
3913,
3914,
3915,
3916,
3917,
3918,
3919,
3920,
3921,
3922,
3923,
3924,
3925,
3926,
3927,
3928,
3929,
3930,
3931,
3932,
3933,
3934,
3935,
3936,
3937,
3938,
3939,
3940,
3941,
3942,
3943,
3944,
3945,
3946,
3947,
3948,
3949,
3950,
3951,
3952,
3953,
3954,
3955,
3956,
3957,
3958,
3959,
3960,
3961,
3962,
3963,
3964,
3965,
3966,
3967,
3968,
3969,
3970,
3971,
3972,
3973,
3974,
3975,
3976,
3977,
3978,
3979,
3980,
3981,
3982,
3983,
3984,
3985,
3986,
3987,
3988,
3989,
3990,
3991,
3992,
3993,
3994,
3995,
3996,
3997,
3998,
3999,
4000,
4001,
4002,
4003,
4004,
4005,
4006,
4007,
4008,
4009,
4010,
4011,
4012,
4013,
4014,
4015,
4016,
4017,
4018,
4019,
4020,
4021,
4022,
4023,
4024,
4025,
4026,
4027,
4028,
4029,
4030,
4031,
4032,
4033,
4034,
4035,
4036,
4037,
4038,
4039,
4040,
4041,
4042,
4043,
4044,
4045,
4046,
4047,
4048,
4049,
4050,
4051,
4052,
4053,
4054,
4055,
4056,
4057,
4058,
4059,
4060,
4061,
4062,
4063,
4064,
4065,
4066,
4067,
4068,
4069,
4070,
4071,
4072,
4073,
4074,
4075,
4076,
4077,
4078,
4079,
4080,
4081,
4082,
4083,
4084,
4085,
4086,
4087,
4088,
4089,
4090,
4091,
4092,
4093,
4094,
4095,
4096,
4097,
4098,
4099,
4100,
4101,
4102,
4103,
4104,
4105,
4106,
4107,
4108,
4109,
4110,
4111,
4112,
4113,
4114,
4115,
4116,
4117,
4118,
4119,
4120,
4121,
4122,
4123,
4124,
4125,
4126,
4127,
4128,
4129,
4130,
4131,
4132,
4133,
4134,
4135,
4136,
4137,
4138,
4139,
4140,
4141,
4142,
4143,
4144,
4145,
4146,
4147,
4148,
4149,
4150,
4151,
4152,
4153,
4154,
4155,
4156,
4157,
4158,
4159,
4160,
4161,
4162,
4163,
4164,
4165,
4166,
4167,
4168,
4169,
4170,
4171,
4172,
4173,
4174,
4175,
4176,
4177,
4178,
4179,
4180,
4181,
4182,
4183,
4184,
4185,
4186,
4187,
4188,
4189,
4190,
4191,
4192,
4193,
4194,
4195,
4196,
4197,
4198,
4199,
4200,
4201,
4202,
4203,
4204,
4205,
4206,
4207,
4208,
4209,
4210,
4211,
4212,
4213,
4214,
4215,
4216,
4217,
4218,
4219,
4220,
4221,
4222,
4223,
4224,
4225,
4226,
4227,
4228,
4229,
4230,
4231,
4232,
4233,
4234,
4235,
4236,
4237,
4238,
4239,
4240,
4241,
4242,
4243,
4244,
4245,
4246,
4247,
4248,
4249,
4250,
4251,
4252,
4253,
4254,
4255,
4256,
4257,
4258,
4259,
4260,
4261,
4262,
4263,
4264,
4265,
4266,
4267,
4268,
4269,
4270,
4271,
4272,
4273,
4274,
4275,
4276,
4277,
4278,
4279,
4280,
4281,
4282,
4283,
4284,
4285,
4286,
4287,
4288,
4289,
4290,
4291,
4292,
4293,
4294,
4295,
4296,
4297,
4298,
4299,
4300,
4301,
4302,
4303,
4304,
4305,
4306,
4307,
4308,
4309,
4310,
4311,
4312,
4313,
4314,
4315,
4316,
4317,
4318,
4319,
4320,
4321,
4322,
4323,
4324,
4325,
4326,
4327,
4328,
4329,
4330,
4331,
4332,
4333,
4334,
4335,
4336,
4337,
4338,
4339,
4340,
4341,
4342,
4343,
4344,
4345,
4346,
4347,
4348,
4349,
4350,
4351,
4352,
4353,
4354,
4355,
4356,
4357,
4358,
4359,
4360,
4361,
4362,
4363,
4364,
4365,
4366,
4367,
4368,
4369,
4370,
4371,
4372,
4373,
4374,
4375,
4376,
4377,
4378,
4379,
4380,
4381,
4382,
4383,
4384,
4385,
4386,
4387,
4388,
4389,
4390,
4391,
4392,
4393,
4394,
4395,
4396,
4397,
4398,
4399,
4400,
4401,
4402,
4403,
4404,
4405,
4406,
4407,
4408,
4409,
4410,
4411,
4412,
4413,
4414,
4415,
4416,
4417,
4418,
4419,
4420,
4421,
4422,
4423,
4424,
4425,
4426,
4427,
4428,
4429,
4430,
4431,
4432,
4433,
4434,
4435,
4436,
4437,
4438,
4439,
4440,
4441,
4442,
4443,
4444,
4445,
4446,
4447,
4448,
4449,
4450,
4451,
4452,
4453,
4454,
4455,
4456,
4457,
4458,
4459,
4460,
4461,
4462,
4463,
4464,
4465,
4466,
4467,
4468,
4469,
4470,
4471,
4472,
4473,
4474,
4475,
4476,
4477,
4478,


==> images/logs/data/early_reward_p2/classes/clover.txt <==
6.285714285714285587e-01
5.142857142857142350e-01
6.285714285714285587e-01
6.857142857142857206e-01
3.571428571428571508e-01
5.000000000000000000e-01
4.000000000000000222e-01
4.428571428571428381e-01
3.857142857142857317e-01
6.142857142857143238e-01
4.428571428571428381e-01
4.857142857142857095e-01
4.714285714285714191e-01
6.714285714285713746e-01
5.428571428571428159e-01
3.714285714285714413e-01
4.000000000000000222e-01
4.571428571428571286e-01
6.428571428571429047e-01
4.000000000000000222e-01
5.999999999999999778e-01
4.000000000000000222e-01
5.857142857142857428e-01
5.714285714285713969e-01
6.999999999999999556e-01
4.571428571428571286e-01
9.142857142857142572e-01
4.000000000000000222e-01
6.142857142857143238e-01
4.285714285714285476e-01
5.571428571428571619e-01
4.142857142857143127e-01
5.428571428571428159e-01
9.000000000000000222e-01
6.714285714285713746e-01
3.571428571428571508e-01
4.714285714285714191e-01
6.571428571428571397e-01
5.571428571428571619e-01
4.428571428571428381e-01
4.428571428571428381e-01
6.714285714285713746e-01
7.285714285714285365e-01
5.428571428571428159e-01
3.428571428571428603e-01
5.428571428571428159e-01
5.857142857142857428e-01
6.571428571428571397e-01
3.428571428571428603e-01
4.428571428571428381e-01
4.142857142857143127e-01
4.714285714285714191e-01
4.571428571428571286e-01
4.285714285714285476e-01
5.000000000000000000e-01
4.857142857142857095e-01
4.714285714285714191e-01
4.428571428571428381e-01
3.857142857142857317e-01
5.571428571428571619e-01
5.285714285714285809e-01
4.285714285714285476e-01
4.428571428571428381e-01
4.428571428571428381e-01
4.428571428571428381e-01
3.857142857142857317e-01
4.714285714285714191e-01
4.142857142857143127e-01
4.285714285714285476e-01
7.285714285714285365e-01
4.142857142857143127e-01
5.142857142857142350e-01
4.285714285714285476e-01
7.857142857142856984e-01
4.285714285714285476e-01
4.428571428571428381e-01
6.142857142857143238e-01
7.285714285714285365e-01
3.571428571428571508e-01
4.285714285714285476e-01
4.285714285714285476e-01
5.857142857142857428e-01
4.000000000000000222e-01
4.142857142857143127e-01
8.857142857142856762e-01
5.142857142857142350e-01
4.000000000000000222e-01
8.000000000000000444e-01
3.571428571428571508e-01
7.285714285714285365e-01
4.000000000000000222e-01
7.857142857142856984e-01
5.999999999999999778e-01
4.142857142857143127e-01
3.857142857142857317e-01
4.000000000000000222e-01
9.285714285714286031e-01
5.285714285714285809e-01
4.857142857142857095e-01
4.000000000000000222e-01
4.428571428571428381e-01
4.285714285714285476e-01
4.571428571428571286e-01
4.428571428571428381e-01
5.142857142857142350e-01
4.571428571428571286e-01
7.428571428571428825e-01
4.857142857142857095e-01
5.714285714285713969e-01
4.142857142857143127e-01
5.142857142857142350e-01
5.571428571428571619e-01
4.571428571428571286e-01
5.857142857142857428e-01
6.857142857142857206e-01
6.571428571428571397e-01
5.999999999999999778e-01
4.571428571428571286e-01
4.285714285714285476e-01
5.285714285714285809e-01
6.285714285714285587e-01
5.857142857142857428e-01
5.000000000000000000e-01
5.714285714285713969e-01
3.428571428571428603e-01
4.142857142857143127e-01
7.142857142857143016e-01
4.571428571428571286e-01
6.714285714285713746e-01
4.714285714285714191e-01
5.857142857142857428e-01
7.857142857142856984e-01
6.142857142857143238e-01
5.999999999999999778e-01
6.857142857142857206e-01
7.714285714285714635e-01
7.571428571428571175e-01
6.714285714285713746e-01
6.142857142857143238e-01
4.428571428571428381e-01
4.428571428571428381e-01
6.714285714285713746e-01
3.714285714285714413e-01
5.999999999999999778e-01
5.285714285714285809e-01
7.142857142857143016e-01
4.428571428571428381e-01
7.428571428571428825e-01
4.000000000000000222e-01
7.142857142857143016e-01
6.714285714285713746e-01
1.000000000000000000e+00
4.714285714285714191e-01
5.857142857142857428e-01
4.857142857142857095e-01
3.857142857142857317e-01
3.714285714285714413e-01
3.571428571428571508e-01
6.285714285714285587e-01
6.857142857142857206e-01
6.571428571428571397e-01
5.285714285714285809e-01
5.571428571428571619e-01
5.142857142857142350e-01
6.428571428571429047e-01
4.571428571428571286e-01
3.714285714285714413e-01
4.428571428571428381e-01
4.142857142857143127e-01
4.285714285714285476e-01
4.142857142857143127e-01
5.142857142857142350e-01
6.142857142857143238e-01
5.571428571428571619e-01
4.285714285714285476e-01
6.714285714285713746e-01
5.714285714285713969e-01
5.857142857142857428e-01
5.857142857142857428e-01
5.285714285714285809e-01
5.999999999999999778e-01
3.714285714285714413e-01
4.285714285714285476e-01
5.714285714285713969e-01
4.428571428571428381e-01
4.285714285714285476e-01
3.428571428571428603e-01
4.571428571428571286e-01
4.000000000000000222e-01
4.142857142857143127e-01
7.428571428571428825e-01
4.857142857142857095e-01
4.428571428571428381e-01
5.142857142857142350e-01
4.714285714285714191e-01
3.857142857142857317e-01
4.285714285714285476e-01
5.571428571428571619e-01
5.714285714285713969e-01
6.428571428571429047e-01
6.999999999999999556e-01
4.285714285714285476e-01
4.285714285714285476e-01
6.285714285714285587e-01
5.285714285714285809e-01
4.000000000000000222e-01
4.000000000000000222e-01
4.000000000000000222e-01
4.571428571428571286e-01
4.142857142857143127e-01
4.000000000000000222e-01
4.142857142857143127e-01
4.142857142857143127e-01
4.142857142857143127e-01
4.142857142857143127e-01
3.857142857142857317e-01
5.999999999999999778e-01
4.428571428571428381e-01
5.142857142857142350e-01
5.000000000000000000e-01
5.571428571428571619e-01
6.285714285714285587e-01
5.142857142857142350e-01
4.142857142857143127e-01
5.000000000000000000e-01
4.857142857142857095e-01
6.999999999999999556e-01
5.428571428571428159e-01
4.285714285714285476e-01
4.571428571428571286e-01
6.857142857142857206e-01
7.142857142857143016e-01
7.714285714285714635e-01
4.714285714285714191e-01
5.999999999999999778e-01
6.999999999999999556e-01
4.714285714285714191e-01
8.000000000000000444e-01
5.428571428571428159e-01
5.000000000000000000e-01
3.857142857142857317e-01
4.571428571428571286e-01
4.285714285714285476e-01
6.571428571428571397e-01
7.571428571428571175e-01
4.142857142857143127e-01
8.142857142857142794e-01
5.428571428571428159e-01
3.428571428571428603e-01
5.000000000000000000e-01
5.857142857142857428e-01
4.285714285714285476e-01
5.285714285714285809e-01
6.714285714285713746e-01
6.999999999999999556e-01
5.285714285714285809e-01
6.714285714285713746e-01
7.571428571428571175e-01
4.285714285714285476e-01
5.000000000000000000e-01
4.714285714285714191e-01
4.857142857142857095e-01
5.142857142857142350e-01
6.142857142857143238e-01
6.857142857142857206e-01
6.571428571428571397e-01
6.999999999999999556e-01
7.285714285714285365e-01
5.000000000000000000e-01
1.000000000000000000e+00
8.857142857142856762e-01
7.428571428571428825e-01
5.999999999999999778e-01
5.999999999999999778e-01
5.285714285714285809e-01
5.571428571428571619e-01
4.857142857142857095e-01
9.142857142857142572e-01
6.857142857142857206e-01
9.428571428571428381e-01
4.857142857142857095e-01
6.142857142857143238e-01
5.142857142857142350e-01
7.571428571428571175e-01
9.000000000000000222e-01
4.000000000000000222e-01
4.714285714285714191e-01
4.428571428571428381e-01
5.428571428571428159e-01
7.571428571428571175e-01
4.142857142857143127e-01
4.714285714285714191e-01
5.714285714285713969e-01
4.142857142857143127e-01
4.428571428571428381e-01
4.285714285714285476e-01
3.857142857142857317e-01
6.142857142857143238e-01
4.285714285714285476e-01
4.428571428571428381e-01
5.142857142857142350e-01
4.571428571428571286e-01
4.285714285714285476e-01
5.999999999999999778e-01
3.714285714285714413e-01
4.714285714285714191e-01
8.142857142857142794e-01
4.857142857142857095e-01
3.714285714285714413e-01
4.285714285714285476e-01
4.000000000000000222e-01
3.857142857142857317e-01
4.000000000000000222e-01
7.428571428571428825e-01
6.428571428571429047e-01
5.857142857142857428e-01
6.142857142857143238e-01
4.000000000000000222e-01
6.428571428571429047e-01
6.857142857142857206e-01
5.285714285714285809e-01
4.428571428571428381e-01
4.142857142857143127e-01
7.714285714285714635e-01
5.999999999999999778e-01
7.142857142857143016e-01
3.857142857142857317e-01
5.857142857142857428e-01
4.285714285714285476e-01
6.285714285714285587e-01
5.142857142857142350e-01
5.571428571428571619e-01
4.714285714285714191e-01
4.714285714285714191e-01
5.142857142857142350e-01
5.285714285714285809e-01
7.857142857142856984e-01
5.571428571428571619e-01
4.428571428571428381e-01
4.571428571428571286e-01
4.285714285714285476e-01
6.142857142857143238e-01
6.142857142857143238e-01
5.428571428571428159e-01
7.857142857142856984e-01
4.428571428571428381e-01
7.285714285714285365e-01
6.571428571428571397e-01
6.999999999999999556e-01
5.000000000000000000e-01
6.857142857142857206e-01
4.000000000000000222e-01
4.428571428571428381e-01
5.857142857142857428e-01
3.285714285714285698e-01
5.714285714285713969e-01
4.000000000000000222e-01
6.285714285714285587e-01
4.142857142857143127e-01
4.000000000000000222e-01
3.857142857142857317e-01
5.285714285714285809e-01
3.857142857142857317e-01
4.285714285714285476e-01
4.571428571428571286e-01
6.285714285714285587e-01
4.285714285714285476e-01
4.714285714285714191e-01
4.714285714285714191e-01
5.000000000000000000e-01
4.714285714285714191e-01
7.142857142857143016e-01
3.571428571428571508e-01
6.142857142857143238e-01
5.571428571428571619e-01
5.571428571428571619e-01
4.428571428571428381e-01
6.571428571428571397e-01
5.999999999999999778e-01
4.142857142857143127e-01
7.571428571428571175e-01


==> images/logs/data/early_reward_p2/classes/corn.csv <==
,corn
0,0.6142857142857143
1,0.42857142857142855
2,0.44285714285714284
3,0.42857142857142855
4,0.4857142857142857
5,0.4142857142857143
6,0.5428571428571428
7,0.4714285714285714
8,0.4714285714285714
9,0.37142857142857144
10,0.3142857142857143
11,0.45714285714285713
12,0.4714285714285714
13,0.42857142857142855
14,0.4
15,0.4
16,0.38571428571428573
17,0.5
18,0.4857142857142857
19,0.38571428571428573
20,0.44285714285714284
21,0.4142857142857143
22,0.5
23,0.37142857142857144
24,0.4714285714285714
25,0.35714285714285715
26,0.5142857142857142
27,0.4142857142857143
28,0.6285714285714286
29,0.4714285714285714
30,0.42857142857142855
31,0.4857142857142857
32,0.44285714285714284
33,0.4714285714285714
34,0.34285714285714286
35,0.44285714285714284
36,0.5285714285714286
37,0.4142857142857143
38,0.44285714285714284
39,0.44285714285714284
40,0.5428571428571428
41,0.5
42,0.4142857142857143
43,0.5
44,0.5571428571428572
45,0.5428571428571428
46,0.38571428571428573
47,0.5857142857142857
48,0.37142857142857144
49,0.8285714285714286
50,0.5857142857142857
51,0.5
52,0.42857142857142855
53,0.4857142857142857
54,0.4142857142857143
55,0.5428571428571428
56,0.4142857142857143
57,0.32857142857142857
58,0.5428571428571428
59,0.42857142857142855
60,0.5142857142857142
61,0.4
62,0.44285714285714284
63,0.5714285714285714
64,0.4
65,0.4714285714285714
66,0.4714285714285714
67,0.4857142857142857
68,0.32857142857142857
69,0.4142857142857143
70,0.4714285714285714
71,0.4857142857142857
72,0.4142857142857143
73,0.5142857142857142
74,0.5
75,0.5571428571428572
76,0.44285714285714284
77,0.5714285714285714
78,0.8857142857142857
79,0.38571428571428573
80,0.5571428571428572
81,0.6571428571428571
82,0.4857142857142857
83,0.4142857142857143
84,0.38571428571428573
85,0.5857142857142857
86,0.38571428571428573
87,0.37142857142857144
88,0.6571428571428571
89,0.34285714285714286
90,0.5142857142857142
91,0.5285714285714286
92,0.44285714285714284
93,0.5571428571428572
94,0.2857142857142857
95,0.37142857142857144
96,0.42857142857142855
97,0.4857142857142857
98,0.34285714285714286
99,0.4142857142857143
100,0.38571428571428573
101,0.4
102,0.5
103,0.4714285714285714
104,0.34285714285714286
105,0.5285714285714286
106,1.0
107,0.5
108,0.5428571428571428
109,0.5
110,0.37142857142857144
111,0.38571428571428573
112,0.38571428571428573
113,0.4714285714285714
114,0.5285714285714286
115,0.5428571428571428
116,0.45714285714285713
117,0.5285714285714286
118,0.5
119,0.5285714285714286
120,0.5142857142857142
121,0.44285714285714284
122,0.45714285714285713
123,0.4714285714285714
124,0.45714285714285713
125,0.5428571428571428
126,0.42857142857142855
127,0.35714285714285715
128,0.6
129,0.38571428571428573
130,0.5285714285714286
131,0.4714285714285714
132,0.4857142857142857
133,0.4142857142857143
134,0.42857142857142855
135,0.44285714285714284
136,0.4714285714285714
137,0.5857142857142857
138,0.44285714285714284
139,0.4857142857142857
140,0.44285714285714284
141,0.5428571428571428
142,0.42857142857142855
143,0.5142857142857142
144,0.45714285714285713
145,0.5571428571428572
146,0.5
147,0.42857142857142855
148,0.4
149,0.45714285714285713
150,0.6
151,0.37142857142857144
152,0.45714285714285713
153,0.38571428571428573
154,0.45714285714285713
155,0.4857142857142857
156,0.42857142857142855
157,0.4
158,0.4
159,0.42857142857142855
160,0.44285714285714284
161,0.45714285714285713
162,0.5428571428571428
163,0.44285714285714284
164,0.4714285714285714
165,0.6
166,0.44285714285714284
167,0.38571428571428573
168,0.4857142857142857
169,0.42857142857142855
170,0.42857142857142855
171,0.5285714285714286
172,0.42857142857142855
173,0.4714285714285714
174,0.42857142857142855
175,0.32857142857142857
176,0.4714285714285714
177,0.4714285714285714
178,0.6714285714285714
179,0.42857142857142855
180,0.8714285714285714
181,0.4142857142857143
182,0.6
183,0.44285714285714284
184,0.4714285714285714
185,0.44285714285714284
186,0.5285714285714286
187,0.5
188,0.4857142857142857
189,0.45714285714285713
190,0.44285714285714284
191,0.4857142857142857
192,0.38571428571428573
193,0.37142857142857144
194,0.4
195,0.4857142857142857
196,0.4
197,0.44285714285714284
198,0.4142857142857143
199,0.45714285714285713
200,0.35714285714285715
201,0.5142857142857142
202,0.45714285714285713
203,0.42857142857142855
204,0.4857142857142857
205,0.4142857142857143
206,0.4714285714285714
207,0.38571428571428573
208,0.45714285714285713
209,0.44285714285714284
210,0.5
211,0.44285714285714284
212,0.38571428571428573
213,0.4714285714285714
214,0.6428571428571429
215,0.42857142857142855
216,0.42857142857142855
217,0.3142857142857143
218,0.5428571428571428
219,0.35714285714285715
220,0.4714285714285714
221,0.4714285714285714
222,0.44285714285714284
223,0.45714285714285713
224,0.5714285714285714
225,0.4714285714285714
226,0.5571428571428572
227,0.5
228,0.5
229,0.4142857142857143
230,0.44285714285714284
231,0.38571428571428573
232,0.4714285714285714
233,0.6714285714285714
234,0.6714285714285714
235,0.7428571428571429
236,0.45714285714285713
237,0.5285714285714286
238,0.5142857142857142
239,0.38571428571428573
240,0.44285714285714284
241,0.7571428571428571
242,0.4857142857142857
243,0.8714285714285714
244,0.5
245,0.4857142857142857
246,0.44285714285714284
247,0.42857142857142855
248,0.4
249,0.4142857142857143
250,0.44285714285714284
251,0.45714285714285713
252,0.37142857142857144
253,0.6285714285714286
254,0.5
255,0.45714285714285713
256,0.38571428571428573
257,0.44285714285714284
258,0.4714285714285714
259,0.5857142857142857
260,0.5142857142857142
261,0.5142857142857142
262,0.5142857142857142
263,0.44285714285714284
264,0.5285714285714286
265,0.4714285714285714
266,0.42857142857142855
267,0.44285714285714284
268,0.4714285714285714
269,0.7142857142857143
270,0.9
271,0.6142857142857143
272,0.5285714285714286
273,0.45714285714285713
274,0.44285714285714284
275,0.5142857142857142
276,0.42857142857142855
277,0.5714285714285714
278,0.5571428571428572
279,0.4142857142857143
280,0.4142857142857143
281,0.5142857142857142
282,0.45714285714285713
283,0.4714285714285714
284,0.45714285714285713
285,0.3142857142857143
286,0.4714285714285714
287,0.37142857142857144
288,0.44285714285714284
289,0.4142857142857143
290,0.4714285714285714
291,0.4714285714285714
292,0.6714285714285714
293,0.5
294,0.42857142857142855
295,0.42857142857142855
296,0.5285714285714286
297,0.4142857142857143
298,0.9142857142857143
299,0.44285714285714284
300,0.4142857142857143
301,0.42857142857142855
302,0.9714285714285714
303,0.5428571428571428
304,0.5857142857142857
305,0.42857142857142855
306,0.5
307,0.5428571428571428
308,0.42857142857142855
309,0.4142857142857143
310,0.45714285714285713
311,0.42857142857142855
312,0.4714285714285714
313,0.5142857142857142
314,0.5285714285714286
315,0.42857142857142855
316,0.35714285714285715
317,0.42857142857142855
318,0.45714285714285713
319,0.4857142857142857
320,0.5857142857142857
321,0.42857142857142855
322,0.4714285714285714
323,0.5
324,0.5428571428571428
325,0.5714285714285714
326,0.7
327,0.5285714285714286
328,0.4142857142857143
329,0.18571428571428572
330,0.38571428571428573
331,0.45714285714285713
332,0.4857142857142857
333,0.7
334,0.45714285714285713
335,0.4714285714285714
336,0.5571428571428572
337,0.34285714285714286
338,0.5
339,0.38571428571428573
340,0.4857142857142857
341,1.0
342,0.4857142857142857
343,0.44285714285714284
344,0.4857142857142857
345,0.4142857142857143
346,0.37142857142857144
347,0.5142857142857142
348,0.5
349,0.42857142857142855
350,0.4857142857142857
351,0.5285714285714286
352,0.5428571428571428
353,0.5428571428571428
354,0.45714285714285713
355,0.4714285714285714
356,0.45714285714285713
357,0.45714285714285713
358,0.7571428571428571
359,0.5142857142857142
360,0.4714285714285714
361,0.42857142857142855
362,0.4714285714285714
363,0.4142857142857143
364,0.4142857142857143
365,0.5285714285714286
366,0.5142857142857142
367,0.24285714285714285
368,0.42857142857142855
369,0.4857142857142857
370,0.42857142857142855
371,0.44285714285714284
372,0.42857142857142855
373,0.45714285714285713
374,0.44285714285714284
375,0.38571428571428573
376,0.5
377,0.4857142857142857
378,0.4
379,0.5
380,0.4
381,0.45714285714285713
382,0.4714285714285714
383,0.42857142857142855
384,0.37142857142857144
385,0.4142857142857143
386,0.4714285714285714
387,0.4714285714285714
388,0.44285714285714284
389,0.42857142857142855
390,0.4857142857142857
391,0.5
392,0.42857142857142855
393,0.5142857142857142
394,1.0
395,0.38571428571428573
396,0.35714285714285715
397,0.44285714285714284
398,0.45714285714285713
399,0.44285714285714284
400,0.4142857142857143
401,0.4714285714285714
402,0.34285714285714286
403,0.5
404,0.44285714285714284
405,0.44285714285714284
406,0.4714285714285714
407,0.3142857142857143
408,0.5428571428571428
409,0.34285714285714286
410,0.5142857142857142
411,0.44285714285714284
412,0.5
413,0.5714285714285714
414,0.9571428571428572
415,0.5428571428571428
416,0.4714285714285714
417,0.5571428571428572
418,0.5142857142857142
419,0.6
420,0.5571428571428572
421,0.4142857142857143
422,0.4714285714285714
423,0.4857142857142857
424,0.5142857142857142
425,0.7857142857142857
426,0.5285714285714286
427,0.42857142857142855
428,0.45714285714285713
429,0.44285714285714284
430,1.0
431,0.4
432,0.5
433,0.4142857142857143
434,0.44285714285714284
435,0.5
436,0.5142857142857142
437,0.44285714285714284
438,0.5142857142857142
439,0.45714285714285713
440,0.5857142857142857
441,0.5
442,0.5857142857142857
443,0.5571428571428572
444,0.4714285714285714
445,0.5428571428571428
446,0.7142857142857143
447,0.5
448,0.5285714285714286
449,0.6428571428571429
450,0.6142857142857143
451,0.3
452,0.5714285714285714
453,0.4
454,0.4142857142857143
455,0.45714285714285713
456,0.42857142857142855
457,0.6285714285714286
458,0.5285714285714286
459,0.42857142857142855
460,0.42857142857142855
461,0.4714285714285714
462,0.45714285714285713
463,0.45714285714285713
464,0.4
465,0.32857142857142857
466,0.4857142857142857
467,0.44285714285714284
468,0.4142857142857143
469,0.4142857142857143
470,0.4142857142857143
471,0.4142857142857143
472,0.4142857142857143
473,0.4
474,0.42857142857142855
475,0.4142857142857143
476,0.5428571428571428
477,0.44285714285714284
478,0.4714285714285714
479,0.5
480,0.5857142857142857
481,0.4857142857142857
482,0.4857142857142857
483,0.44285714285714284
484,0.34285714285714286
485,0.5571428571428572
486,0.4142857142857143
487,0.42857142857142855
488,0.42857142857142855
489,0.4714285714285714
490,0.4
491,0.4142857142857143
492,0.4142857142857143
493,0.38571428571428573
494,0.38571428571428573
495,0.42857142857142855
496,0.5
497,0.4142857142857143
498,0.5
499,0.4142857142857143
500,0.42857142857142855
501,0.4142857142857143
502,0.42857142857142855
503,0.42857142857142855
504,0.44285714285714284
505,0.6
506,0.5285714285714286
507,0.4142857142857143
508,0.44285714285714284
509,0.42857142857142855
510,0.4
511,0.5571428571428572
512,0.4
513,0.45714285714285713
514,0.5428571428571428
515,0.5285714285714286
516,0.4142857142857143
517,0.44285714285714284
518,0.5
519,0.4714285714285714
520,0.44285714285714284
521,0.35714285714285715
522,0.37142857142857144
523,0.4142857142857143
524,0.4
525,0.4714285714285714
526,0.5285714285714286
527,0.45714285714285713
528,0.42857142857142855
529,0.5142857142857142
530,0.5
531,0.4714285714285714
532,0.45714285714285713
533,0.5571428571428572
534,0.44285714285714284
535,0.4142857142857143
536,0.5
537,0.4714285714285714
538,0.4714285714285714
539,0.35714285714285715
540,0.5
541,0.45714285714285713
542,0.5714285714285714
543,0.5142857142857142
544,0.44285714285714284
545,0.5
546,0.6
547,0.45714285714285713
548,0.4142857142857143
549,0.42857142857142855
550,0.4142857142857143
551,0.5571428571428572
552,0.5142857142857142
553,0.5
554,0.5285714285714286
555,0.5142857142857142
556,0.6
557,0.4
558,0.5
559,0.4857142857142857
560,0.4857142857142857
561,0.5142857142857142
562,0.6428571428571429
563,0.4714285714285714
564,0.45714285714285713
565,0.45714285714285713
566,0.44285714285714284
567,0.5285714285714286
568,0.5
569,0.44285714285714284
570,0.44285714285714284
571,0.4142857142857143
572,0.44285714285714284
573,0.45714285714285713
574,0.4142857142857143
575,0.44285714285714284
576,0.44285714285714284
577,0.42857142857142855
578,0.44285714285714284
579,0.44285714285714284
580,0.44285714285714284
581,0.42857142857142855
582,0.42857142857142855
583,0.4
584,0.4142857142857143
585,0.42857142857142855
586,0.44285714285714284
587,0.38571428571428573
588,0.4142857142857143
589,0.45714285714285713
590,0.7285714285714285
591,0.37142857142857144
592,0.5285714285714286
593,0.5571428571428572
594,0.45714285714285713
595,0.44285714285714284
596,0.45714285714285713
597,0.44285714285714284
598,0.4
599,0.4857142857142857
600,0.4714285714285714
601,0.4714285714285714
602,0.4714285714285714
603,0.45714285714285713
604,0.45714285714285713
605,0.4857142857142857
606,0.4857142857142857
607,0.4142857142857143
608,0.42857142857142855
609,0.4142857142857143
610,0.45714285714285713
611,0.42857142857142855
612,0.4857142857142857
613,0.4714285714285714
614,0.4857142857142857
615,0.5571428571428572
616,0.4714285714285714
617,0.7857142857142857
618,0.5428571428571428
619,0.4
620,0.5142857142857142
621,0.37142857142857144
622,0.5142857142857142
623,0.5
624,0.4
625,1.0
626,0.6857142857142857
627,0.8285714285714286
628,0.6285714285714286
629,0.6714285714285714
630,0.7142857142857143
631,0.38571428571428573
632,0.4857142857142857
633,0.42857142857142855
634,0.42857142857142855
635,0.4142857142857143
636,0.44285714285714284
637,0.5428571428571428
638,0.35714285714285715
639,0.44285714285714284
640,0.6
641,0.4142857142857143
642,0.4714285714285714
643,0.5
644,0.44285714285714284
645,0.42857142857142855
646,0.34285714285714286
647,0.4142857142857143
648,0.42857142857142855
649,0.4142857142857143
650,0.9285714285714286
651,0.5428571428571428
652,1.0
653,0.6142857142857143
654,0.42857142857142855
655,0.5142857142857142
656,0.35714285714285715
657,0.42857142857142855
658,0.44285714285714284
659,0.42857142857142855
660,0.5
661,0.5
662,0.4714285714285714
663,0.5571428571428572
664,0.4857142857142857
665,0.4857142857142857
666,
667,
668,
669,
670,
671,
672,
673,
674,
675,
676,
677,
678,
679,
680,
681,
682,
683,
684,
685,
686,
687,
688,
689,
690,
691,
692,
693,
694,
695,
696,
697,
698,
699,
700,
701,
702,
703,
704,
705,
706,
707,
708,
709,
710,
711,
712,
713,
714,
715,
716,
717,
718,
719,
720,
721,
722,
723,
724,
725,
726,
727,
728,
729,
730,
731,
732,
733,
734,
735,
736,
737,
738,
739,
740,
741,
742,
743,
744,
745,
746,
747,
748,
749,
750,
751,
752,
753,
754,
755,
756,
757,
758,
759,
760,
761,
762,
763,
764,
765,
766,
767,
768,
769,
770,
771,
772,
773,
774,
775,
776,
777,
778,
779,
780,
781,
782,
783,
784,
785,
786,
787,
788,
789,
790,
791,
792,
793,
794,
795,
796,
797,
798,
799,
800,
801,
802,
803,
804,
805,
806,
807,
808,
809,
810,
811,
812,
813,
814,
815,
816,
817,
818,
819,
820,
821,
822,
823,
824,
825,
826,
827,
828,
829,
830,
831,
832,
833,
834,
835,
836,
837,
838,
839,
840,
841,
842,
843,
844,
845,
846,
847,
848,
849,
850,
851,
852,
853,
854,
855,
856,
857,
858,
859,
860,
861,
862,
863,
864,
865,
866,
867,
868,
869,
870,
871,
872,
873,
874,
875,
876,
877,
878,
879,
880,
881,
882,
883,
884,
885,
886,
887,
888,
889,
890,
891,
892,
893,
894,
895,
896,
897,
898,
899,
900,
901,
902,
903,
904,
905,
906,
907,
908,
909,
910,
911,
912,
913,
914,
915,
916,
917,
918,
919,
920,
921,
922,
923,
924,
925,
926,
927,
928,
929,
930,
931,
932,
933,
934,
935,
936,
937,
938,
939,
940,
941,
942,
943,
944,
945,
946,
947,
948,
949,
950,
951,
952,
953,
954,
955,
956,
957,
958,
959,
960,
961,
962,
963,
964,
965,
966,
967,
968,
969,
970,
971,
972,
973,
974,
975,
976,
977,
978,
979,
980,
981,
982,
983,
984,
985,
986,
987,
988,
989,
990,
991,
992,
993,
994,
995,
996,
997,
998,
999,
1000,
1001,
1002,
1003,
1004,
1005,
1006,
1007,
1008,
1009,
1010,
1011,
1012,
1013,
1014,
1015,
1016,
1017,
1018,
1019,
1020,
1021,
1022,
1023,
1024,
1025,
1026,
1027,
1028,
1029,
1030,
1031,
1032,
1033,
1034,
1035,
1036,
1037,
1038,
1039,
1040,
1041,
1042,
1043,
1044,
1045,
1046,
1047,
1048,
1049,
1050,
1051,
1052,
1053,
1054,
1055,
1056,
1057,
1058,
1059,
1060,
1061,
1062,
1063,
1064,
1065,
1066,
1067,
1068,
1069,
1070,
1071,
1072,
1073,
1074,
1075,
1076,
1077,
1078,
1079,
1080,
1081,
1082,
1083,
1084,
1085,
1086,
1087,
1088,
1089,
1090,
1091,
1092,
1093,
1094,
1095,
1096,
1097,
1098,
1099,
1100,
1101,
1102,
1103,
1104,
1105,
1106,
1107,
1108,
1109,
1110,
1111,
1112,
1113,
1114,
1115,
1116,
1117,
1118,
1119,
1120,
1121,
1122,
1123,
1124,
1125,
1126,
1127,
1128,
1129,
1130,
1131,
1132,
1133,
1134,
1135,
1136,
1137,
1138,
1139,
1140,
1141,
1142,
1143,
1144,
1145,
1146,
1147,
1148,
1149,
1150,
1151,
1152,
1153,
1154,
1155,
1156,
1157,
1158,
1159,
1160,
1161,
1162,
1163,
1164,
1165,
1166,
1167,
1168,
1169,
1170,
1171,
1172,
1173,
1174,
1175,
1176,
1177,
1178,
1179,
1180,
1181,
1182,
1183,
1184,
1185,
1186,
1187,
1188,
1189,
1190,
1191,
1192,
1193,
1194,
1195,
1196,
1197,
1198,
1199,
1200,
1201,
1202,
1203,
1204,
1205,
1206,
1207,
1208,
1209,
1210,
1211,
1212,
1213,
1214,
1215,
1216,
1217,
1218,
1219,
1220,
1221,
1222,
1223,
1224,
1225,
1226,
1227,
1228,
1229,
1230,
1231,
1232,
1233,
1234,
1235,
1236,
1237,
1238,
1239,
1240,
1241,
1242,
1243,
1244,
1245,
1246,
1247,
1248,
1249,
1250,
1251,
1252,
1253,
1254,
1255,
1256,
1257,
1258,
1259,
1260,
1261,
1262,
1263,
1264,
1265,
1266,
1267,
1268,
1269,
1270,
1271,
1272,
1273,
1274,
1275,
1276,
1277,
1278,
1279,
1280,
1281,
1282,
1283,
1284,
1285,
1286,
1287,
1288,
1289,
1290,
1291,
1292,
1293,
1294,
1295,
1296,
1297,
1298,
1299,
1300,
1301,
1302,
1303,
1304,
1305,
1306,
1307,
1308,
1309,
1310,
1311,
1312,
1313,
1314,
1315,
1316,
1317,
1318,
1319,
1320,
1321,
1322,
1323,
1324,
1325,
1326,
1327,
1328,
1329,
1330,
1331,
1332,
1333,
1334,
1335,
1336,
1337,
1338,
1339,
1340,
1341,
1342,
1343,
1344,
1345,
1346,
1347,
1348,
1349,
1350,
1351,
1352,
1353,
1354,
1355,
1356,
1357,
1358,
1359,
1360,
1361,
1362,
1363,
1364,
1365,
1366,
1367,
1368,
1369,
1370,
1371,
1372,
1373,
1374,
1375,
1376,
1377,
1378,
1379,
1380,
1381,
1382,
1383,
1384,
1385,
1386,
1387,
1388,
1389,
1390,
1391,
1392,
1393,
1394,
1395,
1396,
1397,
1398,
1399,
1400,
1401,
1402,
1403,
1404,
1405,
1406,
1407,
1408,
1409,
1410,
1411,
1412,
1413,
1414,
1415,
1416,
1417,
1418,
1419,
1420,
1421,
1422,
1423,
1424,
1425,
1426,
1427,
1428,
1429,
1430,
1431,
1432,
1433,
1434,
1435,
1436,
1437,
1438,
1439,
1440,
1441,
1442,
1443,
1444,
1445,
1446,
1447,
1448,
1449,
1450,
1451,
1452,
1453,
1454,
1455,
1456,
1457,
1458,
1459,
1460,
1461,
1462,
1463,
1464,
1465,
1466,
1467,
1468,
1469,
1470,
1471,
1472,
1473,
1474,
1475,
1476,
1477,
1478,
1479,
1480,
1481,
1482,
1483,
1484,
1485,
1486,
1487,
1488,
1489,
1490,
1491,
1492,
1493,
1494,
1495,
1496,
1497,
1498,
1499,
1500,
1501,
1502,
1503,
1504,
1505,
1506,
1507,
1508,
1509,
1510,
1511,
1512,
1513,
1514,
1515,
1516,
1517,
1518,
1519,
1520,
1521,
1522,
1523,
1524,
1525,
1526,
1527,
1528,
1529,
1530,
1531,
1532,
1533,
1534,
1535,
1536,
1537,
1538,
1539,
1540,
1541,
1542,
1543,
1544,
1545,
1546,
1547,
1548,
1549,
1550,
1551,
1552,
1553,
1554,
1555,
1556,
1557,
1558,
1559,
1560,
1561,
1562,
1563,
1564,
1565,
1566,
1567,
1568,
1569,
1570,
1571,
1572,
1573,
1574,
1575,
1576,
1577,
1578,
1579,
1580,
1581,
1582,
1583,
1584,
1585,
1586,
1587,
1588,
1589,
1590,
1591,
1592,
1593,
1594,
1595,
1596,
1597,
1598,
1599,
1600,
1601,
1602,
1603,
1604,
1605,
1606,
1607,
1608,
1609,
1610,
1611,
1612,
1613,
1614,
1615,
1616,
1617,
1618,
1619,
1620,
1621,
1622,
1623,
1624,
1625,
1626,
1627,
1628,
1629,
1630,
1631,
1632,
1633,
1634,
1635,
1636,
1637,
1638,
1639,
1640,
1641,
1642,
1643,
1644,
1645,
1646,
1647,
1648,
1649,
1650,
1651,
1652,
1653,
1654,
1655,
1656,
1657,
1658,
1659,
1660,
1661,
1662,
1663,
1664,
1665,
1666,
1667,
1668,
1669,
1670,
1671,
1672,
1673,
1674,
1675,
1676,
1677,
1678,
1679,
1680,
1681,
1682,
1683,
1684,
1685,
1686,
1687,
1688,
1689,
1690,
1691,
1692,
1693,
1694,
1695,
1696,
1697,
1698,
1699,
1700,
1701,
1702,
1703,
1704,
1705,
1706,
1707,
1708,
1709,
1710,
1711,
1712,
1713,
1714,
1715,
1716,
1717,
1718,
1719,
1720,
1721,
1722,
1723,
1724,
1725,
1726,
1727,
1728,
1729,
1730,
1731,
1732,
1733,
1734,
1735,
1736,
1737,
1738,
1739,
1740,
1741,
1742,
1743,
1744,
1745,
1746,
1747,
1748,
1749,
1750,
1751,
1752,
1753,
1754,
1755,
1756,
1757,
1758,
1759,
1760,
1761,
1762,
1763,
1764,
1765,
1766,
1767,
1768,
1769,
1770,
1771,
1772,
1773,
1774,
1775,
1776,
1777,
1778,
1779,
1780,
1781,
1782,
1783,
1784,
1785,
1786,
1787,
1788,
1789,
1790,
1791,
1792,
1793,
1794,
1795,
1796,
1797,
1798,
1799,
1800,
1801,
1802,
1803,
1804,
1805,
1806,
1807,
1808,
1809,
1810,
1811,
1812,
1813,
1814,
1815,
1816,
1817,
1818,
1819,
1820,
1821,
1822,
1823,
1824,
1825,
1826,
1827,
1828,
1829,
1830,
1831,
1832,
1833,
1834,
1835,
1836,
1837,
1838,
1839,
1840,
1841,
1842,
1843,
1844,
1845,
1846,
1847,
1848,
1849,
1850,
1851,
1852,
1853,
1854,
1855,
1856,
1857,
1858,
1859,
1860,
1861,
1862,
1863,
1864,
1865,
1866,
1867,
1868,
1869,
1870,
1871,
1872,
1873,
1874,
1875,
1876,
1877,
1878,
1879,
1880,
1881,
1882,
1883,
1884,
1885,
1886,
1887,
1888,
1889,
1890,
1891,
1892,
1893,
1894,
1895,
1896,
1897,
1898,
1899,
1900,
1901,
1902,
1903,
1904,
1905,
1906,
1907,
1908,
1909,
1910,
1911,
1912,
1913,
1914,
1915,
1916,
1917,
1918,
1919,
1920,
1921,
1922,
1923,
1924,
1925,
1926,
1927,
1928,
1929,
1930,
1931,
1932,
1933,
1934,
1935,
1936,
1937,
1938,
1939,
1940,
1941,
1942,
1943,
1944,
1945,
1946,
1947,
1948,
1949,
1950,
1951,
1952,
1953,
1954,
1955,
1956,
1957,
1958,
1959,
1960,
1961,
1962,
1963,
1964,
1965,
1966,
1967,
1968,
1969,
1970,
1971,
1972,
1973,
1974,
1975,
1976,
1977,
1978,
1979,
1980,
1981,
1982,
1983,
1984,
1985,
1986,
1987,
1988,
1989,
1990,
1991,
1992,
1993,
1994,
1995,
1996,
1997,
1998,
1999,
2000,
2001,
2002,
2003,
2004,
2005,
2006,
2007,
2008,
2009,
2010,
2011,
2012,
2013,
2014,
2015,
2016,
2017,
2018,
2019,
2020,
2021,
2022,
2023,
2024,
2025,
2026,
2027,
2028,
2029,
2030,
2031,
2032,
2033,
2034,
2035,
2036,
2037,
2038,
2039,
2040,
2041,
2042,
2043,
2044,
2045,
2046,
2047,
2048,
2049,
2050,
2051,
2052,
2053,
2054,
2055,
2056,
2057,
2058,
2059,
2060,
2061,
2062,
2063,
2064,
2065,
2066,
2067,
2068,
2069,
2070,
2071,
2072,
2073,
2074,
2075,
2076,
2077,
2078,
2079,
2080,
2081,
2082,
2083,
2084,
2085,
2086,
2087,
2088,
2089,
2090,
2091,
2092,
2093,
2094,
2095,
2096,
2097,
2098,
2099,
2100,
2101,
2102,
2103,
2104,
2105,
2106,
2107,
2108,
2109,
2110,
2111,
2112,
2113,
2114,
2115,
2116,
2117,
2118,
2119,
2120,
2121,
2122,
2123,
2124,
2125,
2126,
2127,
2128,
2129,
2130,
2131,
2132,
2133,
2134,
2135,
2136,
2137,
2138,
2139,
2140,
2141,
2142,
2143,
2144,
2145,
2146,
2147,
2148,
2149,
2150,
2151,
2152,
2153,
2154,
2155,
2156,
2157,
2158,
2159,
2160,
2161,
2162,
2163,
2164,
2165,
2166,
2167,
2168,
2169,
2170,
2171,
2172,
2173,
2174,
2175,
2176,
2177,
2178,
2179,
2180,
2181,
2182,
2183,
2184,
2185,
2186,
2187,
2188,
2189,
2190,
2191,
2192,
2193,
2194,
2195,
2196,
2197,
2198,
2199,
2200,
2201,
2202,
2203,
2204,
2205,
2206,
2207,
2208,
2209,
2210,
2211,
2212,
2213,
2214,
2215,
2216,
2217,
2218,
2219,
2220,
2221,
2222,
2223,
2224,
2225,
2226,
2227,
2228,
2229,
2230,
2231,
2232,
2233,
2234,
2235,
2236,
2237,
2238,
2239,
2240,
2241,
2242,
2243,
2244,
2245,
2246,
2247,
2248,
2249,
2250,
2251,
2252,
2253,
2254,
2255,
2256,
2257,
2258,
2259,
2260,
2261,
2262,
2263,
2264,
2265,
2266,
2267,
2268,
2269,
2270,
2271,
2272,
2273,
2274,
2275,
2276,
2277,
2278,
2279,
2280,
2281,
2282,
2283,
2284,
2285,
2286,
2287,
2288,
2289,
2290,
2291,
2292,
2293,
2294,
2295,
2296,
2297,
2298,
2299,
2300,
2301,
2302,
2303,
2304,
2305,
2306,
2307,
2308,
2309,
2310,
2311,
2312,
2313,
2314,
2315,
2316,
2317,
2318,
2319,
2320,
2321,
2322,
2323,
2324,
2325,
2326,
2327,
2328,
2329,
2330,
2331,
2332,
2333,
2334,
2335,
2336,
2337,
2338,
2339,
2340,
2341,
2342,
2343,
2344,
2345,
2346,
2347,
2348,
2349,
2350,
2351,
2352,
2353,
2354,
2355,
2356,
2357,
2358,
2359,
2360,
2361,
2362,
2363,
2364,
2365,
2366,
2367,
2368,
2369,
2370,
2371,
2372,
2373,
2374,
2375,
2376,
2377,
2378,
2379,
2380,
2381,
2382,
2383,
2384,
2385,
2386,
2387,
2388,
2389,
2390,
2391,
2392,
2393,
2394,
2395,
2396,
2397,
2398,
2399,
2400,
2401,
2402,
2403,
2404,
2405,
2406,
2407,
2408,
2409,
2410,
2411,
2412,
2413,
2414,
2415,
2416,
2417,
2418,
2419,
2420,
2421,
2422,
2423,
2424,
2425,
2426,
2427,
2428,
2429,
2430,
2431,
2432,
2433,
2434,
2435,
2436,
2437,
2438,
2439,
2440,
2441,
2442,
2443,
2444,
2445,
2446,
2447,
2448,
2449,
2450,
2451,
2452,
2453,
2454,
2455,
2456,
2457,
2458,
2459,
2460,
2461,
2462,
2463,
2464,
2465,
2466,
2467,
2468,
2469,
2470,
2471,
2472,
2473,
2474,
2475,
2476,
2477,
2478,
2479,
2480,
2481,
2482,
2483,
2484,
2485,
2486,
2487,
2488,
2489,
2490,
2491,
2492,
2493,
2494,
2495,
2496,
2497,
2498,
2499,
2500,
2501,
2502,
2503,
2504,
2505,
2506,
2507,
2508,
2509,
2510,
2511,
2512,
2513,
2514,
2515,
2516,
2517,
2518,
2519,
2520,
2521,
2522,
2523,
2524,
2525,
2526,
2527,
2528,
2529,
2530,
2531,
2532,
2533,
2534,
2535,
2536,
2537,
2538,
2539,
2540,
2541,
2542,
2543,
2544,
2545,
2546,
2547,
2548,
2549,
2550,
2551,
2552,
2553,
2554,
2555,
2556,
2557,
2558,
2559,
2560,
2561,
2562,
2563,
2564,
2565,
2566,
2567,
2568,
2569,
2570,
2571,
2572,
2573,
2574,
2575,
2576,
2577,
2578,
2579,
2580,
2581,
2582,
2583,
2584,
2585,
2586,
2587,
2588,
2589,
2590,
2591,
2592,
2593,
2594,
2595,
2596,
2597,
2598,
2599,
2600,
2601,
2602,
2603,
2604,
2605,
2606,
2607,
2608,
2609,
2610,
2611,
2612,
2613,
2614,
2615,
2616,
2617,
2618,
2619,
2620,
2621,
2622,
2623,
2624,
2625,
2626,
2627,
2628,
2629,
2630,
2631,
2632,
2633,
2634,
2635,
2636,
2637,
2638,
2639,
2640,
2641,
2642,
2643,
2644,
2645,
2646,
2647,
2648,
2649,
2650,
2651,
2652,
2653,
2654,
2655,
2656,
2657,
2658,
2659,
2660,
2661,
2662,
2663,
2664,
2665,
2666,
2667,
2668,
2669,
2670,
2671,
2672,
2673,
2674,
2675,
2676,
2677,
2678,
2679,
2680,
2681,
2682,
2683,
2684,
2685,
2686,
2687,
2688,
2689,
2690,
2691,
2692,
2693,
2694,
2695,
2696,
2697,
2698,
2699,
2700,
2701,
2702,
2703,
2704,
2705,
2706,
2707,
2708,
2709,
2710,
2711,
2712,
2713,
2714,
2715,
2716,
2717,
2718,
2719,
2720,
2721,
2722,
2723,
2724,
2725,
2726,
2727,
2728,
2729,
2730,
2731,
2732,
2733,
2734,
2735,
2736,
2737,
2738,
2739,
2740,
2741,
2742,
2743,
2744,
2745,
2746,
2747,
2748,
2749,
2750,
2751,
2752,
2753,
2754,
2755,
2756,
2757,
2758,
2759,
2760,
2761,
2762,
2763,
2764,
2765,
2766,
2767,
2768,
2769,
2770,
2771,
2772,
2773,
2774,
2775,
2776,
2777,
2778,
2779,
2780,
2781,
2782,
2783,
2784,
2785,
2786,
2787,
2788,
2789,
2790,
2791,
2792,
2793,
2794,
2795,
2796,
2797,
2798,
2799,
2800,
2801,
2802,
2803,
2804,
2805,
2806,
2807,
2808,
2809,
2810,
2811,
2812,
2813,
2814,
2815,
2816,
2817,
2818,
2819,
2820,
2821,
2822,
2823,
2824,
2825,
2826,
2827,
2828,
2829,
2830,
2831,
2832,
2833,
2834,
2835,
2836,
2837,
2838,
2839,
2840,
2841,
2842,
2843,
2844,
2845,
2846,
2847,
2848,
2849,
2850,
2851,
2852,
2853,
2854,
2855,
2856,
2857,
2858,
2859,
2860,
2861,
2862,
2863,
2864,
2865,
2866,
2867,
2868,
2869,
2870,
2871,
2872,
2873,
2874,
2875,
2876,
2877,
2878,
2879,
2880,
2881,
2882,
2883,
2884,
2885,
2886,
2887,
2888,
2889,
2890,
2891,
2892,
2893,
2894,
2895,
2896,
2897,
2898,
2899,
2900,
2901,
2902,
2903,
2904,
2905,
2906,
2907,
2908,
2909,
2910,
2911,
2912,
2913,
2914,
2915,
2916,
2917,
2918,
2919,
2920,
2921,
2922,
2923,
2924,
2925,
2926,
2927,
2928,
2929,
2930,
2931,
2932,
2933,
2934,
2935,
2936,
2937,
2938,
2939,
2940,
2941,
2942,
2943,
2944,
2945,
2946,
2947,
2948,
2949,
2950,
2951,
2952,
2953,
2954,
2955,
2956,
2957,
2958,
2959,
2960,
2961,
2962,
2963,
2964,
2965,
2966,
2967,
2968,
2969,
2970,
2971,
2972,
2973,
2974,
2975,
2976,
2977,
2978,
2979,
2980,
2981,
2982,
2983,
2984,
2985,
2986,
2987,
2988,
2989,
2990,
2991,
2992,
2993,
2994,
2995,
2996,
2997,
2998,
2999,
3000,
3001,
3002,
3003,
3004,
3005,
3006,
3007,
3008,
3009,
3010,
3011,
3012,
3013,
3014,
3015,
3016,
3017,
3018,
3019,
3020,
3021,
3022,
3023,
3024,
3025,
3026,
3027,
3028,
3029,
3030,
3031,
3032,
3033,
3034,
3035,
3036,
3037,
3038,
3039,
3040,
3041,
3042,
3043,
3044,
3045,
3046,
3047,
3048,
3049,
3050,
3051,
3052,
3053,
3054,
3055,
3056,
3057,
3058,
3059,
3060,
3061,
3062,
3063,
3064,
3065,
3066,
3067,
3068,
3069,
3070,
3071,
3072,
3073,
3074,
3075,
3076,
3077,
3078,
3079,
3080,
3081,
3082,
3083,
3084,
3085,
3086,
3087,
3088,
3089,
3090,
3091,
3092,
3093,
3094,
3095,
3096,
3097,
3098,
3099,
3100,
3101,
3102,
3103,
3104,
3105,
3106,
3107,
3108,
3109,
3110,
3111,
3112,
3113,
3114,
3115,
3116,
3117,
3118,
3119,
3120,
3121,
3122,
3123,
3124,
3125,
3126,
3127,
3128,
3129,
3130,
3131,
3132,
3133,
3134,
3135,
3136,
3137,
3138,
3139,
3140,
3141,
3142,
3143,
3144,
3145,
3146,
3147,
3148,
3149,
3150,
3151,
3152,
3153,
3154,
3155,
3156,
3157,
3158,
3159,
3160,
3161,
3162,
3163,
3164,
3165,
3166,
3167,
3168,
3169,
3170,
3171,
3172,
3173,
3174,
3175,
3176,
3177,
3178,
3179,
3180,
3181,
3182,
3183,
3184,
3185,
3186,
3187,
3188,
3189,
3190,
3191,
3192,
3193,
3194,
3195,
3196,
3197,
3198,
3199,
3200,
3201,
3202,
3203,
3204,
3205,
3206,
3207,
3208,
3209,
3210,
3211,
3212,
3213,
3214,
3215,
3216,
3217,
3218,
3219,
3220,
3221,
3222,
3223,
3224,
3225,
3226,
3227,
3228,
3229,
3230,
3231,
3232,
3233,
3234,
3235,
3236,
3237,
3238,
3239,
3240,
3241,
3242,
3243,
3244,
3245,
3246,
3247,
3248,
3249,
3250,
3251,
3252,
3253,
3254,
3255,
3256,
3257,
3258,
3259,
3260,
3261,
3262,
3263,
3264,
3265,
3266,
3267,
3268,
3269,
3270,
3271,
3272,
3273,
3274,
3275,
3276,
3277,
3278,
3279,
3280,
3281,
3282,
3283,
3284,
3285,
3286,
3287,
3288,
3289,
3290,
3291,
3292,
3293,
3294,
3295,
3296,
3297,
3298,
3299,
3300,
3301,
3302,
3303,
3304,
3305,
3306,
3307,
3308,
3309,
3310,
3311,
3312,
3313,
3314,
3315,
3316,
3317,
3318,
3319,
3320,
3321,
3322,
3323,
3324,
3325,
3326,
3327,
3328,
3329,
3330,
3331,
3332,
3333,
3334,
3335,
3336,
3337,
3338,
3339,
3340,
3341,
3342,
3343,
3344,
3345,
3346,
3347,
3348,
3349,
3350,
3351,
3352,
3353,
3354,
3355,
3356,
3357,
3358,
3359,
3360,
3361,
3362,
3363,
3364,
3365,
3366,
3367,
3368,
3369,
3370,
3371,
3372,
3373,
3374,
3375,
3376,
3377,
3378,
3379,
3380,
3381,
3382,
3383,
3384,
3385,
3386,
3387,
3388,
3389,
3390,
3391,
3392,
3393,
3394,
3395,
3396,
3397,
3398,
3399,
3400,
3401,
3402,
3403,
3404,
3405,
3406,
3407,
3408,
3409,
3410,
3411,
3412,
3413,
3414,
3415,
3416,
3417,
3418,
3419,
3420,
3421,
3422,
3423,
3424,
3425,
3426,
3427,
3428,
3429,
3430,
3431,
3432,
3433,
3434,
3435,
3436,
3437,
3438,
3439,
3440,
3441,
3442,
3443,
3444,
3445,
3446,
3447,
3448,
3449,
3450,
3451,
3452,
3453,
3454,
3455,
3456,
3457,
3458,
3459,
3460,
3461,
3462,
3463,
3464,
3465,
3466,
3467,
3468,
3469,
3470,
3471,
3472,
3473,
3474,
3475,
3476,
3477,
3478,
3479,
3480,
3481,
3482,
3483,
3484,
3485,
3486,
3487,
3488,
3489,
3490,
3491,
3492,
3493,
3494,
3495,
3496,
3497,
3498,
3499,
3500,
3501,
3502,
3503,
3504,
3505,
3506,
3507,
3508,
3509,
3510,
3511,
3512,
3513,
3514,
3515,
3516,
3517,
3518,
3519,
3520,
3521,
3522,
3523,
3524,
3525,
3526,
3527,
3528,
3529,
3530,
3531,
3532,
3533,
3534,
3535,
3536,
3537,
3538,
3539,
3540,
3541,
3542,
3543,
3544,
3545,
3546,
3547,
3548,
3549,
3550,
3551,
3552,
3553,
3554,
3555,
3556,
3557,
3558,
3559,
3560,
3561,
3562,
3563,
3564,
3565,
3566,
3567,
3568,
3569,
3570,
3571,
3572,
3573,
3574,
3575,
3576,
3577,
3578,
3579,
3580,
3581,
3582,
3583,
3584,
3585,
3586,
3587,
3588,
3589,
3590,
3591,
3592,
3593,
3594,
3595,
3596,
3597,
3598,
3599,
3600,
3601,
3602,
3603,
3604,
3605,
3606,
3607,
3608,
3609,
3610,
3611,
3612,
3613,
3614,
3615,
3616,
3617,
3618,
3619,
3620,
3621,
3622,
3623,
3624,
3625,
3626,
3627,
3628,
3629,
3630,
3631,
3632,
3633,
3634,
3635,
3636,
3637,
3638,
3639,
3640,
3641,
3642,
3643,
3644,
3645,
3646,
3647,
3648,
3649,
3650,
3651,
3652,
3653,
3654,
3655,
3656,
3657,
3658,
3659,
3660,
3661,
3662,
3663,
3664,
3665,
3666,
3667,
3668,
3669,
3670,
3671,
3672,
3673,
3674,
3675,
3676,
3677,
3678,
3679,
3680,
3681,
3682,
3683,
3684,
3685,
3686,
3687,
3688,
3689,
3690,
3691,
3692,
3693,
3694,
3695,
3696,
3697,
3698,
3699,
3700,
3701,
3702,
3703,
3704,
3705,
3706,
3707,
3708,
3709,
3710,
3711,
3712,
3713,
3714,
3715,
3716,
3717,
3718,
3719,
3720,
3721,
3722,
3723,
3724,
3725,
3726,
3727,
3728,
3729,
3730,
3731,
3732,
3733,
3734,
3735,
3736,
3737,
3738,
3739,
3740,
3741,
3742,
3743,
3744,
3745,
3746,
3747,
3748,
3749,
3750,
3751,
3752,
3753,
3754,
3755,
3756,
3757,
3758,
3759,
3760,
3761,
3762,
3763,
3764,
3765,
3766,
3767,
3768,
3769,
3770,
3771,
3772,
3773,
3774,
3775,
3776,
3777,
3778,
3779,
3780,
3781,
3782,
3783,
3784,
3785,
3786,
3787,
3788,
3789,
3790,
3791,
3792,
3793,
3794,
3795,
3796,
3797,
3798,
3799,
3800,
3801,
3802,
3803,
3804,
3805,
3806,
3807,
3808,
3809,
3810,
3811,
3812,
3813,
3814,
3815,
3816,
3817,
3818,
3819,
3820,
3821,
3822,
3823,
3824,
3825,
3826,
3827,
3828,
3829,
3830,
3831,
3832,
3833,
3834,
3835,
3836,
3837,
3838,
3839,
3840,
3841,
3842,
3843,
3844,
3845,
3846,
3847,
3848,
3849,
3850,
3851,
3852,
3853,
3854,
3855,
3856,
3857,
3858,
3859,
3860,
3861,
3862,
3863,
3864,
3865,
3866,
3867,
3868,
3869,
3870,
3871,
3872,
3873,
3874,
3875,
3876,
3877,
3878,
3879,
3880,
3881,
3882,
3883,
3884,
3885,
3886,
3887,
3888,
3889,
3890,
3891,
3892,
3893,
3894,
3895,
3896,
3897,
3898,
3899,
3900,
3901,
3902,
3903,
3904,
3905,
3906,
3907,
3908,
3909,
3910,
3911,
3912,
3913,
3914,
3915,
3916,
3917,
3918,
3919,
3920,
3921,
3922,
3923,
3924,
3925,
3926,
3927,
3928,
3929,
3930,
3931,
3932,
3933,
3934,
3935,
3936,
3937,
3938,
3939,
3940,
3941,
3942,
3943,
3944,
3945,
3946,
3947,
3948,
3949,
3950,
3951,
3952,
3953,
3954,
3955,
3956,
3957,
3958,
3959,
3960,
3961,
3962,
3963,
3964,
3965,
3966,
3967,
3968,
3969,
3970,
3971,
3972,
3973,
3974,
3975,
3976,
3977,
3978,
3979,
3980,
3981,
3982,
3983,
3984,
3985,
3986,
3987,
3988,
3989,
3990,
3991,
3992,
3993,
3994,
3995,
3996,
3997,
3998,
3999,
4000,
4001,
4002,
4003,
4004,
4005,
4006,
4007,
4008,
4009,
4010,
4011,
4012,
4013,
4014,
4015,
4016,
4017,
4018,
4019,
4020,
4021,
4022,
4023,
4024,
4025,
4026,
4027,
4028,
4029,
4030,
4031,
4032,
4033,
4034,
4035,
4036,
4037,
4038,
4039,
4040,
4041,
4042,
4043,
4044,
4045,
4046,
4047,
4048,
4049,
4050,
4051,
4052,
4053,
4054,
4055,
4056,
4057,
4058,
4059,
4060,
4061,
4062,
4063,
4064,
4065,
4066,
4067,
4068,
4069,
4070,
4071,
4072,
4073,
4074,
4075,
4076,
4077,
4078,
4079,
4080,
4081,
4082,
4083,
4084,
4085,
4086,
4087,
4088,
4089,
4090,
4091,
4092,
4093,
4094,
4095,
4096,
4097,
4098,
4099,
4100,
4101,
4102,
4103,
4104,
4105,
4106,
4107,
4108,
4109,
4110,
4111,
4112,
4113,
4114,
4115,
4116,
4117,
4118,
4119,
4120,
4121,
4122,
4123,
4124,
4125,
4126,
4127,
4128,
4129,
4130,
4131,
4132,
4133,
4134,
4135,
4136,
4137,
4138,
4139,
4140,
4141,
4142,
4143,
4144,
4145,
4146,
4147,
4148,
4149,
4150,
4151,
4152,
4153,
4154,
4155,
4156,
4157,
4158,
4159,
4160,
4161,
4162,
4163,
4164,
4165,
4166,
4167,
4168,
4169,
4170,
4171,
4172,
4173,
4174,
4175,
4176,
4177,
4178,
4179,
4180,
4181,
4182,
4183,
4184,
4185,
4186,
4187,
4188,
4189,
4190,
4191,
4192,
4193,
4194,
4195,
4196,
4197,
4198,
4199,
4200,
4201,
4202,
4203,
4204,
4205,
4206,
4207,
4208,
4209,
4210,
4211,
4212,
4213,
4214,
4215,
4216,
4217,
4218,
4219,
4220,
4221,
4222,
4223,
4224,
4225,
4226,
4227,
4228,
4229,
4230,
4231,
4232,
4233,
4234,
4235,
4236,
4237,
4238,
4239,
4240,
4241,
4242,
4243,
4244,
4245,
4246,
4247,
4248,
4249,
4250,
4251,
4252,
4253,
4254,
4255,
4256,
4257,
4258,
4259,
4260,
4261,
4262,
4263,
4264,
4265,
4266,
4267,
4268,
4269,
4270,
4271,
4272,
4273,
4274,
4275,
4276,
4277,
4278,
4279,
4280,
4281,
4282,
4283,
4284,
4285,
4286,
4287,
4288,
4289,
4290,
4291,
4292,
4293,
4294,
4295,
4296,
4297,
4298,
4299,
4300,
4301,
4302,
4303,
4304,
4305,
4306,
4307,
4308,
4309,
4310,
4311,
4312,
4313,
4314,
4315,
4316,
4317,
4318,
4319,
4320,
4321,
4322,
4323,
4324,
4325,
4326,
4327,
4328,
4329,
4330,
4331,
4332,
4333,
4334,
4335,
4336,
4337,
4338,
4339,
4340,
4341,
4342,
4343,
4344,
4345,
4346,
4347,
4348,
4349,
4350,
4351,
4352,
4353,
4354,
4355,
4356,
4357,
4358,
4359,
4360,
4361,
4362,
4363,
4364,
4365,
4366,
4367,
4368,
4369,
4370,
4371,
4372,
4373,
4374,
4375,
4376,
4377,
4378,
4379,
4380,
4381,
4382,
4383,
4384,
4385,
4386,
4387,
4388,
4389,
4390,
4391,
4392,
4393,
4394,
4395,
4396,
4397,
4398,
4399,
4400,
4401,
4402,
4403,
4404,
4405,
4406,
4407,
4408,
4409,
4410,
4411,
4412,
4413,
4414,
4415,
4416,
4417,
4418,
4419,
4420,
4421,
4422,
4423,
4424,
4425,
4426,
4427,
4428,
4429,
4430,
4431,
4432,
4433,
4434,
4435,
4436,
4437,
4438,
4439,
4440,
4441,
4442,
4443,
4444,
4445,
4446,
4447,
4448,
4449,
4450,
4451,
4452,
4453,
4454,
4455,
4456,
4457,
4458,
4459,
4460,
4461,
4462,
4463,
4464,
4465,
4466,
4467,
4468,
4469,
4470,
4471,
4472,
4473,
4474,
4475,
4476,
4477,
4478,


==> images/logs/data/early_reward_p2/classes/corn.txt <==
6.142857142857143238e-01
4.285714285714285476e-01
4.428571428571428381e-01
4.285714285714285476e-01
4.857142857142857095e-01
4.142857142857143127e-01
5.428571428571428159e-01
4.714285714285714191e-01
4.714285714285714191e-01
3.714285714285714413e-01
3.142857142857142794e-01
4.571428571428571286e-01
4.714285714285714191e-01
4.285714285714285476e-01
4.000000000000000222e-01
4.000000000000000222e-01
3.857142857142857317e-01
5.000000000000000000e-01
4.857142857142857095e-01
3.857142857142857317e-01
4.428571428571428381e-01
4.142857142857143127e-01
5.000000000000000000e-01
3.714285714285714413e-01
4.714285714285714191e-01
3.571428571428571508e-01
5.142857142857142350e-01
4.142857142857143127e-01
6.285714285714285587e-01
4.714285714285714191e-01
4.285714285714285476e-01
4.857142857142857095e-01
4.428571428571428381e-01
4.714285714285714191e-01
3.428571428571428603e-01
4.428571428571428381e-01
5.285714285714285809e-01
4.142857142857143127e-01
4.428571428571428381e-01
4.428571428571428381e-01
5.428571428571428159e-01
5.000000000000000000e-01
4.142857142857143127e-01
5.000000000000000000e-01
5.571428571428571619e-01
5.428571428571428159e-01
3.857142857142857317e-01
5.857142857142857428e-01
3.714285714285714413e-01
8.285714285714286254e-01
5.857142857142857428e-01
5.000000000000000000e-01
4.285714285714285476e-01
4.857142857142857095e-01
4.142857142857143127e-01
5.428571428571428159e-01
4.142857142857143127e-01
3.285714285714285698e-01
5.428571428571428159e-01
4.285714285714285476e-01
5.142857142857142350e-01
4.000000000000000222e-01
4.428571428571428381e-01
5.714285714285713969e-01
4.000000000000000222e-01
4.714285714285714191e-01
4.714285714285714191e-01
4.857142857142857095e-01
3.285714285714285698e-01
4.142857142857143127e-01
4.714285714285714191e-01
4.857142857142857095e-01
4.142857142857143127e-01
5.142857142857142350e-01
5.000000000000000000e-01
5.571428571428571619e-01
4.428571428571428381e-01
5.714285714285713969e-01
8.857142857142856762e-01
3.857142857142857317e-01
5.571428571428571619e-01
6.571428571428571397e-01
4.857142857142857095e-01
4.142857142857143127e-01
3.857142857142857317e-01
5.857142857142857428e-01
3.857142857142857317e-01
3.714285714285714413e-01
6.571428571428571397e-01
3.428571428571428603e-01
5.142857142857142350e-01
5.285714285714285809e-01
4.428571428571428381e-01
5.571428571428571619e-01
2.857142857142856984e-01
3.714285714285714413e-01
4.285714285714285476e-01
4.857142857142857095e-01
3.428571428571428603e-01
4.142857142857143127e-01
3.857142857142857317e-01
4.000000000000000222e-01
5.000000000000000000e-01
4.714285714285714191e-01
3.428571428571428603e-01
5.285714285714285809e-01
1.000000000000000000e+00
5.000000000000000000e-01
5.428571428571428159e-01
5.000000000000000000e-01
3.714285714285714413e-01
3.857142857142857317e-01
3.857142857142857317e-01
4.714285714285714191e-01
5.285714285714285809e-01
5.428571428571428159e-01
4.571428571428571286e-01
5.285714285714285809e-01
5.000000000000000000e-01
5.285714285714285809e-01
5.142857142857142350e-01
4.428571428571428381e-01
4.571428571428571286e-01
4.714285714285714191e-01
4.571428571428571286e-01
5.428571428571428159e-01
4.285714285714285476e-01
3.571428571428571508e-01
5.999999999999999778e-01
3.857142857142857317e-01
5.285714285714285809e-01
4.714285714285714191e-01
4.857142857142857095e-01
4.142857142857143127e-01
4.285714285714285476e-01
4.428571428571428381e-01
4.714285714285714191e-01
5.857142857142857428e-01
4.428571428571428381e-01
4.857142857142857095e-01
4.428571428571428381e-01
5.428571428571428159e-01
4.285714285714285476e-01
5.142857142857142350e-01
4.571428571428571286e-01
5.571428571428571619e-01
5.000000000000000000e-01
4.285714285714285476e-01
4.000000000000000222e-01
4.571428571428571286e-01
5.999999999999999778e-01
3.714285714285714413e-01
4.571428571428571286e-01
3.857142857142857317e-01
4.571428571428571286e-01
4.857142857142857095e-01
4.285714285714285476e-01
4.000000000000000222e-01
4.000000000000000222e-01
4.285714285714285476e-01
4.428571428571428381e-01
4.571428571428571286e-01
5.428571428571428159e-01
4.428571428571428381e-01
4.714285714285714191e-01
5.999999999999999778e-01
4.428571428571428381e-01
3.857142857142857317e-01
4.857142857142857095e-01
4.285714285714285476e-01
4.285714285714285476e-01
5.285714285714285809e-01
4.285714285714285476e-01
4.714285714285714191e-01
4.285714285714285476e-01
3.285714285714285698e-01
4.714285714285714191e-01
4.714285714285714191e-01
6.714285714285713746e-01
4.285714285714285476e-01
8.714285714285714413e-01
4.142857142857143127e-01
5.999999999999999778e-01
4.428571428571428381e-01
4.714285714285714191e-01
4.428571428571428381e-01
5.285714285714285809e-01
5.000000000000000000e-01
4.857142857142857095e-01
4.571428571428571286e-01
4.428571428571428381e-01
4.857142857142857095e-01
3.857142857142857317e-01
3.714285714285714413e-01
4.000000000000000222e-01
4.857142857142857095e-01
4.000000000000000222e-01
4.428571428571428381e-01
4.142857142857143127e-01
4.571428571428571286e-01
3.571428571428571508e-01
5.142857142857142350e-01
4.571428571428571286e-01
4.285714285714285476e-01
4.857142857142857095e-01
4.142857142857143127e-01
4.714285714285714191e-01
3.857142857142857317e-01
4.571428571428571286e-01
4.428571428571428381e-01
5.000000000000000000e-01
4.428571428571428381e-01
3.857142857142857317e-01
4.714285714285714191e-01
6.428571428571429047e-01
4.285714285714285476e-01
4.285714285714285476e-01
3.142857142857142794e-01
5.428571428571428159e-01
3.571428571428571508e-01
4.714285714285714191e-01
4.714285714285714191e-01
4.428571428571428381e-01
4.571428571428571286e-01
5.714285714285713969e-01
4.714285714285714191e-01
5.571428571428571619e-01
5.000000000000000000e-01
5.000000000000000000e-01
4.142857142857143127e-01
4.428571428571428381e-01
3.857142857142857317e-01
4.714285714285714191e-01
6.714285714285713746e-01
6.714285714285713746e-01
7.428571428571428825e-01
4.571428571428571286e-01
5.285714285714285809e-01
5.142857142857142350e-01
3.857142857142857317e-01
4.428571428571428381e-01
7.571428571428571175e-01
4.857142857142857095e-01
8.714285714285714413e-01
5.000000000000000000e-01
4.857142857142857095e-01
4.428571428571428381e-01
4.285714285714285476e-01
4.000000000000000222e-01
4.142857142857143127e-01
4.428571428571428381e-01
4.571428571428571286e-01
3.714285714285714413e-01
6.285714285714285587e-01
5.000000000000000000e-01
4.571428571428571286e-01
3.857142857142857317e-01
4.428571428571428381e-01
4.714285714285714191e-01
5.857142857142857428e-01
5.142857142857142350e-01
5.142857142857142350e-01
5.142857142857142350e-01
4.428571428571428381e-01
5.285714285714285809e-01
4.714285714285714191e-01
4.285714285714285476e-01
4.428571428571428381e-01
4.714285714285714191e-01
7.142857142857143016e-01
9.000000000000000222e-01
6.142857142857143238e-01
5.285714285714285809e-01
4.571428571428571286e-01
4.428571428571428381e-01
5.142857142857142350e-01
4.285714285714285476e-01
5.714285714285713969e-01
5.571428571428571619e-01
4.142857142857143127e-01
4.142857142857143127e-01
5.142857142857142350e-01
4.571428571428571286e-01
4.714285714285714191e-01
4.571428571428571286e-01
3.142857142857142794e-01
4.714285714285714191e-01
3.714285714285714413e-01
4.428571428571428381e-01
4.142857142857143127e-01
4.714285714285714191e-01
4.714285714285714191e-01
6.714285714285713746e-01
5.000000000000000000e-01
4.285714285714285476e-01
4.285714285714285476e-01
5.285714285714285809e-01
4.142857142857143127e-01
9.142857142857142572e-01
4.428571428571428381e-01
4.142857142857143127e-01
4.285714285714285476e-01
9.714285714285714191e-01
5.428571428571428159e-01
5.857142857142857428e-01
4.285714285714285476e-01
5.000000000000000000e-01
5.428571428571428159e-01
4.285714285714285476e-01
4.142857142857143127e-01
4.571428571428571286e-01
4.285714285714285476e-01
4.714285714285714191e-01
5.142857142857142350e-01
5.285714285714285809e-01
4.285714285714285476e-01
3.571428571428571508e-01
4.285714285714285476e-01
4.571428571428571286e-01
4.857142857142857095e-01
5.857142857142857428e-01
4.285714285714285476e-01
4.714285714285714191e-01
5.000000000000000000e-01
5.428571428571428159e-01
5.714285714285713969e-01
6.999999999999999556e-01
5.285714285714285809e-01
4.142857142857143127e-01
1.857142857142857206e-01
3.857142857142857317e-01
4.571428571428571286e-01
4.857142857142857095e-01
6.999999999999999556e-01
4.571428571428571286e-01
4.714285714285714191e-01
5.571428571428571619e-01
3.428571428571428603e-01
5.000000000000000000e-01
3.857142857142857317e-01
4.857142857142857095e-01
1.000000000000000000e+00
4.857142857142857095e-01
4.428571428571428381e-01
4.857142857142857095e-01
4.142857142857143127e-01
3.714285714285714413e-01
5.142857142857142350e-01
5.000000000000000000e-01
4.285714285714285476e-01
4.857142857142857095e-01
5.285714285714285809e-01
5.428571428571428159e-01
5.428571428571428159e-01
4.571428571428571286e-01
4.714285714285714191e-01
4.571428571428571286e-01
4.571428571428571286e-01
7.571428571428571175e-01
5.142857142857142350e-01
4.714285714285714191e-01
4.285714285714285476e-01
4.714285714285714191e-01
4.142857142857143127e-01
4.142857142857143127e-01
5.285714285714285809e-01
5.142857142857142350e-01
2.428571428571428548e-01
4.285714285714285476e-01
4.857142857142857095e-01
4.285714285714285476e-01
4.428571428571428381e-01
4.285714285714285476e-01
4.571428571428571286e-01
4.428571428571428381e-01
3.857142857142857317e-01
5.000000000000000000e-01
4.857142857142857095e-01
4.000000000000000222e-01
5.000000000000000000e-01
4.000000000000000222e-01
4.571428571428571286e-01
4.714285714285714191e-01
4.285714285714285476e-01
3.714285714285714413e-01
4.142857142857143127e-01
4.714285714285714191e-01
4.714285714285714191e-01
4.428571428571428381e-01
4.285714285714285476e-01
4.857142857142857095e-01
5.000000000000000000e-01
4.285714285714285476e-01
5.142857142857142350e-01
1.000000000000000000e+00
3.857142857142857317e-01
3.571428571428571508e-01
4.428571428571428381e-01
4.571428571428571286e-01
4.428571428571428381e-01
4.142857142857143127e-01
4.714285714285714191e-01
3.428571428571428603e-01
5.000000000000000000e-01
4.428571428571428381e-01
4.428571428571428381e-01
4.714285714285714191e-01
3.142857142857142794e-01
5.428571428571428159e-01
3.428571428571428603e-01
5.142857142857142350e-01
4.428571428571428381e-01
5.000000000000000000e-01
5.714285714285713969e-01
9.571428571428571841e-01
5.428571428571428159e-01
4.714285714285714191e-01
5.571428571428571619e-01
5.142857142857142350e-01
5.999999999999999778e-01
5.571428571428571619e-01
4.142857142857143127e-01
4.714285714285714191e-01
4.857142857142857095e-01
5.142857142857142350e-01
7.857142857142856984e-01
5.285714285714285809e-01
4.285714285714285476e-01
4.571428571428571286e-01
4.428571428571428381e-01
1.000000000000000000e+00
4.000000000000000222e-01
5.000000000000000000e-01
4.142857142857143127e-01
4.428571428571428381e-01
5.000000000000000000e-01
5.142857142857142350e-01
4.428571428571428381e-01
5.142857142857142350e-01
4.571428571428571286e-01
5.857142857142857428e-01
5.000000000000000000e-01
5.857142857142857428e-01
5.571428571428571619e-01
4.714285714285714191e-01
5.428571428571428159e-01
7.142857142857143016e-01
5.000000000000000000e-01
5.285714285714285809e-01
6.428571428571429047e-01
6.142857142857143238e-01
2.999999999999999889e-01
5.714285714285713969e-01
4.000000000000000222e-01
4.142857142857143127e-01
4.571428571428571286e-01
4.285714285714285476e-01
6.285714285714285587e-01
5.285714285714285809e-01
4.285714285714285476e-01
4.285714285714285476e-01
4.714285714285714191e-01
4.571428571428571286e-01
4.571428571428571286e-01
4.000000000000000222e-01
3.285714285714285698e-01
4.857142857142857095e-01
4.428571428571428381e-01
4.142857142857143127e-01
4.142857142857143127e-01
4.142857142857143127e-01
4.142857142857143127e-01
4.142857142857143127e-01
4.000000000000000222e-01
4.285714285714285476e-01
4.142857142857143127e-01
5.428571428571428159e-01
4.428571428571428381e-01
4.714285714285714191e-01
5.000000000000000000e-01
5.857142857142857428e-01
4.857142857142857095e-01
4.857142857142857095e-01
4.428571428571428381e-01
3.428571428571428603e-01
5.571428571428571619e-01
4.142857142857143127e-01
4.285714285714285476e-01
4.285714285714285476e-01
4.714285714285714191e-01
4.000000000000000222e-01
4.142857142857143127e-01
4.142857142857143127e-01
3.857142857142857317e-01
3.857142857142857317e-01
4.285714285714285476e-01
5.000000000000000000e-01
4.142857142857143127e-01
5.000000000000000000e-01
4.142857142857143127e-01
4.285714285714285476e-01
4.142857142857143127e-01
4.285714285714285476e-01
4.285714285714285476e-01
4.428571428571428381e-01
5.999999999999999778e-01
5.285714285714285809e-01
4.142857142857143127e-01
4.428571428571428381e-01
4.285714285714285476e-01
4.000000000000000222e-01
5.571428571428571619e-01
4.000000000000000222e-01
4.571428571428571286e-01
5.428571428571428159e-01
5.285714285714285809e-01
4.142857142857143127e-01
4.428571428571428381e-01
5.000000000000000000e-01
4.714285714285714191e-01
4.428571428571428381e-01
3.571428571428571508e-01
3.714285714285714413e-01
4.142857142857143127e-01
4.000000000000000222e-01
4.714285714285714191e-01
5.285714285714285809e-01
4.571428571428571286e-01
4.285714285714285476e-01
5.142857142857142350e-01
5.000000000000000000e-01
4.714285714285714191e-01
4.571428571428571286e-01
5.571428571428571619e-01
4.428571428571428381e-01
4.142857142857143127e-01
5.000000000000000000e-01
4.714285714285714191e-01
4.714285714285714191e-01
3.571428571428571508e-01
5.000000000000000000e-01
4.571428571428571286e-01
5.714285714285713969e-01
5.142857142857142350e-01
4.428571428571428381e-01
5.000000000000000000e-01
5.999999999999999778e-01
4.571428571428571286e-01
4.142857142857143127e-01
4.285714285714285476e-01
4.142857142857143127e-01
5.571428571428571619e-01
5.142857142857142350e-01
5.000000000000000000e-01
5.285714285714285809e-01
5.142857142857142350e-01
5.999999999999999778e-01
4.000000000000000222e-01
5.000000000000000000e-01
4.857142857142857095e-01
4.857142857142857095e-01
5.142857142857142350e-01
6.428571428571429047e-01
4.714285714285714191e-01
4.571428571428571286e-01
4.571428571428571286e-01
4.428571428571428381e-01
5.285714285714285809e-01
5.000000000000000000e-01
4.428571428571428381e-01
4.428571428571428381e-01
4.142857142857143127e-01
4.428571428571428381e-01
4.571428571428571286e-01
4.142857142857143127e-01
4.428571428571428381e-01
4.428571428571428381e-01
4.285714285714285476e-01
4.428571428571428381e-01
4.428571428571428381e-01
4.428571428571428381e-01
4.285714285714285476e-01
4.285714285714285476e-01
4.000000000000000222e-01
4.142857142857143127e-01
4.285714285714285476e-01
4.428571428571428381e-01
3.857142857142857317e-01
4.142857142857143127e-01
4.571428571428571286e-01
7.285714285714285365e-01
3.714285714285714413e-01
5.285714285714285809e-01
5.571428571428571619e-01
4.571428571428571286e-01
4.428571428571428381e-01
4.571428571428571286e-01
4.428571428571428381e-01
4.000000000000000222e-01
4.857142857142857095e-01
4.714285714285714191e-01
4.714285714285714191e-01
4.714285714285714191e-01
4.571428571428571286e-01
4.571428571428571286e-01
4.857142857142857095e-01
4.857142857142857095e-01
4.142857142857143127e-01
4.285714285714285476e-01
4.142857142857143127e-01
4.571428571428571286e-01
4.285714285714285476e-01
4.857142857142857095e-01
4.714285714285714191e-01
4.857142857142857095e-01
5.571428571428571619e-01
4.714285714285714191e-01
7.857142857142856984e-01
5.428571428571428159e-01
4.000000000000000222e-01
5.142857142857142350e-01
3.714285714285714413e-01
5.142857142857142350e-01
5.000000000000000000e-01
4.000000000000000222e-01
1.000000000000000000e+00
6.857142857142857206e-01
8.285714285714286254e-01
6.285714285714285587e-01
6.714285714285713746e-01
7.142857142857143016e-01
3.857142857142857317e-01
4.857142857142857095e-01
4.285714285714285476e-01
4.285714285714285476e-01
4.142857142857143127e-01
4.428571428571428381e-01
5.428571428571428159e-01
3.571428571428571508e-01
4.428571428571428381e-01
5.999999999999999778e-01
4.142857142857143127e-01
4.714285714285714191e-01
5.000000000000000000e-01
4.428571428571428381e-01
4.285714285714285476e-01
3.428571428571428603e-01
4.142857142857143127e-01
4.285714285714285476e-01
4.142857142857143127e-01
9.285714285714286031e-01
5.428571428571428159e-01
1.000000000000000000e+00
6.142857142857143238e-01
4.285714285714285476e-01
5.142857142857142350e-01
3.571428571428571508e-01
4.285714285714285476e-01
4.428571428571428381e-01
4.285714285714285476e-01
5.000000000000000000e-01
5.000000000000000000e-01
4.714285714285714191e-01
5.571428571428571619e-01
4.857142857142857095e-01
4.857142857142857095e-01


==> images/logs/data/early_reward_p2/classes/log_earliness_test.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
1,1,1,,test,0.04876487904774095,1.0,0.059361864,0.0,8.679844000000001,8.739206,0.1428571428571425,0.013284982042596904,0.00696641129253442,0.1428571428571425
3,3,2,,test,0.04876487904774095,1.0,0.06487042,0.0,8.453674000000001,8.518545,0.1428571428571425,0.013284982042596904,0.00696641129253442,0.1428571428571425
5,5,3,,test,0.2608473057724305,1.0,0.05319754,0.0983745470598546,8.911997999999999,8.965195,0.1910434683279216,0.1044212884488377,0.1628047486128474,0.1910434683279216
7,7,4,,test,0.11084090618200436,1.0,0.13209298,0.04838060770527715,7.5705214000000005,7.702615,0.23040650972660345,0.06018283416826711,0.14681320006649393,0.23040650972660345
9,9,5,,test,0.5872264175092794,1.0,0.16707021,0.34393086332909434,7.10579,7.272860499999999,0.2616841903034189,0.18020749622727888,0.1973943492862404,0.2616841903034189
11,11,6,,test,0.4872648150518367,1.0,0.2033155,0.2943200217402317,6.629276299999999,6.832591000000001,0.3275114410429352,0.20913703808632775,0.1983200157563685,0.3275114410429352
13,13,7,,test,0.13720721873800076,1.0,0.18351588,0.08237179928898904,6.908701,7.0922174,0.3106227145755372,0.11096355272542546,0.16587831594053035,0.3106227145755372
15,15,8,,test,0.15832586714450275,1.0,0.24573955,0.1046701442102423,6.2547407,6.5004800000000005,0.34237821512926364,0.1643758571143459,0.1672947461254359,0.34237821512926364
17,17,9,,test,0.5858185076155126,1.0,0.26662028,0.3939603542101254,6.000497,6.2671165,0.3815679686937126,0.3401865150110817,0.3558303126814316,0.3815679686937126
19,19,10,,test,0.7548956866760528,1.0,0.44847798,0.5944122563501683,5.0286493,5.4771276,0.4672290291535531,0.4420198020472628,0.4382819803273809,0.4672290291535531
21,21,11,,test,0.26596697811340075,1.0,0.31818070000000004,0.21690759912492302,5.8011003,6.119281,0.4986725848180721,0.37795681317500057,0.3668508510035727,0.4986725848180721
23,23,12,,test,0.7406885959298605,1.0,0.422853,0.5948764202139879,5.0788709999999995,5.5017233,0.5078201991548672,0.5109541648477318,0.5295090856200501,0.5078201991548672
25,25,13,,test,0.7057468322027389,1.0,0.3805368,0.5487983794399355,5.2494783,5.6300154000000004,0.4863649663712918,0.4357966440028248,0.5826686707863201,0.4863649663712918
27,27,14,,test,0.7230257263535134,1.0,0.46529752,0.5845150596878953,5.1082315000000005,5.5735292,0.555392432194271,0.5395344823896643,0.5386730332536941,0.555392432194271
29,29,15,,test,0.6078330986816843,1.0,0.45267382,0.4754592196217912,5.0469919999999995,5.4996653,0.5784594452978801,0.5386357956369212,0.5579593361952834,0.5784594452978801
31,31,16,,test,0.5485728913349546,1.0,0.46842727,0.4310033353569455,5.0027914,5.4712190000000005,0.6012487843930131,0.5440686032535432,0.5924899085987823,0.6012487843930131
33,33,17,,test,0.5303980545245104,1.0,0.50100684,0.4121933791894957,6.011794999999999,6.5128015999999995,0.5604435681556367,0.4841689047467681,0.4908602646657571,0.5604435681556367
35,35,18,,test,0.4907205938819916,1.0,0.49985290000000004,0.3872490702377652,5.2713849999999995,5.7712383,0.6064746088841559,0.5290074529897203,0.5829097488847408,0.6064746088841559
37,37,19,,test,0.7216178164597465,1.0,0.57458925,0.5956466220442383,4.4890669999999995,5.063657,0.6278714204465466,0.5994089115327285,0.6147077621607275,0.6278714204465466
39,39,20,,test,0.6737488800716754,1.0,0.62972254,0.5501684473769347,4.356189700000001,4.985912,0.6394731819639626,0.5952746413212481,0.6105232521627437,0.6394731819639626
41,41,21,,test,0.7642390886983234,0.9761290975908604,0.6670259,0.6449568040999212,4.277885400000001,4.9449115,0.6291306806853314,0.6074097598627344,0.6253071007172696,0.6291306806853314
43,43,22,,test,0.819915525406374,0.9479028948423984,0.8277215,0.7156517824733449,3.5603237,4.3880453,0.6475948218820891,0.6538782955110322,0.6656127926080585,0.6475948218820891
45,45,23,,test,0.774606425188788,0.9492697148011809,0.77414095,0.6665153320082523,4.050581,4.8247222999999995,0.6732655823680498,0.6445384560250452,0.6338903838472545,0.6732655823680498
47,47,24,,test,0.763599129655702,0.9506643993213544,0.83290815,0.6422653900122592,3.4741654000000004,4.3070736,0.6300956294633282,0.604556557517183,0.6596951682337729,0.6300956294633282
49,49,25,,test,0.7674388839114297,0.9444561152495154,0.82583356,0.6596852732293248,3.8783513999999997,4.7041855,0.6772365201436114,0.6452766613026053,0.6373386998665661,0.6772365201436114
51,51,26,,test,0.7552796621016254,0.9518028774417904,0.8399646000000001,0.6450747149802694,3.721225,4.561189700000001,0.6801639447094612,0.6486773707372755,0.6559099044673882,0.6801639447094612
53,53,27,,test,0.769102777422245,0.9538524353829624,0.8787625,0.660714210489435,3.3812086999999997,4.259971,0.6917541237725074,0.6619096523706889,0.6859018405510107,0.6917541237725074
55,55,28,,test,0.7509279406118008,0.933452263088417,0.85177195,0.6394820136378968,3.6715622000000003,4.5233345,0.6684604065536572,0.6168502739736252,0.6506145656872135,0.6684604065536572
57,57,29,,test,0.8298988864712659,0.9457301118510211,1.0480762,0.7346730921736757,2.9975839,4.04566,0.6808021698404768,0.6747449408984915,0.6966934569172726,0.6808021698404768
59,59,30,,test,0.7833098681684372,0.9379578521286231,0.86846757,0.6806511636980238,3.9117907999999995,4.7802587,0.6984918461299251,0.6607857646747378,0.6556281731211547,0.6984918461299251
61,61,31,,test,0.7481121208242673,0.939554942145721,0.91705436,0.6434121154663199,3.4139,4.330954599999999,0.7194224357835742,0.6754765989867655,0.6812343022665316,0.7194224357835742
63,63,32,,test,0.8195315499808012,0.9420522448320414,1.1771543,0.7248729985772046,2.4920065,3.6691608000000002,0.7142694242950938,0.6984057728388956,0.7110895187702085,0.7142694242950938
65,65,33,,test,0.7939331882759504,0.9425331341150222,1.0499496000000001,0.6908251109904456,2.9965862999999997,4.0465355,0.6930944919150537,0.6576897651319397,0.6842812976238319,0.6930944919150537
67,67,34,,test,0.8153078202995009,0.9338462947017891,1.1312811000000003,0.7204741538437585,2.9117675,4.0430484,0.7135461896273073,0.6917151898923919,0.6871589083675225,0.7135461896273073
69,69,35,,test,0.747472161781646,0.949221695815428,0.93787766,0.6424261103683621,3.4318322999999995,4.3697099999999995,0.7198204075890583,0.6724557778864835,0.6746429348385231,0.7198204075890583
71,71,36,,test,0.7840778190195827,0.9359009214203459,1.1610751,0.6830467045531633,2.7687494999999998,3.9298246,0.7164236482325522,0.6724121322358789,0.6892081688333268,0.7164236482325522
73,73,37,,test,0.7429924484832969,0.9334142445151878,0.94909906,0.6419209620239343,3.6806275999999998,4.6297264,0.7390729925641134,0.683225961641473,0.6744840995336562,0.7390729925641134
75,75,38,,test,0.8277230257263535,0.9359106448055344,1.141449,0.7380609648070119,2.6078240000000004,3.7492727999999995,0.7288988090149483,0.7130356419544766,0.707007908322458,0.7288988090149483
77,77,39,,test,0.8011007295533086,0.8584877939013172,1.1347816000000002,0.7074143110896691,2.8110923999999997,3.945874,0.7434299017264078,0.7040970816873509,0.6950762775703786,0.7434299017264078
79,79,40,,test,0.8197875335978497,0.8530860817736422,1.2103122,0.7251468034395225,2.6433169999999997,3.8536294,0.711335410382563,0.6891739143593817,0.6854543848532766,0.711335410382563
81,81,41,,test,0.8327147062587994,0.8581800878456423,1.2187994,0.7422950073664131,2.5191807999999996,3.7379800000000003,0.7165736590818416,0.6972681780893799,0.7146386874115453,0.7165736590818416
83,83,42,,test,0.8487136823243312,0.8742969155941046,1.3176141000000001,0.7606037877260398,2.1516256,3.4692397000000006,0.7043912435596555,0.7099519951959383,0.7246184063663588,0.7043912435596555
85,85,43,,test,0.7854857289133496,0.8511938890732079,1.0879562,0.6916956172688096,3.2741585,4.362115,0.752442735635342,0.6981491052591329,0.6739260362427685,0.752442735635342
87,87,44,,test,0.8214514271086651,0.8600283127422481,1.2282586000000002,0.7312891062392891,2.550618,3.7788765,0.7320882526465425,0.7069944664591227,0.6939962408571585,0.7320882526465425
89,89,45,,test,0.8279790093434021,0.8654795112777005,1.2320518,0.7389384938923349,2.3675373,3.599589,0.7324491585107552,0.7146232771200802,0.7087196124911558,0.7324491585107552
91,91,46,,test,0.8188915909381801,0.8718232315452618,1.2464019,0.7268938193202961,2.472073,3.718475,0.729133150443807,0.7092404342586602,0.7082483266315336,0.729133150443807
93,93,47,,test,0.8113400742352489,0.8415555979050808,1.1473787,0.7214489491546872,2.9636902999999997,4.1110690000000005,0.7494781689627894,0.7039624571882352,0.6782885622529016,0.7494781689627894
95,95,48,,test,0.8265710994496352,0.8495839817418689,1.2462269,0.7407262422381887,2.5013218,3.7475486000000005,0.7517015567339801,0.7209395833390199,0.7020368532970522,0.7517015567339801
97,97,49,,test,0.819915525406374,0.852282817700434,1.1767758999999998,0.7302688796664615,2.6798662999999996,3.8566422,0.7391733451191879,0.7129781570345601,0.7043734503273157,0.7391733451191879
99,99,50,,test,0.8315627799820812,0.8471275693873932,1.2830018,0.7462618761276513,2.4752642999999996,3.7582660000000003,0.7482389592674211,0.7239193613172995,0.71036226192902,0.7482389592674211
101,101,51,,test,0.7507999488032766,0.8524899875189584,0.9897888000000001,0.6480846713419643,3.6708027999999997,4.660591999999999,0.7374841864260802,0.6926685754385541,0.6954873936790117,0.7374841864260802
103,103,52,,test,0.841546141046973,0.8487273583638777,1.3029028,0.7581827773829642,2.2362967,3.5391993999999998,0.748278117837131,0.7354797664409405,0.7309817485908784,0.748278117837131
105,105,53,,test,0.8393702803020606,0.8393757493452281,1.272987,0.7557150746187371,2.4271363999999997,3.7001235,0.7499386317769109,0.7258847987010985,0.7147562752623315,0.7499386317769109
107,107,54,,test,0.8265710994496352,0.8623200748599174,1.2424537,0.7390598329192614,2.4775302000000003,3.7199837999999996,0.7516912119561155,0.7252872772666924,0.7210468697987016,0.7516912119561155
109,109,55,,test,0.8154358121080251,0.8502101266053324,1.1784811000000002,0.7251615821453897,2.8333237000000002,4.0118046000000005,0.7487807088122745,0.7141454709102837,0.6975028497690811,0.7487807088122745
111,111,56,,test,0.8186356073211315,0.8549059813109131,1.2047725,0.7285684998052837,2.674687,3.8794595999999997,0.7458649875611834,0.7145021310528495,0.7120730461360989,0.7458649875611834
113,113,57,,test,0.7802380647638552,0.8487823962897427,1.1680808999999999,0.6834468585555545,2.9656336,4.1337147000000005,0.7471074097119331,0.6963256064655453,0.6838018516114716,0.7471074097119331
115,115,58,,test,0.8154358121080251,0.8458545931241925,1.1852578,0.7262753080966399,2.7870182999999997,3.9722762,0.7533883749349781,0.7163764501370699,0.6981379932117538,0.7533883749349781
117,117,59,,test,0.8469217970049917,0.8596889679705931,1.3170278999999998,0.7634363299708401,2.2309022,3.5479300000000005,0.7454275298438036,0.7330556213334354,0.7241058850042379,0.7454275298438036
119,119,60,,test,0.8246512223217715,0.8440949017754326,1.2479111999999999,0.7371841417965831,2.6783943,3.9263057999999997,0.7523283658496,0.7172930982924272,0.6978685840919303,0.7523283658496
121,121,61,,test,0.8250351977473441,0.8474548922698293,1.292467,0.7370991488979065,2.4557252,3.748192,0.7484256471330594,0.7171753830014727,0.7129118691834009,0.7484256471330594
123,123,62,,test,0.8075003199795213,0.846076154649934,1.2437458000000001,0.7191202452939218,2.5803041,3.82405,0.7681717057575862,0.7238339547885365,0.7056623214451155,0.7681717057575862
125,125,63,,test,0.8172276974273647,0.8504075483530643,1.3342214,0.7294466908716106,2.3553853,3.689607,0.7618267091260409,0.7278562863441409,0.7157521511149222,0.7618267091260409
127,127,64,,test,0.8393702803020606,0.8268865479256193,1.2985363,0.7567900221282964,2.4298186,3.728355,0.7548020233075962,0.7315961981892398,0.7172731063760391,0.7548020233075962
129,129,65,,test,0.8228593370024319,0.8266285449624691,1.2081553999999999,0.7352200538659561,2.936049,4.144204,0.7504875214660371,0.7166914879746471,0.7021298802659721,0.7504875214660371
131,131,66,,test,0.7664149494432356,0.7620345419624549,1.1712201,0.6701282774390597,3.2197769,4.3909970000000005,0.7545442988820543,0.7017064506351194,0.6992294420122328,0.7545442988820543
133,133,67,,test,0.7996928196595418,0.6450907629321845,1.3011701,0.7071416944882591,2.7891943,4.0903645,0.7544342926438742,0.7180024805079611,0.7092446589961259,0.7544342926438742
135,135,68,,test,0.8429540509407398,0.5855016043448419,1.4833528999999999,0.7582422401631733,2.0117137,3.4950669999999997,0.7435060853373396,0.7329980180716129,0.7289157102057703,0.7435060853373396
137,137,69,,test,0.8197875335978497,0.5606161702336817,1.4046756999999999,0.7327368466292656,2.444498,3.8491735,0.7596626368100224,0.7262579808249386,0.7179130436687499,0.7596626368100224
139,139,70,,test,0.7627031869960322,0.5477578696608878,1.3157649,0.66500311088485,2.760647,4.076412,0.7634237077361018,0.7174583164803884,0.7225784716780604,0.7634237077361018
141,141,71,,test,0.728913349545629,0.5592992974806201,1.2851621000000002,0.6265887304805633,3.0704446,4.355607,0.7483028858603439,0.6916370464184053,0.7007004300863597,0.7483028858603439
143,143,72,,test,0.8433380263663126,0.5611221346047846,1.5275986000000001,0.7595946637025655,2.1180286,3.6456269999999997,0.7462011136549903,0.7320782761037012,0.7235795037302479,0.7462011136549903
145,145,73,,test,0.8606169205170869,0.5460955355920332,1.5601423,0.7836111940140028,1.9408881999999998,3.5010303999999994,0.7543056086814447,0.7455357075630291,0.7374177034736851,0.7543056086814447
147,147,74,,test,0.8135159349801613,0.5649201108021571,1.3966021999999998,0.7241842433411396,2.443505,3.8401074,0.7498258495302803,0.7158066195803471,0.7041622452673508,0.7498258495302803
149,149,75,,test,0.8525534365800589,0.5634335437205089,1.576586,0.7729056771612686,1.9571819,3.5337680000000002,0.7547990384557908,0.7400740325981946,0.7281445704279893,0.7547990384557908
151,151,76,,test,0.8488416741328555,0.5794874560925388,1.4871333,0.7674980692353921,2.1157005,3.6028337,0.7451466558433459,0.7275920034157487,0.7136247274770814,0.7451466558433459
153,153,77,,test,0.7495200307180341,0.5437529485582729,1.3404889,0.6482577440715486,2.8756022,4.2160910000000005,0.7460081951581519,0.6943803018729459,0.6902060297356485,0.7460081951581519
155,155,78,,test,0.8109560988096762,0.5328649898229483,1.475473,0.7221795185572116,2.3963766,3.8718498,0.7603823411526721,0.7242183223559671,0.722576063024116,0.7603823411526721
157,157,79,,test,0.8371944195571484,0.5683056865538282,1.4523295,0.7541745174281526,2.3314128,3.7837424,0.7603207202594185,0.7311685725564903,0.7110911609645691,0.7603207202594185
159,159,80,,test,0.8373224113656726,0.552677255254852,1.502569,0.7529728059269474,2.1260471,3.6286160000000005,0.7546818465230618,0.7313288152534153,0.7176068370455672,0.7546818465230618
161,161,81,,test,0.8114680660437732,0.5449681687363077,1.3783133,0.7223137544190796,2.4703646,3.8486779,0.7625820045588277,0.7282975697129427,0.7177011540661599,0.7625820045588277
163,163,82,,test,0.8346345833866633,0.5499147633517302,1.4952629,0.7504087162738607,2.2784305000000002,3.7736932999999997,0.7523294703267492,0.7250544731133642,0.7084501683581667,0.7523294703267492
165,165,83,,test,0.8403942147702547,0.5490682857570428,1.5438206,0.7577902715419378,2.0883985000000003,3.6322187999999995,0.7525056950488896,0.7309002799067442,0.7163490484625117,0.7525056950488896
167,167,84,,test,0.8075003199795213,0.5239544138079639,1.4858696000000002,0.7155839653258289,2.29712,3.7829897000000003,0.7522196611002322,0.7187818246950864,0.706680564212892,0.7522196611002322
169,169,85,,test,0.84205810828107,0.4942052765972573,1.6542233,0.7575965769603755,1.8796256999999998,3.5338491999999997,0.7422148203139943,0.7279768826098431,0.7171020398201378,0.7422148203139943
171,171,86,,test,0.8224753615768591,0.4996280318310442,1.4899635,0.7341525012251432,2.2928777,3.7828412000000005,0.7495428233134854,0.7212036764153354,0.7058639225310088,0.7495428233134854
173,173,87,,test,0.8274670421093051,0.4710256890465256,1.5539530000000001,0.7417486669199013,2.170521,3.7244742,0.7518790676430461,0.723707361838357,0.7138451875759577,0.7518790676430461
175,175,88,,test,0.8081402790221426,0.5067054356822618,1.5043225,0.717614867839527,2.2640786,3.7684010000000003,0.7542558592506374,0.7188607189320776,0.7063549966481879,0.7542558592506374
177,177,89,,test,0.7803660565723793,0.4748190408073882,1.4795874,0.6850631422524289,2.5986006,4.078188,0.7569434644789513,0.7124849986511813,0.7062709585943304,0.7569434644789513
179,179,90,,test,0.8457698707282734,0.4804818991984749,1.5643873,0.7646537501015849,2.0543706000000004,3.6187582000000003,0.7562255459320479,0.7370703758993363,0.7231240409585895,0.7562255459320479
181,181,91,,test,0.8219633943427621,0.4825004821921343,1.5068187,0.7359726168490447,2.3607426,3.8675608999999995,0.7643533445318038,0.7290488851143919,0.7107529475880454,0.7643533445318038
183,183,92,,test,0.8503775758351465,0.4774007737455763,1.6480133999999997,0.7671358735623917,1.8631963,3.5112095,0.7361936651195692,0.7262501936919695,0.7221567740453351,0.7361936651195692
185,185,93,,test,0.8438499936004096,0.44751968923786656,1.6057283000000002,0.760731627762226,2.0192094,3.6249375,0.7427494838124321,0.7304252961895364,0.7291839164583671,0.7427494838124321
187,187,94,,test,0.7099705618840394,0.5111202914130084,1.2562971,0.6079740772429058,3.6285381,4.8848351999999995,0.747242778010609,0.6804598852043935,0.6753014379375922,0.747242778010609
189,189,95,,test,0.8019966722129783,0.4758153490478598,1.4574011999999998,0.7109336928648109,2.7319007,4.1893015,0.7551719608659196,0.7114737487166467,0.6915620237015376,0.7551719608659196
191,191,96,,test,0.8316907717906054,0.482773987714688,1.5957482,0.7449444720651365,2.1402159,3.7359638,0.7345491887773703,0.7161296297315575,0.7120644428461971,0.7345491887773703
193,193,97,,test,0.8224753615768591,0.4805983576502991,1.5267701999999999,0.7358776048730425,2.333379,3.8601494,0.7604662431491968,0.7240083328531022,0.7015508365477251,0.7604662431491968
195,195,98,,test,0.8131319595545885,0.4784497062083966,1.5765432,0.7225063237749929,2.3092241000000002,3.8857675000000005,0.7534563931770103,0.7196627739367868,0.707864693528023,0.7534563931770103
197,197,99,,test,0.7794701139127096,0.4764301687047102,1.4288204,0.6819323914072453,2.690433,4.119253,0.7508928443513084,0.7035504453782989,0.7042409652889396,0.7508928443513084
199,199,100,,test,0.7610392934852169,0.4923878593346254,1.4092071000000002,0.6650101512903503,2.9315171,4.340724,0.7654710313315533,0.7035581350142461,0.6887910010186307,0.7654710313315533


==> images/logs/data/early_reward_p2/classes/log_earliness_train.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
0,0,1,,train,0.1444578313253012,1.0,0.07404698,-0.0003662585008496025,8.886453,8.9605,0.1425750973955046,0.11972744620013087,0.1483354997330919,0.1425750973955046
2,2,2,,train,0.14427710843373495,1.0,0.063788734,0.0013976147673339402,8.53139,8.595179,0.14404326546945165,0.12861466445238934,0.14643897813627246,0.14404326546945165
4,4,3,,train,0.16,1.0,0.064147055,0.019286525252747887,8.500608,8.5647545,0.15954569557707513,0.1500069224668576,0.1645814174891569,0.15954569557707513
6,6,4,,train,0.22295180722891567,1.0,0.08675888,0.0938538575286064,8.1664915,8.253249,0.2229752338685216,0.1907190800238762,0.27025318616597543,0.2229752338685216
8,8,5,,train,0.212710843373494,1.0,0.09175497,0.08132112067665931,8.183661,8.275414,0.21288926959494045,0.1839413688236144,0.2136177284130273,0.21288926959494045
10,10,6,,train,0.298855421686747,1.0,0.11775050000000001,0.18211627039340053,7.600098599999999,7.717849,0.2995298702572141,0.27287407728639185,0.2917922368964104,0.2995298702572141
12,12,7,,train,0.3335542168674699,1.0,0.15970266,0.22187807058532774,7.211842999999999,7.371546,0.3315157557615203,0.29025907942352763,0.3200396561724485,0.3315157557615203
14,14,8,,train,0.3578313253012048,1.0,0.16812626,0.25052528264371937,6.930187700000001,7.098314299999999,0.35780028408306785,0.31001834896968955,0.3397916005460653,0.35780028408306785
16,16,9,,train,0.3919277108433735,1.0,0.1954621,0.2910670875372497,6.663175999999999,6.8586383,0.3937091831983566,0.3424279088870032,0.3740626388501401,0.3937091831983566
18,18,10,,train,0.4712650602409639,1.0,0.28469035,0.38276862481722135,6.163823000000001,6.4485135,0.4695490651811847,0.4196547307578956,0.44369542147053576,0.4695490651811847
20,20,11,,train,0.5087349397590362,1.0,0.374806,0.426924653145758,5.7743683,6.1491737,0.5082396060390748,0.4835566429334411,0.4892586461463505,0.5082396060390748
22,22,12,,train,0.526566265060241,1.0,0.39250717,0.4474132693008619,5.6591372,6.0516440000000005,0.5255080527990902,0.5065092363880518,0.5065065111286255,0.5255080527990902
24,24,13,,train,0.5374096385542169,1.0,0.42825773,0.4604910535589963,5.5548115,5.983069400000001,0.5391070842878587,0.5192517125631654,0.5185395033279183,0.5391070842878587
26,26,14,,train,0.5701204819277108,1.0,0.47824803,0.4980322729158312,5.231731,5.7099785999999995,0.5654501104033224,0.5586890129310984,0.5575337378418724,0.5654501104033224
28,28,15,,train,0.587710843373494,1.0,0.50974584,0.5188965982086307,5.048331299999999,5.558077,0.5847035104013016,0.5781339047641413,0.5747725189326695,0.5847035104013016
30,30,16,,train,0.6071686746987952,1.0,0.5468379,0.5416836743386383,4.8380547,5.384892,0.6087618566699371,0.6049833442454456,0.6032816363486957,0.6087618566699371
32,32,17,,train,0.6394578313253012,1.0,0.58992815,0.5793528399902973,4.6485667,5.2384949999999995,0.6385284769369809,0.6387076601837339,0.6425825186565042,0.6385284769369809
34,34,18,,train,0.6372289156626506,1.0,0.5940401999999999,0.576765420244699,4.7526617,5.346701599999999,0.6364865977022796,0.6344452384553171,0.6331091311444904,0.6364865977022796
36,36,19,,train,0.6517469879518072,1.0,0.6407854000000001,0.5936619209901708,4.4450536,5.0858393,0.6521893992160784,0.6514249457724983,0.6511603022206852,0.6521893992160784
38,38,20,,train,0.6801807228915663,1.0,0.66608936,0.6267821211521167,4.281311,4.9474,0.679904697515431,0.6800229757375801,0.6808088418261661,0.679904697515431
40,40,21,,train,0.6937951807228916,0.9985289573669434,0.7024635,0.6427202544365579,4.198658,4.901121,0.6930257952670786,0.6927525883889615,0.6934276026229842,0.6930257952670786
42,42,22,,train,0.6931927710843373,0.9306239485740662,0.7438093000000001,0.6420326491435537,4.118405,4.862215,0.6944353033150313,0.6939129679600791,0.6938956087526326,0.6944353033150313
44,44,23,,train,0.7100602409638554,0.93025541305542,0.79070693,0.661743909684822,3.9563267,4.7470345,0.7086237726069238,0.7076219596424235,0.7074862541219342,0.7086237726069238
46,46,24,,train,0.718433734939759,0.9266831874847412,0.8203940999999999,0.6714930953063529,3.8610508,4.681445,0.7175067990384524,0.7172093060533008,0.7171702547574849,0.7175067990384524
48,48,25,,train,0.6985542168674699,0.9273841381072998,0.80580544,0.6482145113258895,3.9334555,4.739261,0.698148337890318,0.6974416081692613,0.6975210265035366,0.698148337890318
50,50,26,,train,0.7275903614457832,0.9206936955451964,0.86595476,0.6821667339513925,3.6633077000000003,4.5292625,0.7269187198718624,0.7263560869882453,0.7264051044056329,0.7269187198718624
52,52,27,,train,0.7312048192771085,0.9306471347808838,0.8849351999999999,0.6863578198295452,3.675997,4.560932,0.7329684995284624,0.7331975023727078,0.7350431794435578,0.7329684995284624
54,54,28,,train,0.7325301204819277,0.9230230450630188,0.88651973,0.6879347995093923,3.6241627,4.510683,0.7338063362669722,0.7333670913157231,0.7346673790108129,0.7338063362669722
56,56,29,,train,0.741144578313253,0.9167378544807434,0.91474664,0.6979225557592617,3.5550230000000003,4.4697695,0.7403770050885431,0.7403490233506089,0.7423518010875936,0.7403770050885431
58,58,30,,train,0.7448192771084338,0.9238183498382568,0.9226136999999999,0.7022023371595739,3.4449542,4.367567500000001,0.7463513731477617,0.7460713466427051,0.7485170298268268,0.7463513731477617
60,60,31,,train,0.7601807228915662,0.9212331175804138,0.95130527,0.7201874346092685,3.3318818,4.283187,0.7617094867481019,0.7615163107680631,0.7626463091712188,0.7617094867481019
62,62,32,,train,0.7689156626506024,0.9262294173240662,0.9919631,0.7303792021141439,3.1754277,4.1673903,0.7696116128668354,0.7691079623956024,0.7696610511497042,0.7696116128668354
64,64,33,,train,0.7689156626506024,0.9224478602409364,1.0003799999999998,0.7304064303334815,3.1681802,4.16856,0.7690525676065791,0.7688439773664022,0.7694080164196186,0.7690525676065791
66,66,34,,train,0.7795783132530121,0.9165397882461548,1.0273086999999999,0.7428098216470965,3.0895586,4.116867500000001,0.7785316295763443,0.7783134322451147,0.7792156219729122,0.7785316295763443
68,68,35,,train,0.7871084337349398,0.9166010022163392,1.048693,0.7516279942792016,3.0032103,4.0519032,0.7867269807406859,0.7865845667148527,0.7877620142531053,0.7867269807406859
70,70,36,,train,0.7874096385542169,0.9156111478805542,1.0404735999999999,0.7519325224820388,2.9869517999999995,4.027425,0.7856184289562794,0.7853144461663071,0.7857626782701487,0.7856184289562794
72,72,37,,train,0.7966265060240963,0.9169068336486816,1.0704358,0.7627474999152029,2.8734791,3.943915,0.7974050356744168,0.7966254891997756,0.7970028707503057,0.7974050356744168
74,74,38,,train,0.7987349397590362,0.9121800661087036,1.0865141,0.7651717559061926,2.864661,3.951175,0.7980218847278049,0.7978441918793466,0.7991944974060201,0.7980218847278049
76,76,39,,train,0.8094578313253012,0.8395819664001465,1.1389356000000002,0.7776691605761451,2.7376982999999995,3.8766336000000003,0.8090802897986217,0.8088865906820082,0.8096316458460878,0.8090802897986217
78,78,40,,train,0.7951204819277109,0.7353833317756653,1.1468585,0.7609457693778885,2.7602474999999997,3.9071059999999997,0.7940112923220178,0.7935805308005784,0.7940908208222632,0.7940112923220178
80,80,41,,train,0.8042168674698795,0.7360299229621887,1.1688161,0.7715606576996893,2.7491667,3.9179826,0.8046462044288247,0.8039138531777493,0.8039820533008141,0.8046462044288247
82,82,42,,train,0.8010240963855422,0.7405263185501099,1.1609014,0.7678448232725291,2.7510247000000003,3.9119262999999997,0.8019075958108343,0.8010827964759905,0.8010669861867854,0.8019075958108343
84,84,43,,train,0.8075903614457831,0.7392811775207521,1.1649402,0.7754872930662259,2.7129095000000003,3.8778492999999994,0.806646489840585,0.8062851036310195,0.8071567646845402,0.806646489840585
86,86,44,,train,0.8124698795180723,0.7439466714859009,1.1941097,0.7812050470393822,2.6584446,3.8525543,0.8120999947665651,0.8116469351028045,0.8116663648380644,0.8120999947665651
88,88,45,,train,0.8193373493975904,0.7312234044075012,1.2139578000000002,0.7892230188579422,2.5779464,3.7919042000000003,0.8192015325165763,0.8188937572997589,0.8190992303437844,0.8192015325165763
90,90,46,,train,0.822710843373494,0.7309633493423462,1.2324903999999999,0.7931535281945948,2.4932365,3.7257267999999995,0.8241141862097799,0.8238019703778886,0.8239497377407623,0.8241141862097799
92,92,47,,train,0.8198192771084337,0.7329950332641602,1.2275646,0.7897833201562444,2.554359,3.7819235,0.8197137550281237,0.8195119692212953,0.8199523545929753,0.8197137550281237
94,94,48,,train,0.8305421686746988,0.721352756023407,1.2560154,0.802298894859383,2.4343796,3.6903949999999996,0.8309355861666758,0.8304325868555738,0.8312025429794453,0.8309355861666758
96,96,49,,train,0.8263253012048193,0.7208666801452637,1.2414311000000002,0.79735694391823,2.504347,3.7457782999999996,0.8254161406327654,0.8254468283758646,0.8261408858897957,0.8254161406327654
98,98,50,,train,0.8250602409638554,0.7147083282470703,1.2434192,0.7958873673954772,2.4919305,3.7353497000000004,0.8254272583928562,0.8248898311876605,0.8253969364584831,0.8254272583928562
100,100,51,,train,0.8305421686746988,0.7127335071563721,1.2673888999999998,0.8022883996358273,2.4403327,3.7077217000000005,0.8305611711808645,0.8299758948610617,0.8306064006998907,0.8305611711808645
102,102,52,,train,0.8365662650602409,0.7099713683128357,1.2665483,0.8093214937131914,2.409523,3.6760712,0.8357795516138108,0.8354700703031376,0.8354236481433128,0.8357795516138108
104,104,53,,train,0.8347590361445784,0.7131490111351013,1.2681381999999999,0.8072012899778248,2.3935543999999997,3.6616923999999997,0.8337806249524179,0.8333515782206026,0.8339168099250432,0.8337806249524179
106,106,54,,train,0.8405421686746988,0.716938316822052,1.3000935,0.8139650098820371,2.2968297000000004,3.5969229,0.8413339951519996,0.8408257593746092,0.8413011271862858,0.8413339951519996
108,108,55,,train,0.8487951807228916,0.7188448309898376,1.3125999,0.823581500803427,2.2100147999999997,3.522615,0.8477891553886651,0.8474310760910193,0.8475350033829809,0.8477891553886651
110,110,56,,train,0.8460240963855422,0.7126519680023193,1.312184,0.8203545551151451,2.2472267,3.5594106,0.8460230486952615,0.8457179157459276,0.8459784758290666,0.8460230486952615
112,112,57,,train,0.8418674698795181,0.7196395397186279,1.2876092,0.8154825272497161,2.3428159,3.6304252,0.8421191419205744,0.8420707400189226,0.8433556543222352,0.8421191419205744
114,114,58,,train,0.8493373493975903,0.714407205581665,1.3106111,0.8242258845778822,2.2386234,3.5492343999999996,0.8486893957431878,0.8482187686037228,0.8485383051771379,0.8486893957431878
116,116,59,,train,0.8539156626506024,0.7130378484725952,1.3286645000000001,0.8295518559018898,2.1649458,3.4936104,0.8538790653005747,0.8537442150737534,0.8542785446263229,0.8538790653005747
118,118,60,,train,0.8428915662650602,0.727103054523468,1.3050021,0.8166930985828926,2.2604423,3.5654442000000004,0.8430933339645289,0.8428519158901271,0.8440786243210829,0.8430933339645289
120,120,61,,train,0.8541566265060241,0.7098559737205505,1.3296669,0.8298252737563735,2.1698098,3.4994766999999998,0.8556644552695793,0.8553759274775729,0.8557110997438148,0.8556644552695793
122,122,62,,train,0.8543975903614458,0.7134270668029785,1.3406214,0.8301053626054833,2.184225,3.5248466,0.8540666692836354,0.8538939773727153,0.8542757488359337,0.8540666692836354
124,124,63,,train,0.8618072289156626,0.7011754512786865,1.3707886999999999,0.8387656563497713,2.0271706999999997,3.3979589999999997,0.8610014158334577,0.8606094659422239,0.8606559398864766,0.8610014158334577
126,126,64,,train,0.8672289156626506,0.6744738817214966,1.392584,0.8450848810484142,2.0242376,3.4168212,0.8659097102338685,0.865655934979278,0.8662665736315981,0.8659097102338685
128,128,65,,train,0.853132530120482,0.6538771986961365,1.3582096000000001,0.8286424884233078,2.1478457000000004,3.5060553999999997,0.8537317111259061,0.8536259644791263,0.853995328384263,0.8537317111259061
130,130,66,,train,0.8587349397590361,0.6482676863670349,1.3802912,0.8351823937757366,2.0963023,3.4765937000000005,0.8594607859246653,0.8595459885303142,0.8598591025781298,0.8594607859246653
132,132,67,,train,0.8499397590361446,0.6131343841552734,1.3722793,0.8249297353939622,2.1218135,3.494093,0.8498299100302596,0.8495922206593945,0.849483007502988,0.8498299100302596
134,134,68,,train,0.8473493975903614,0.5955104827880859,1.3832626000000001,0.8219008270638799,2.1094747000000003,3.4927375,0.8472496569293477,0.8472461633884772,0.8476811812721231,0.8472496569293477
136,136,69,,train,0.8568072289156626,0.576058030128479,1.4237431,0.8329366463222543,1.9888026,3.4125454,0.8569740410835669,0.8567909267915995,0.8578622367816511,0.8569740410835669
138,138,70,,train,0.8632530120481928,0.5721704363822937,1.4439532,0.8404562032971228,1.9601349,3.404088,0.8632976427173015,0.8630713115450298,0.8632173887843172,0.8632976427173015
140,140,71,,train,0.8630120481927711,0.5744550824165344,1.4298214,0.8401575792102415,1.9751503000000001,3.4049718,0.8632361462954821,0.8633058402561191,0.8642438897805385,0.8632361462954821
142,142,72,,train,0.8663253012048193,0.5783092975616455,1.4425063999999999,0.8440352209062667,1.9258171000000002,3.3683237999999998,0.8658706737707969,0.8657859729319116,0.8662421601910071,0.8658706737707969
144,144,73,,train,0.8705421686746988,0.5800811052322388,1.4481026000000001,0.8489435339832438,1.9288957999999998,3.3769983999999997,0.8697401175087087,0.8696980486335469,0.8702320881831872,0.8697401175087087
146,146,74,,train,0.8668674698795181,0.5661749839782715,1.4434016,0.8446587365726573,1.9598681,3.4032695,0.8665562164641971,0.8664974455578343,0.8672182800796316,0.8665562164641971
148,148,75,,train,0.8622289156626506,0.5716879963874817,1.4304133999999997,0.8392497503057558,1.9621422,3.392556,0.8618205604051697,0.8618714888703729,0.862497752508914,0.8618205604051697
150,150,76,,train,0.8739759036144579,0.569060742855072,1.4691911,0.852950140382963,1.8442168,3.3134080999999997,0.8738928124331858,0.8738736734284024,0.8744066573955424,0.8738928124331858
152,152,77,,train,0.8714457831325301,0.5724592208862305,1.4695966,0.8500159174229754,1.8531202000000002,3.322717,0.8716804334204088,0.8714881480930687,0.8721822785005288,0.8716804334204088
154,154,78,,train,0.8771686746987952,0.5598780512809753,1.4997726999999998,0.8566955787304391,1.762943,3.2627158,0.877511672918586,0.8774091588634834,0.8778885495657833,0.877511672918586
156,156,79,,train,0.8712048192771085,0.5638293027877808,1.4733448999999998,0.8497312839716767,1.8466234000000001,3.3199682,0.8727956757138975,0.8725522311902479,0.8726901828733178,0.8727956757138975
158,158,80,,train,0.8834337349397591,0.5657031536102295,1.5152273,0.8639852829543957,1.6769668999999998,3.1921939999999998,0.8830380129508886,0.8831961570893452,0.8843141550744261,0.8830380129508886
160,160,81,,train,0.8813253012048192,0.5670399665832521,1.5110787,0.8615544320540464,1.7141087,3.2251873,0.8811583044288279,0.8807118851045698,0.8810679329467074,0.8811583044288279
162,162,82,,train,0.885,0.5708239078521729,1.5135038,0.8658312885377707,1.6893463,3.2028502999999997,0.8856043249565504,0.8852953862671864,0.8854829688334837,0.8856043249565504
164,164,83,,train,0.8789759036144579,0.5582305192947388,1.509548,0.8587882250109159,1.7287176,3.2382655,0.8789692920201705,0.8787765639838067,0.8791274478861322,0.8789692920201705
166,166,84,,train,0.8831927710843374,0.5687832832336426,1.5092101,0.863705072468561,1.7170998,3.22631,0.8838800537411098,0.8838400744657849,0.8843175136669734,0.8838800537411098
168,168,85,,train,0.8797590361445783,0.5114410519599915,1.5312485,0.8597201561571365,1.7065499,3.2377985000000002,0.8803162026289534,0.8800926466565163,0.8801948610333135,0.8803162026289534
170,170,86,,train,0.8845783132530121,0.4985584318637848,1.560311,0.8653347439476847,1.6696038,3.2299147,0.8840733735582077,0.8836890686451472,0.8842004567610743,0.8840733735582077
172,172,87,,train,0.8845783132530121,0.4836008548736572,1.5765669,0.8653354817490024,1.6193163000000002,3.1958830000000003,0.8851916830630432,0.8848800475759726,0.8854058018807603,0.8851916830630432
174,174,88,,train,0.8834939759036144,0.5040321946144104,1.5447698,0.8640652231525068,1.6808664,3.225636,0.8830382261893942,0.8829610246528513,0.8833481641775348,0.8830382261893942
176,176,89,,train,0.8865662650602409,0.4868736267089844,1.5728778,0.867652606438081,1.5826108,3.1554887000000003,0.8861121258651979,0.8858576598487347,0.8859234974871206,0.8861121258651979
178,178,90,,train,0.8909036144578313,0.4907830655574799,1.5886499,0.8727186192964815,1.5699923,3.158642,0.8904457854607906,0.8903533356170537,0.8905217199490132,0.8904457854607906
180,180,91,,train,0.8883132530120482,0.4799716174602509,1.5874164,0.8696986590758119,1.5713326,3.1587490000000003,0.8888854663945182,0.8885414657355531,0.888916801743885,0.8888854663945182
182,182,92,,train,0.8917469879518072,0.4832452833652496,1.5839431000000002,0.8736976672936958,1.5692861,3.1532292,0.8911284579000041,0.8909484790382278,0.8911320455924855,0.8911284579000041
184,184,93,,train,0.8824096385542168,0.4847743511199951,1.5701628,0.8627813723578674,1.6613522,3.2315150000000004,0.8819511378164624,0.8819230353268511,0.8833296579860557,0.8819511378164624
186,186,94,,train,0.8776506024096385,0.484083354473114,1.5533987,0.8572460140827429,1.6650057,3.2184043,0.8777974292402548,0.8778023542301611,0.8781945401369533,0.8777974292402548
188,188,95,,train,0.8833734939759036,0.4858999252319336,1.5585866000000002,0.8639334779946178,1.6542095,3.212796,0.8832165415056019,0.8827586808788647,0.8827629358065769,0.8832165415056019
190,190,96,,train,0.8871084337349397,0.4884877502918243,1.5685225,0.8682807423112094,1.6402617,3.208784,0.8871893182419385,0.8870562396743862,0.8870830094709684,0.8871893182419385
192,192,97,,train,0.8775903614457832,0.4896085262298584,1.5658504999999998,0.8571811738813958,1.662564,3.2284145,0.8774274312273628,0.8774141152582927,0.8779648701113102,0.8774274312273628
194,194,98,,train,0.8927108433734939,0.4729443788528442,1.6018003,0.8748252706069543,1.5165585,3.1183586,0.89296848905967,0.8927946686477147,0.892823042394852,0.89296848905967
196,196,99,,train,0.8943975903614458,0.4769651889801026,1.6214788,0.8767923835864413,1.4880788,3.1095579,0.8938482715352832,0.8934823215569782,0.893337761832383,0.8938482715352832
198,198,100,,train,0.8983132530120482,0.4817051589488983,1.6161283000000002,0.88134858917126,1.471267,3.0873953999999997,0.8975307749978275,0.897674173303688,0.8985099921129729,0.8975307749978275


==> images/logs/data/early_reward_p2/classes/meadows.csv <==
,meadows
0,0.5
1,0.6142857142857143
2,0.7142857142857143
3,0.7857142857142857
4,0.6714285714285714
5,0.5714285714285714
6,0.38571428571428573
7,0.34285714285714286
8,0.6142857142857143
9,0.45714285714285713
10,0.6714285714285714
11,0.4857142857142857
12,0.4714285714285714
13,0.4
14,0.3142857142857143
15,0.32857142857142857
16,0.6571428571428571
17,0.7285714285714285
18,0.5
19,0.6285714285714286
20,0.6285714285714286
21,0.4857142857142857
22,0.6
23,0.4
24,0.8285714285714286
25,0.7857142857142857
26,0.4714285714285714
27,0.6714285714285714
28,0.5142857142857142
29,0.4142857142857143
30,0.5428571428571428
31,1.0
32,0.44285714285714284
33,0.7428571428571429
34,0.35714285714285715
35,0.4857142857142857
36,0.45714285714285713
37,0.42857142857142855
38,0.7428571428571429
39,0.6142857142857143
40,0.8142857142857143
41,0.35714285714285715
42,0.44285714285714284
43,0.7
44,0.45714285714285713
45,0.32857142857142857
46,0.5857142857142857
47,0.5
48,0.35714285714285715
49,0.6285714285714286
50,0.4142857142857143
51,0.7285714285714285
52,0.38571428571428573
53,0.6
54,0.5714285714285714
55,0.34285714285714286
56,0.42857142857142855
57,0.45714285714285713
58,0.4714285714285714
59,0.6285714285714286
60,0.45714285714285713
61,0.5428571428571428
62,0.6857142857142857
63,0.6
64,0.6142857142857143
65,0.34285714285714286
66,0.4142857142857143
67,0.38571428571428573
68,0.6571428571428571
69,0.5
70,0.6857142857142857
71,0.4142857142857143
72,0.6714285714285714
73,0.5428571428571428
74,0.34285714285714286
75,0.5857142857142857
76,0.7714285714285715
77,0.44285714285714284
78,0.5714285714285714
79,0.45714285714285713
80,0.5428571428571428
81,0.6428571428571429
82,0.7142857142857143
83,0.38571428571428573
84,0.5857142857142857
85,0.5714285714285714
86,0.4857142857142857
87,0.45714285714285713
88,0.5857142857142857
89,0.5571428571428572
90,0.6285714285714286
91,0.5285714285714286
92,0.5714285714285714
93,0.44285714285714284
94,0.44285714285714284
95,0.42857142857142855
96,0.34285714285714286
97,0.6428571428571429
98,0.45714285714285713
99,0.45714285714285713
100,0.7428571428571429
101,0.42857142857142855
102,0.42857142857142855
103,0.37142857142857144
104,0.2571428571428571
105,0.5285714285714286
106,0.45714285714285713
107,0.37142857142857144
108,0.5428571428571428
109,0.42857142857142855
110,0.5428571428571428
111,0.4714285714285714
112,0.6714285714285714
113,0.5428571428571428
114,0.37142857142857144
115,0.6857142857142857
116,0.6571428571428571
117,0.4
118,0.6571428571428571
119,0.42857142857142855
120,0.38571428571428573
121,0.38571428571428573
122,0.5
123,0.5428571428571428
124,0.4857142857142857
125,0.38571428571428573
126,0.7285714285714285
127,0.5714285714285714
128,0.44285714285714284
129,0.6285714285714286
130,0.5
131,0.6285714285714286
132,0.37142857142857144
133,0.4
134,0.6571428571428571
135,0.4142857142857143
136,0.7
137,0.45714285714285713
138,0.6142857142857143
139,0.7142857142857143
140,0.4142857142857143
141,0.6
142,0.37142857142857144
143,0.34285714285714286
144,0.6714285714285714
145,0.42857142857142855
146,0.6142857142857143
147,0.35714285714285715
148,0.5142857142857142
149,0.6571428571428571
150,0.3
151,0.42857142857142855
152,0.45714285714285713
153,0.4857142857142857
154,0.5571428571428572
155,0.5714285714285714
156,0.5857142857142857
157,0.5142857142857142
158,0.7142857142857143
159,0.4857142857142857
160,0.4142857142857143
161,0.45714285714285713
162,0.4142857142857143
163,0.38571428571428573
164,0.4857142857142857
165,0.5571428571428572
166,0.5285714285714286
167,0.6
168,0.4142857142857143
169,0.44285714285714284
170,0.5428571428571428
171,0.6857142857142857
172,0.7857142857142857
173,0.45714285714285713
174,0.38571428571428573
175,0.6714285714285714
176,0.6
177,0.4
178,0.6142857142857143
179,0.4
180,0.6571428571428571
181,0.5714285714285714
182,0.42857142857142855
183,0.6285714285714286
184,0.4714285714285714
185,0.4857142857142857
186,0.42857142857142855
187,0.37142857142857144
188,0.4714285714285714
189,0.5142857142857142
190,0.44285714285714284
191,0.37142857142857144
192,0.4857142857142857
193,0.7142857142857143
194,0.42857142857142855
195,0.5857142857142857
196,0.34285714285714286
197,0.5
198,0.6285714285714286
199,0.4714285714285714
200,0.6142857142857143
201,0.7
202,0.4714285714285714
203,0.5714285714285714
204,0.34285714285714286
205,0.6428571428571429
206,0.32857142857142857
207,0.37142857142857144
208,0.34285714285714286
209,0.5142857142857142
210,0.5714285714285714
211,0.44285714285714284
212,0.38571428571428573
213,0.5
214,0.6142857142857143
215,0.5714285714285714
216,0.5857142857142857
217,0.5
218,0.6
219,0.6571428571428571
220,0.4
221,0.6142857142857143
222,0.7571428571428571
223,0.5428571428571428
224,0.38571428571428573
225,0.38571428571428573
226,0.45714285714285713
227,0.37142857142857144
228,0.7142857142857143
229,0.37142857142857144
230,0.37142857142857144
231,0.6285714285714286
232,0.4
233,0.42857142857142855
234,0.4857142857142857
235,0.45714285714285713
236,0.5
237,0.4857142857142857
238,0.2857142857142857
239,0.45714285714285713
240,0.42857142857142855
241,0.34285714285714286
242,0.34285714285714286
243,0.4714285714285714
244,0.38571428571428573
245,0.44285714285714284
246,0.37142857142857144
247,0.38571428571428573
248,0.38571428571428573
249,0.7571428571428571
250,0.42857142857142855
251,0.4714285714285714
252,0.6571428571428571
253,0.38571428571428573
254,0.32857142857142857
255,0.4
256,0.6714285714285714
257,0.45714285714285713
258,0.5
259,0.32857142857142857
260,0.3
261,0.6428571428571429
262,0.5142857142857142
263,0.4714285714285714
264,0.45714285714285713
265,0.37142857142857144
266,0.5142857142857142
267,0.6285714285714286
268,0.34285714285714286
269,0.4142857142857143
270,0.4714285714285714
271,0.6714285714285714
272,0.5857142857142857
273,0.4142857142857143
274,0.35714285714285715
275,0.4714285714285714
276,0.6857142857142857
277,0.45714285714285713
278,0.5285714285714286
279,0.37142857142857144
280,0.42857142857142855
281,0.6142857142857143
282,0.3
283,0.4714285714285714
284,0.42857142857142855
285,0.4857142857142857
286,0.45714285714285713
287,0.32857142857142857
288,0.6571428571428571
289,0.6714285714285714
290,0.6142857142857143
291,0.6571428571428571
292,0.5285714285714286
293,0.4
294,0.5285714285714286
295,0.4714285714285714
296,0.5
297,0.5857142857142857
298,0.32857142857142857
299,0.4142857142857143
300,0.4
301,0.38571428571428573
302,0.4
303,0.6142857142857143
304,0.5285714285714286
305,0.5
306,0.5142857142857142
307,0.38571428571428573
308,0.42857142857142855
309,0.37142857142857144
310,0.5857142857142857
311,0.5714285714285714
312,0.44285714285714284
313,0.4714285714285714
314,0.5
315,0.45714285714285713
316,0.4142857142857143
317,0.5285714285714286
318,0.5571428571428572
319,0.34285714285714286
320,0.45714285714285713
321,0.7714285714285715
322,0.7
323,0.7
324,0.6142857142857143
325,0.4857142857142857
326,0.4
327,0.5
328,0.45714285714285713
329,0.44285714285714284
330,0.5142857142857142
331,0.34285714285714286
332,0.35714285714285715
333,0.37142857142857144
334,0.6571428571428571
335,0.38571428571428573
336,0.5857142857142857
337,0.6428571428571429
338,0.6857142857142857
339,0.38571428571428573
340,0.3
341,0.34285714285714286
342,0.5
343,0.6428571428571429
344,0.5
345,0.5714285714285714
346,0.7571428571428571
347,0.45714285714285713
348,0.4714285714285714
349,0.7285714285714285
350,0.7571428571428571
351,0.7
352,0.37142857142857144
353,0.37142857142857144
354,0.38571428571428573
355,0.5857142857142857
356,0.35714285714285715
357,0.5571428571428572
358,0.37142857142857144
359,0.38571428571428573
360,0.5285714285714286
361,0.7285714285714285
362,0.35714285714285715
363,0.37142857142857144
364,0.4142857142857143
365,0.44285714285714284
366,0.37142857142857144
367,0.35714285714285715
368,0.7428571428571429
369,0.45714285714285713
370,0.38571428571428573
371,0.37142857142857144
372,0.4
373,0.5142857142857142
374,0.42857142857142855
375,0.37142857142857144
376,0.44285714285714284
377,0.4142857142857143
378,0.44285714285714284
379,0.5
380,0.4142857142857143
381,0.38571428571428573
382,0.44285714285714284
383,0.2857142857142857
384,0.5428571428571428
385,0.45714285714285713
386,0.37142857142857144
387,0.38571428571428573
388,0.37142857142857144
389,0.4714285714285714
390,0.7571428571428571
391,0.4857142857142857
392,0.32857142857142857
393,0.35714285714285715
394,0.5428571428571428
395,0.4857142857142857
396,0.5857142857142857
397,0.7714285714285715
398,0.6285714285714286
399,0.5714285714285714
400,0.5714285714285714
401,0.4714285714285714
402,0.34285714285714286
403,0.37142857142857144
404,0.4142857142857143
405,0.37142857142857144
406,0.37142857142857144
407,0.4857142857142857
408,0.6857142857142857
409,0.5142857142857142
410,0.4142857142857143
411,0.37142857142857144
412,0.44285714285714284
413,0.3142857142857143
414,0.7428571428571429
415,0.45714285714285713
416,0.4142857142857143
417,0.37142857142857144
418,0.42857142857142855
419,0.35714285714285715
420,0.5142857142857142
421,0.4
422,0.45714285714285713
423,0.5428571428571428
424,0.4
425,0.4142857142857143
426,0.4142857142857143
427,0.34285714285714286
428,0.6714285714285714
429,0.45714285714285713
430,0.7571428571428571
431,0.6571428571428571
432,0.7
433,0.37142857142857144
434,0.6857142857142857
435,0.6714285714285714
436,0.37142857142857144
437,0.5428571428571428
438,0.44285714285714284
439,0.4142857142857143
440,0.4714285714285714
441,0.37142857142857144
442,0.44285714285714284
443,0.37142857142857144
444,0.4142857142857143
445,0.5
446,0.7
447,0.32857142857142857
448,0.37142857142857144
449,0.4714285714285714
450,0.45714285714285713
451,0.42857142857142855
452,0.5142857142857142
453,0.42857142857142855
454,0.38571428571428573
455,0.5571428571428572
456,0.5857142857142857
457,0.7714285714285715
458,0.6714285714285714
459,0.45714285714285713
460,0.4857142857142857
461,0.4857142857142857
462,0.6285714285714286
463,0.34285714285714286
464,0.5714285714285714
465,0.34285714285714286
466,0.4857142857142857
467,0.5428571428571428
468,0.7142857142857143
469,0.5
470,0.6571428571428571
471,0.42857142857142855
472,0.44285714285714284
473,0.38571428571428573
474,0.42857142857142855
475,0.4714285714285714
476,0.5857142857142857
477,0.38571428571428573
478,0.6428571428571429
479,0.5428571428571428
480,0.6428571428571429
481,0.6285714285714286
482,0.42857142857142855
483,0.4142857142857143
484,0.5142857142857142
485,0.4
486,0.3
487,0.4
488,0.42857142857142855
489,0.35714285714285715
490,0.5
491,0.4142857142857143
492,0.44285714285714284
493,0.44285714285714284
494,0.38571428571428573
495,0.4
496,0.42857142857142855
497,0.42857142857142855
498,0.32857142857142857
499,0.5571428571428572
500,0.45714285714285713
501,0.42857142857142855
502,0.5428571428571428
503,0.37142857142857144
504,0.32857142857142857
505,0.5571428571428572
506,0.4
507,0.5285714285714286
508,0.32857142857142857
509,0.37142857142857144
510,0.32857142857142857
511,0.6
512,0.42857142857142855
513,0.6714285714285714
514,0.6857142857142857
515,0.5142857142857142
516,0.5285714285714286
517,0.4142857142857143
518,0.35714285714285715
519,0.4857142857142857
520,0.44285714285714284
521,0.42857142857142855
522,0.7428571428571429
523,0.7142857142857143
524,0.8285714285714286
525,0.5
526,0.35714285714285715
527,0.5714285714285714
528,0.4142857142857143
529,0.35714285714285715
530,0.5714285714285714
531,0.8857142857142857
532,0.37142857142857144
533,0.5857142857142857
534,0.4142857142857143
535,0.6571428571428571
536,0.44285714285714284
537,0.37142857142857144
538,0.4142857142857143
539,0.7428571428571429
540,0.44285714285714284
541,0.3
542,0.7428571428571429
543,0.42857142857142855
544,0.5285714285714286
545,0.4857142857142857
546,0.5285714285714286
547,0.5857142857142857
548,0.38571428571428573
549,0.7142857142857143
550,0.44285714285714284
551,0.5
552,0.34285714285714286
553,0.5428571428571428
554,0.6714285714285714
555,0.34285714285714286
556,0.4714285714285714
557,0.6285714285714286
558,0.3142857142857143
559,0.3142857142857143
560,0.42857142857142855
561,0.42857142857142855
562,0.3142857142857143
563,0.5142857142857142
564,0.4857142857142857
565,0.7285714285714285
566,0.42857142857142855
567,0.6714285714285714
568,0.5285714285714286
569,0.37142857142857144
570,0.37142857142857144
571,0.6857142857142857
572,0.6
573,0.5142857142857142
574,0.5142857142857142
575,0.5428571428571428
576,0.5
577,0.38571428571428573
578,0.38571428571428573
579,0.5857142857142857
580,0.4142857142857143
581,0.5714285714285714
582,0.5142857142857142
583,0.42857142857142855
584,0.35714285714285715
585,0.4857142857142857
586,0.42857142857142855
587,0.4142857142857143
588,0.4714285714285714
589,0.35714285714285715
590,0.6285714285714286
591,0.4142857142857143
592,0.45714285714285713
593,0.5
594,0.5
595,0.6285714285714286
596,0.35714285714285715
597,0.6428571428571429
598,0.34285714285714286
599,0.5714285714285714
600,0.38571428571428573
601,0.7142857142857143
602,0.6
603,0.5857142857142857
604,0.6571428571428571
605,0.5571428571428572
606,0.45714285714285713
607,0.4857142857142857
608,0.35714285714285715
609,0.32857142857142857
610,0.35714285714285715
611,0.4142857142857143
612,0.7142857142857143
613,0.6142857142857143
614,0.4
615,0.42857142857142855
616,0.38571428571428573
617,0.6714285714285714
618,0.45714285714285713
619,0.6
620,0.6571428571428571
621,0.38571428571428573
622,0.4142857142857143
623,0.37142857142857144
624,0.4
625,0.4857142857142857
626,0.37142857142857144
627,0.4
628,0.5428571428571428
629,0.38571428571428573
630,0.5285714285714286
631,0.38571428571428573
632,0.3
633,0.5142857142857142
634,0.4
635,0.4
636,0.6571428571428571
637,0.34285714285714286
638,0.37142857142857144
639,0.4
640,0.32857142857142857
641,0.35714285714285715
642,0.37142857142857144
643,0.3142857142857143
644,0.4
645,0.4142857142857143
646,0.5571428571428572
647,0.44285714285714284
648,0.42857142857142855
649,0.5142857142857142
650,0.2714285714285714
651,0.3
652,0.4857142857142857
653,0.4142857142857143
654,0.5428571428571428
655,0.35714285714285715
656,0.5857142857142857
657,0.5142857142857142
658,0.4
659,0.38571428571428573
660,0.42857142857142855
661,0.3142857142857143
662,0.34285714285714286
663,0.42857142857142855
664,0.6
665,0.4857142857142857
666,0.6
667,0.45714285714285713
668,0.5857142857142857
669,0.6
670,0.4857142857142857
671,0.5285714285714286
672,0.45714285714285713
673,0.5285714285714286
674,0.37142857142857144
675,0.5428571428571428
676,0.32857142857142857
677,0.4
678,0.6857142857142857
679,0.5571428571428572
680,0.44285714285714284
681,0.35714285714285715
682,0.7428571428571429
683,0.45714285714285713
684,0.5428571428571428
685,0.4857142857142857
686,0.5857142857142857
687,0.45714285714285713
688,0.6857142857142857
689,0.5
690,0.4
691,0.7142857142857143
692,0.34285714285714286
693,0.35714285714285715
694,0.38571428571428573
695,0.37142857142857144
696,0.38571428571428573
697,0.6285714285714286
698,0.4
699,0.5857142857142857
700,0.5857142857142857
701,0.2857142857142857
702,0.4
703,0.34285714285714286
704,0.4
705,0.37142857142857144
706,0.4
707,0.5142857142857142
708,0.38571428571428573
709,0.38571428571428573
710,0.4
711,0.5571428571428572
712,0.42857142857142855
713,0.5571428571428572
714,0.4
715,0.42857142857142855
716,0.35714285714285715
717,0.5571428571428572
718,0.32857142857142857
719,0.6714285714285714
720,0.44285714285714284
721,0.44285714285714284
722,0.5714285714285714
723,0.7857142857142857
724,0.44285714285714284
725,0.5714285714285714
726,0.34285714285714286
727,0.44285714285714284
728,0.4
729,0.4142857142857143
730,0.5714285714285714
731,0.38571428571428573
732,0.44285714285714284
733,0.5571428571428572
734,0.42857142857142855
735,0.44285714285714284
736,0.4
737,0.6714285714285714
738,0.4857142857142857
739,0.37142857142857144
740,0.4
741,0.5
742,0.4714285714285714
743,0.5285714285714286
744,0.5714285714285714
745,0.44285714285714284
746,0.6285714285714286
747,0.4857142857142857
748,0.38571428571428573
749,0.6714285714285714
750,0.5714285714285714
751,0.35714285714285715
752,0.5
753,0.34285714285714286
754,0.3
755,0.34285714285714286
756,0.42857142857142855
757,0.6428571428571429
758,0.5857142857142857
759,0.5285714285714286
760,0.6428571428571429
761,0.4714285714285714
762,0.4857142857142857
763,0.44285714285714284
764,0.6142857142857143
765,0.34285714285714286
766,0.5857142857142857
767,0.5142857142857142
768,0.4
769,0.35714285714285715
770,0.42857142857142855
771,0.5857142857142857
772,0.6
773,0.34285714285714286
774,0.6285714285714286
775,0.5142857142857142
776,0.5428571428571428
777,0.5714285714285714
778,0.37142857142857144
779,0.4142857142857143
780,0.4
781,0.42857142857142855
782,0.5
783,0.3
784,0.4857142857142857
785,0.5857142857142857
786,0.4142857142857143
787,0.3
788,0.7
789,0.6
790,0.7
791,0.37142857142857144
792,0.5285714285714286
793,0.6571428571428571
794,0.32857142857142857
795,0.44285714285714284
796,0.5142857142857142
797,0.7428571428571429
798,0.35714285714285715
799,0.5571428571428572
800,0.5428571428571428
801,0.4714285714285714
802,0.5
803,0.4714285714285714
804,0.42857142857142855
805,0.5285714285714286
806,0.4714285714285714
807,0.44285714285714284
808,0.6
809,0.38571428571428573
810,0.44285714285714284
811,0.37142857142857144
812,0.37142857142857144
813,0.5857142857142857
814,0.42857142857142855
815,0.37142857142857144
816,0.45714285714285713
817,0.5714285714285714
818,0.35714285714285715
819,0.5714285714285714
820,0.5571428571428572
821,0.6142857142857143
822,0.45714285714285713
823,0.5857142857142857
824,0.35714285714285715
825,0.6285714285714286
826,0.38571428571428573
827,0.5142857142857142
828,0.35714285714285715
829,0.5714285714285714
830,0.7285714285714285
831,0.6857142857142857
832,0.4
833,0.7
834,0.6428571428571429
835,0.6714285714285714
836,0.6
837,0.6142857142857143
838,0.5571428571428572
839,0.4857142857142857
840,0.4857142857142857
841,0.7571428571428571
842,0.6857142857142857
843,0.44285714285714284
844,0.5142857142857142
845,0.5714285714285714
846,0.6857142857142857
847,0.6428571428571429
848,0.5428571428571428
849,0.45714285714285713
850,0.6571428571428571
851,0.45714285714285713
852,0.6285714285714286
853,0.5285714285714286
854,0.5
855,0.38571428571428573
856,0.34285714285714286
857,0.7
858,0.5142857142857142
859,0.2857142857142857
860,0.5714285714285714
861,0.5571428571428572
862,0.5285714285714286
863,0.5714285714285714
864,0.4857142857142857
865,0.5571428571428572
866,0.6285714285714286
867,0.7
868,1.0
869,0.4142857142857143
870,0.3
871,0.5571428571428572
872,0.42857142857142855
873,0.6285714285714286
874,0.45714285714285713
875,0.44285714285714284
876,0.8428571428571429
877,0.5428571428571428
878,0.5428571428571428
879,0.5
880,0.42857142857142855
881,0.44285714285714284
882,0.6142857142857143
883,0.6285714285714286
884,0.5428571428571428
885,0.5857142857142857
886,0.32857142857142857
887,0.6714285714285714
888,0.7
889,0.7857142857142857
890,0.5142857142857142
891,0.42857142857142855
892,0.7571428571428571
893,0.45714285714285713
894,0.32857142857142857
895,0.7428571428571429
896,0.37142857142857144
897,0.44285714285714284
898,0.2857142857142857
899,0.3142857142857143
900,0.6714285714285714
901,0.5
902,0.5857142857142857
903,0.32857142857142857
904,0.38571428571428573
905,0.7285714285714285
906,0.32857142857142857
907,0.8285714285714286
908,0.6142857142857143
909,0.5714285714285714
910,0.4714285714285714
911,0.7
912,0.45714285714285713
913,0.5142857142857142
914,0.4857142857142857
915,0.5571428571428572
916,0.5571428571428572
917,0.45714285714285713
918,0.45714285714285713
919,0.34285714285714286
920,0.5571428571428572
921,0.6428571428571429
922,0.5714285714285714
923,0.35714285714285715
924,0.42857142857142855
925,0.6285714285714286
926,0.44285714285714284
927,0.5
928,0.32857142857142857
929,0.37142857142857144
930,0.4142857142857143
931,0.38571428571428573
932,0.7285714285714285
933,0.4857142857142857
934,0.5285714285714286
935,0.5428571428571428
936,0.6285714285714286
937,0.34285714285714286
938,0.4
939,0.38571428571428573
940,0.5142857142857142
941,0.44285714285714284
942,0.42857142857142855
943,0.5
944,0.5857142857142857
945,0.6142857142857143
946,0.6
947,0.38571428571428573
948,0.5571428571428572
949,0.5571428571428572
950,0.6714285714285714
951,0.4142857142857143
952,0.7714285714285715
953,0.5571428571428572
954,0.5857142857142857
955,0.4
956,0.37142857142857144
957,0.6
958,0.4857142857142857
959,0.42857142857142855
960,0.7
961,0.38571428571428573
962,0.6857142857142857
963,0.6857142857142857
964,0.7142857142857143
965,0.6714285714285714
966,0.4
967,0.44285714285714284
968,0.6571428571428571
969,0.44285714285714284
970,0.6285714285714286
971,0.5285714285714286
972,0.7714285714285715
973,0.5142857142857142
974,0.37142857142857144
975,0.5285714285714286
976,1.0
977,0.4857142857142857
978,0.7714285714285715
979,0.44285714285714284
980,0.5285714285714286
981,0.4857142857142857
982,0.5285714285714286
983,0.4857142857142857
984,0.5571428571428572
985,0.6428571428571429
986,0.5857142857142857
987,0.35714285714285715
988,0.7571428571428571
989,0.5571428571428572
990,0.45714285714285713
991,0.5714285714285714
992,0.5142857142857142
993,0.4142857142857143
994,0.5142857142857142
995,0.5428571428571428
996,0.45714285714285713
997,0.34285714285714286
998,0.45714285714285713
999,0.5
1000,0.4
1001,0.45714285714285713
1002,0.4142857142857143
1003,0.6
1004,0.6428571428571429
1005,0.5285714285714286
1006,0.7571428571428571
1007,0.44285714285714284
1008,0.6714285714285714
1009,0.6428571428571429
1010,0.5285714285714286
1011,0.7285714285714285
1012,0.6857142857142857
1013,0.4
1014,0.6428571428571429
1015,0.6428571428571429
1016,0.6714285714285714
1017,0.4
1018,0.44285714285714284
1019,0.5714285714285714
1020,0.5571428571428572
1021,0.6285714285714286
1022,0.44285714285714284
1023,0.4714285714285714
1024,0.4
1025,0.42857142857142855
1026,0.44285714285714284
1027,0.42857142857142855
1028,0.38571428571428573
1029,0.4
1030,0.6571428571428571
1031,0.6285714285714286
1032,0.6857142857142857
1033,0.7142857142857143
1034,0.4
1035,0.4
1036,0.5857142857142857
1037,0.38571428571428573
1038,0.7285714285714285
1039,0.5857142857142857
1040,0.5142857142857142
1041,0.7142857142857143
1042,0.4
1043,0.5428571428571428
1044,0.5285714285714286
1045,0.42857142857142855
1046,0.44285714285714284
1047,0.44285714285714284
1048,0.35714285714285715
1049,0.32857142857142857
1050,0.7
1051,0.45714285714285713
1052,0.6428571428571429
1053,0.37142857142857144
1054,0.38571428571428573
1055,0.42857142857142855
1056,0.5428571428571428
1057,0.6428571428571429
1058,0.5
1059,0.7
1060,0.6571428571428571
1061,0.22857142857142856
1062,0.35714285714285715
1063,0.5285714285714286
1064,0.6428571428571429
1065,0.6142857142857143
1066,0.32857142857142857
1067,0.34285714285714286
1068,0.7
1069,0.44285714285714284
1070,0.38571428571428573
1071,0.4857142857142857
1072,0.35714285714285715
1073,0.38571428571428573
1074,0.7
1075,0.42857142857142855
1076,0.4714285714285714
1077,0.5428571428571428
1078,0.34285714285714286
1079,0.6428571428571429
1080,0.6428571428571429
1081,0.5857142857142857
1082,0.4714285714285714
1083,0.4
1084,0.35714285714285715
1085,0.3142857142857143
1086,0.6571428571428571
1087,0.6428571428571429
1088,0.4
1089,0.6571428571428571
1090,0.44285714285714284
1091,0.5142857142857142
1092,0.5428571428571428
1093,0.5857142857142857
1094,0.5571428571428572
1095,0.6285714285714286
1096,0.42857142857142855
1097,0.6571428571428571
1098,0.7428571428571429
1099,0.4857142857142857
1100,0.37142857142857144
1101,0.7
1102,0.5142857142857142
1103,0.4857142857142857
1104,0.5571428571428572
1105,0.6857142857142857
1106,0.5857142857142857
1107,0.6285714285714286
1108,0.7428571428571429
1109,0.5142857142857142
1110,0.5142857142857142
1111,0.5857142857142857
1112,0.5714285714285714
1113,0.5
1114,0.4142857142857143
1115,0.5285714285714286
1116,0.45714285714285713
1117,0.44285714285714284
1118,0.6285714285714286
1119,0.34285714285714286
1120,0.6285714285714286
1121,0.5142857142857142
1122,0.34285714285714286
1123,0.5571428571428572
1124,0.45714285714285713
1125,0.5714285714285714
1126,0.7857142857142857
1127,0.38571428571428573
1128,0.5142857142857142
1129,0.44285714285714284
1130,0.38571428571428573
1131,0.6571428571428571
1132,0.5428571428571428
1133,0.5714285714285714
1134,0.44285714285714284
1135,0.37142857142857144
1136,0.5142857142857142
1137,0.42857142857142855
1138,0.5285714285714286
1139,0.44285714285714284
1140,0.38571428571428573
1141,0.34285714285714286
1142,0.42857142857142855
1143,0.6285714285714286
1144,0.5714285714285714
1145,0.5428571428571428
1146,0.5571428571428572
1147,0.42857142857142855
1148,0.4857142857142857
1149,0.5571428571428572
1150,0.44285714285714284
1151,0.4714285714285714
1152,0.45714285714285713
1153,0.6
1154,0.45714285714285713
1155,0.6
1156,0.6142857142857143
1157,0.5714285714285714
1158,0.3
1159,0.34285714285714286
1160,0.5142857142857142
1161,0.44285714285714284
1162,0.4857142857142857
1163,0.8571428571428571
1164,0.37142857142857144
1165,0.5857142857142857
1166,0.4142857142857143
1167,0.5285714285714286
1168,0.4
1169,0.4142857142857143
1170,0.3
1171,0.5714285714285714
1172,0.32857142857142857
1173,0.6571428571428571
1174,0.42857142857142855
1175,0.6285714285714286
1176,0.4
1177,0.5571428571428572
1178,0.37142857142857144
1179,0.4857142857142857
1180,0.4714285714285714
1181,0.35714285714285715
1182,0.42857142857142855
1183,0.6714285714285714
1184,0.42857142857142855
1185,0.4
1186,0.4714285714285714
1187,0.5428571428571428
1188,0.7285714285714285
1189,0.6
1190,0.34285714285714286
1191,0.38571428571428573
1192,0.9285714285714286
1193,0.5142857142857142
1194,0.38571428571428573
1195,0.4857142857142857
1196,0.45714285714285713
1197,0.44285714285714284
1198,0.44285714285714284
1199,0.6428571428571429
1200,0.8
1201,0.37142857142857144
1202,0.44285714285714284
1203,0.35714285714285715
1204,0.5142857142857142
1205,0.5285714285714286
1206,0.34285714285714286
1207,0.4
1208,0.4
1209,0.38571428571428573
1210,0.7428571428571429
1211,0.5857142857142857
1212,0.7285714285714285
1213,0.4
1214,0.5
1215,0.44285714285714284
1216,0.6142857142857143
1217,0.5142857142857142
1218,0.4857142857142857
1219,0.37142857142857144
1220,0.44285714285714284
1221,0.7142857142857143
1222,0.5714285714285714
1223,0.37142857142857144
1224,0.34285714285714286
1225,0.37142857142857144
1226,0.44285714285714284
1227,0.38571428571428573
1228,0.35714285714285715
1229,0.42857142857142855
1230,0.3142857142857143
1231,0.45714285714285713
1232,0.42857142857142855
1233,0.45714285714285713
1234,0.4142857142857143
1235,0.7428571428571429
1236,0.7142857142857143
1237,0.37142857142857144
1238,0.5714285714285714
1239,0.4
1240,0.4
1241,0.4857142857142857
1242,0.44285714285714284
1243,0.4714285714285714
1244,0.5142857142857142
1245,0.38571428571428573
1246,0.5285714285714286
1247,0.5
1248,0.6
1249,0.5571428571428572
1250,0.5428571428571428
1251,0.2857142857142857
1252,0.38571428571428573
1253,0.42857142857142855
1254,0.37142857142857144
1255,0.8142857142857143
1256,0.5
1257,0.37142857142857144
1258,0.5571428571428572
1259,0.5142857142857142
1260,0.7714285714285715
1261,0.37142857142857144
1262,0.42857142857142855
1263,0.34285714285714286
1264,0.32857142857142857
1265,0.6
1266,0.4142857142857143
1267,0.6428571428571429
1268,0.45714285714285713
1269,0.42857142857142855
1270,0.38571428571428573
1271,0.6571428571428571
1272,0.45714285714285713
1273,0.3
1274,0.5142857142857142
1275,0.5857142857142857
1276,0.5571428571428572
1277,0.37142857142857144
1278,0.38571428571428573
1279,0.5428571428571428
1280,0.5
1281,0.4
1282,0.7285714285714285
1283,0.4
1284,0.42857142857142855
1285,0.32857142857142857
1286,0.6428571428571429
1287,0.4142857142857143
1288,0.5285714285714286
1289,0.6
1290,0.2857142857142857
1291,0.7428571428571429
1292,0.37142857142857144
1293,0.5571428571428572
1294,0.34285714285714286
1295,0.6857142857142857
1296,0.4142857142857143
1297,0.4
1298,0.6285714285714286
1299,0.35714285714285715
1300,0.4
1301,0.38571428571428573
1302,0.5285714285714286
1303,0.5
1304,0.45714285714285713
1305,0.5714285714285714
1306,0.35714285714285715
1307,0.5
1308,0.6
1309,0.44285714285714284
1310,0.7
1311,0.4857142857142857
1312,0.6428571428571429
1313,0.5714285714285714
1314,0.42857142857142855
1315,0.5857142857142857
1316,0.6285714285714286
1317,0.5142857142857142
1318,0.5428571428571428
1319,0.4142857142857143
1320,0.5142857142857142
1321,0.38571428571428573
1322,0.44285714285714284
1323,0.4714285714285714
1324,0.5857142857142857
1325,0.7857142857142857
1326,0.6142857142857143
1327,0.6714285714285714
1328,0.4
1329,0.6428571428571429
1330,0.8428571428571429
1331,0.42857142857142855
1332,0.4
1333,0.4142857142857143
1334,0.5428571428571428
1335,0.5714285714285714
1336,0.38571428571428573
1337,0.7285714285714285
1338,0.6
1339,0.35714285714285715
1340,0.5571428571428572
1341,0.38571428571428573
1342,0.34285714285714286
1343,0.4142857142857143
1344,0.6857142857142857
1345,0.7142857142857143
1346,0.4142857142857143
1347,0.5
1348,0.34285714285714286
1349,0.5
1350,0.7571428571428571
1351,0.7285714285714285
1352,0.44285714285714284
1353,0.5428571428571428
1354,0.7285714285714285
1355,0.6857142857142857
1356,0.6714285714285714
1357,0.6428571428571429
1358,0.6285714285714286
1359,0.5571428571428572
1360,0.6428571428571429
1361,0.6142857142857143
1362,0.6142857142857143
1363,0.4857142857142857
1364,0.7857142857142857
1365,0.6
1366,0.6
1367,0.4857142857142857
1368,0.6714285714285714
1369,0.5857142857142857
1370,0.42857142857142855
1371,0.45714285714285713
1372,0.4714285714285714
1373,0.4
1374,0.5142857142857142
1375,0.5285714285714286
1376,0.5285714285714286
1377,0.37142857142857144
1378,0.34285714285714286
1379,0.5857142857142857
1380,0.6714285714285714
1381,0.35714285714285715
1382,0.6
1383,0.5714285714285714
1384,0.37142857142857144
1385,0.4714285714285714
1386,0.35714285714285715
1387,0.38571428571428573
1388,0.45714285714285713
1389,0.32857142857142857
1390,0.44285714285714284
1391,0.5857142857142857
1392,0.4714285714285714
1393,0.44285714285714284
1394,0.37142857142857144
1395,0.6428571428571429
1396,0.44285714285714284
1397,0.5142857142857142
1398,0.6571428571428571
1399,0.4
1400,0.4142857142857143
1401,0.4
1402,0.5428571428571428
1403,0.6285714285714286
1404,0.6285714285714286
1405,0.5142857142857142
1406,0.32857142857142857
1407,0.35714285714285715
1408,0.4
1409,0.2857142857142857
1410,0.37142857142857144
1411,0.6285714285714286
1412,0.35714285714285715
1413,0.6
1414,0.7428571428571429
1415,0.6714285714285714
1416,0.6571428571428571
1417,0.5714285714285714
1418,0.4
1419,0.5571428571428572
1420,0.6142857142857143
1421,0.44285714285714284
1422,0.6142857142857143
1423,0.6571428571428571
1424,0.5857142857142857
1425,0.35714285714285715
1426,0.6142857142857143
1427,0.5142857142857142
1428,0.5428571428571428
1429,0.38571428571428573
1430,0.5428571428571428
1431,0.8714285714285714
1432,0.5285714285714286
1433,0.5857142857142857
1434,0.6428571428571429
1435,0.34285714285714286
1436,0.7285714285714285
1437,0.6571428571428571
1438,0.42857142857142855
1439,0.6142857142857143
1440,0.4857142857142857
1441,0.5857142857142857
1442,0.35714285714285715
1443,0.6142857142857143
1444,0.7428571428571429
1445,0.44285714285714284
1446,0.38571428571428573
1447,0.44285714285714284
1448,0.4142857142857143
1449,0.35714285714285715
1450,0.37142857142857144
1451,0.35714285714285715
1452,0.38571428571428573
1453,0.6
1454,0.5
1455,0.6
1456,0.44285714285714284
1457,0.44285714285714284
1458,0.7
1459,0.38571428571428573
1460,0.4142857142857143
1461,0.7857142857142857
1462,0.6714285714285714
1463,0.37142857142857144
1464,0.6857142857142857
1465,0.34285714285714286
1466,0.42857142857142855
1467,0.6142857142857143
1468,0.35714285714285715
1469,0.7142857142857143
1470,0.45714285714285713
1471,0.4714285714285714
1472,0.5714285714285714
1473,0.5571428571428572
1474,0.5571428571428572
1475,0.42857142857142855
1476,0.7857142857142857
1477,0.42857142857142855
1478,0.6142857142857143
1479,0.6285714285714286
1480,0.37142857142857144
1481,0.4
1482,0.4142857142857143
1483,0.4714285714285714
1484,0.38571428571428573
1485,0.6142857142857143
1486,0.6285714285714286
1487,0.6
1488,0.37142857142857144
1489,0.6428571428571429
1490,0.32857142857142857
1491,0.4714285714285714
1492,0.5428571428571428
1493,0.35714285714285715
1494,0.4857142857142857
1495,0.45714285714285713
1496,0.4714285714285714
1497,0.37142857142857144
1498,0.5142857142857142
1499,0.44285714285714284
1500,0.6857142857142857
1501,0.37142857142857144
1502,0.5571428571428572
1503,0.5285714285714286
1504,0.6
1505,0.4857142857142857
1506,0.4142857142857143
1507,0.5142857142857142
1508,0.38571428571428573
1509,0.5142857142857142
1510,0.5714285714285714
1511,0.3142857142857143
1512,0.5571428571428572
1513,0.7714285714285715
1514,0.6857142857142857
1515,0.4142857142857143
1516,0.34285714285714286
1517,0.4142857142857143
1518,0.42857142857142855
1519,0.32857142857142857
1520,0.6142857142857143
1521,0.5571428571428572
1522,0.5142857142857142
1523,0.6714285714285714
1524,0.4142857142857143
1525,0.5571428571428572
1526,0.42857142857142855
1527,0.7285714285714285
1528,0.5
1529,0.42857142857142855
1530,0.6857142857142857
1531,0.7714285714285715
1532,0.5285714285714286
1533,0.42857142857142855
1534,0.8428571428571429
1535,0.6857142857142857
1536,0.4714285714285714
1537,0.4714285714285714
1538,0.45714285714285713
1539,0.4142857142857143
1540,0.6142857142857143
1541,0.2714285714285714
1542,0.34285714285714286
1543,0.5714285714285714
1544,0.38571428571428573
1545,0.32857142857142857
1546,0.32857142857142857
1547,0.3142857142857143
1548,0.6857142857142857
1549,0.3
1550,0.5142857142857142
1551,0.35714285714285715
1552,0.38571428571428573
1553,0.34285714285714286
1554,0.4714285714285714
1555,0.35714285714285715
1556,0.5285714285714286
1557,0.4
1558,0.5142857142857142
1559,0.4714285714285714
1560,0.38571428571428573
1561,0.5285714285714286
1562,0.4857142857142857
1563,0.6142857142857143
1564,0.4714285714285714
1565,0.37142857142857144
1566,0.32857142857142857
1567,0.7
1568,0.44285714285714284
1569,0.6142857142857143
1570,0.6285714285714286
1571,0.32857142857142857
1572,0.6428571428571429
1573,0.5285714285714286
1574,0.6
1575,0.6857142857142857
1576,0.5714285714285714
1577,0.7285714285714285
1578,0.6714285714285714
1579,0.7428571428571429
1580,0.7142857142857143
1581,0.7142857142857143
1582,0.4857142857142857
1583,0.38571428571428573
1584,0.5714285714285714
1585,0.4
1586,0.45714285714285713
1587,0.4
1588,0.5857142857142857
1589,0.4
1590,0.7285714285714285
1591,0.6571428571428571
1592,0.4
1593,0.37142857142857144
1594,0.4
1595,0.5571428571428572
1596,0.4
1597,0.5285714285714286
1598,0.5285714285714286
1599,0.6571428571428571
1600,0.7857142857142857
1601,0.44285714285714284
1602,0.5285714285714286
1603,0.5285714285714286
1604,0.5857142857142857
1605,0.7
1606,0.4
1607,0.6714285714285714
1608,0.4
1609,0.5142857142857142
1610,0.4714285714285714
1611,0.4142857142857143
1612,0.35714285714285715
1613,0.5
1614,0.5571428571428572
1615,0.42857142857142855
1616,0.5142857142857142
1617,0.5285714285714286
1618,0.4857142857142857
1619,0.4142857142857143
1620,0.4
1621,0.4857142857142857
1622,0.6714285714285714
1623,0.4714285714285714
1624,0.4714285714285714
1625,0.38571428571428573
1626,0.6714285714285714
1627,0.42857142857142855
1628,0.38571428571428573
1629,0.5857142857142857
1630,0.7142857142857143
1631,0.37142857142857144
1632,0.5
1633,0.45714285714285713
1634,0.7714285714285715
1635,0.45714285714285713
1636,0.4714285714285714
1637,0.6428571428571429
1638,0.5857142857142857
1639,0.6142857142857143
1640,0.5714285714285714
1641,0.38571428571428573
1642,0.6
1643,0.5571428571428572
1644,0.6285714285714286
1645,0.5571428571428572
1646,0.4142857142857143
1647,0.38571428571428573
1648,0.45714285714285713
1649,0.5571428571428572
1650,0.6
1651,0.35714285714285715
1652,0.4
1653,0.7571428571428571
1654,0.4714285714285714
1655,0.6142857142857143
1656,0.34285714285714286
1657,0.5428571428571428
1658,0.4142857142857143
1659,0.7428571428571429
1660,0.6571428571428571
1661,0.7
1662,0.2857142857142857
1663,0.5714285714285714
1664,0.7285714285714285
1665,0.4857142857142857
1666,0.45714285714285713
1667,0.6142857142857143
1668,0.7
1669,0.42857142857142855
1670,0.5571428571428572
1671,0.6
1672,0.5571428571428572
1673,0.5142857142857142
1674,1.0
1675,0.6857142857142857
1676,0.6571428571428571
1677,0.5714285714285714
1678,0.5142857142857142
1679,0.5714285714285714
1680,0.5142857142857142
1681,0.5714285714285714
1682,0.5142857142857142
1683,0.5285714285714286
1684,0.5714285714285714
1685,0.6142857142857143
1686,0.5714285714285714
1687,0.4
1688,0.5714285714285714
1689,0.32857142857142857
1690,0.35714285714285715
1691,0.5714285714285714
1692,0.5142857142857142
1693,0.6142857142857143
1694,0.5571428571428572
1695,0.6714285714285714
1696,0.42857142857142855
1697,0.4142857142857143
1698,0.5714285714285714
1699,0.5571428571428572
1700,0.44285714285714284
1701,0.7428571428571429
1702,0.4
1703,0.6571428571428571
1704,0.6428571428571429
1705,0.44285714285714284
1706,0.5428571428571428
1707,0.32857142857142857
1708,0.45714285714285713
1709,0.42857142857142855
1710,0.7
1711,0.37142857142857144
1712,0.2714285714285714
1713,0.6142857142857143
1714,0.5
1715,0.42857142857142855
1716,0.5428571428571428
1717,0.32857142857142857
1718,0.5428571428571428
1719,0.4857142857142857
1720,0.35714285714285715
1721,0.38571428571428573
1722,0.7142857142857143
1723,0.7714285714285715
1724,0.42857142857142855
1725,0.4
1726,0.7571428571428571
1727,0.5142857142857142
1728,0.7285714285714285
1729,0.7142857142857143
1730,0.5428571428571428
1731,0.7428571428571429
1732,0.37142857142857144
1733,0.3
1734,0.4857142857142857
1735,0.5142857142857142
1736,0.6571428571428571
1737,0.6428571428571429
1738,0.3
1739,0.32857142857142857
1740,0.6571428571428571
1741,0.5142857142857142
1742,0.5142857142857142
1743,0.35714285714285715
1744,0.6428571428571429
1745,0.35714285714285715
1746,0.5285714285714286
1747,0.44285714285714284
1748,0.37142857142857144
1749,0.7285714285714285
1750,0.6571428571428571
1751,0.6285714285714286
1752,0.4714285714285714
1753,0.5714285714285714
1754,0.4714285714285714
1755,0.5571428571428572
1756,0.4142857142857143
1757,0.34285714285714286
1758,0.5571428571428572
1759,0.4714285714285714
1760,0.42857142857142855
1761,0.4142857142857143
1762,0.4142857142857143
1763,0.45714285714285713
1764,0.5857142857142857
1765,0.5714285714285714
1766,0.6142857142857143
1767,0.6142857142857143
1768,0.6857142857142857
1769,1.0
1770,0.5714285714285714
1771,0.5571428571428572
1772,0.37142857142857144
1773,0.37142857142857144
1774,0.35714285714285715
1775,0.37142857142857144
1776,0.37142857142857144
1777,0.42857142857142855
1778,0.34285714285714286
1779,0.4857142857142857
1780,0.4857142857142857
1781,0.4142857142857143
1782,0.5285714285714286
1783,0.5142857142857142
1784,0.6285714285714286
1785,0.7714285714285715
1786,0.2857142857142857
1787,0.34285714285714286
1788,0.44285714285714284
1789,0.5428571428571428
1790,1.0
1791,0.6571428571428571
1792,0.8857142857142857
1793,0.45714285714285713
1794,0.4
1795,0.5857142857142857
1796,0.44285714285714284
1797,0.42857142857142855
1798,0.7142857142857143
1799,0.6714285714285714
1800,0.35714285714285715
1801,0.6428571428571429
1802,0.5857142857142857
1803,0.38571428571428573
1804,0.4142857142857143
1805,0.2857142857142857
1806,0.7285714285714285
1807,0.5857142857142857
1808,0.5285714285714286
1809,0.44285714285714284
1810,0.3142857142857143
1811,0.6571428571428571
1812,0.44285714285714284
1813,0.45714285714285713
1814,0.45714285714285713
1815,0.6714285714285714
1816,0.42857142857142855
1817,0.5142857142857142
1818,0.45714285714285713
1819,0.4857142857142857
1820,0.42857142857142855
1821,0.45714285714285713
1822,0.45714285714285713
1823,0.38571428571428573
1824,0.44285714285714284
1825,0.6142857142857143
1826,0.5142857142857142
1827,0.42857142857142855
1828,0.34285714285714286
1829,0.3
1830,0.5285714285714286
1831,0.4857142857142857
1832,0.5
1833,0.5571428571428572
1834,0.5285714285714286
1835,0.38571428571428573
1836,0.6428571428571429
1837,0.37142857142857144
1838,0.38571428571428573
1839,0.35714285714285715
1840,0.38571428571428573
1841,0.5428571428571428
1842,0.7142857142857143
1843,0.37142857142857144
1844,0.37142857142857144
1845,0.4
1846,0.42857142857142855
1847,0.6
1848,0.37142857142857144
1849,0.38571428571428573
1850,0.5142857142857142
1851,0.44285714285714284
1852,0.4142857142857143
1853,0.5714285714285714
1854,0.6
1855,0.5142857142857142
1856,0.44285714285714284
1857,0.4714285714285714
1858,0.34285714285714286
1859,0.5142857142857142
1860,0.4714285714285714
1861,0.42857142857142855
1862,0.6142857142857143
1863,0.4142857142857143
1864,0.6
1865,0.4714285714285714
1866,0.37142857142857144
1867,0.6142857142857143
1868,0.6285714285714286
1869,0.4714285714285714
1870,0.6571428571428571
1871,0.5
1872,0.7285714285714285
1873,0.4142857142857143
1874,0.4857142857142857
1875,0.5
1876,0.5857142857142857
1877,0.5
1878,0.5571428571428572
1879,0.6857142857142857
1880,0.45714285714285713
1881,0.38571428571428573
1882,0.4
1883,0.8142857142857143
1884,0.35714285714285715
1885,0.7285714285714285
1886,0.35714285714285715
1887,0.5428571428571428
1888,0.6
1889,0.6
1890,0.5714285714285714
1891,0.4
1892,0.6142857142857143
1893,0.4
1894,0.45714285714285713
1895,0.4857142857142857
1896,0.6
1897,0.4714285714285714
1898,0.5142857142857142
1899,0.6857142857142857
1900,0.6571428571428571
1901,0.35714285714285715
1902,0.6714285714285714
1903,0.6714285714285714
1904,0.5142857142857142
1905,0.45714285714285713
1906,0.32857142857142857
1907,0.5142857142857142
1908,0.7142857142857143
1909,0.5714285714285714
1910,0.4142857142857143
1911,0.38571428571428573
1912,0.4857142857142857
1913,0.4142857142857143
1914,0.4
1915,0.45714285714285713
1916,0.6428571428571429
1917,0.45714285714285713
1918,0.4142857142857143
1919,0.45714285714285713
1920,0.37142857142857144
1921,0.5428571428571428
1922,0.6428571428571429
1923,0.5142857142857142
1924,0.5714285714285714
1925,0.5857142857142857
1926,0.3
1927,0.5
1928,0.37142857142857144
1929,0.6714285714285714
1930,0.45714285714285713
1931,0.4142857142857143
1932,0.4714285714285714
1933,0.5428571428571428
1934,0.6142857142857143
1935,0.45714285714285713
1936,0.44285714285714284
1937,0.42857142857142855
1938,0.5857142857142857
1939,0.2714285714285714
1940,0.4857142857142857
1941,0.35714285714285715
1942,0.5714285714285714
1943,0.6
1944,0.6142857142857143
1945,0.34285714285714286
1946,0.32857142857142857
1947,0.6714285714285714
1948,0.44285714285714284
1949,0.4
1950,0.5142857142857142
1951,0.5714285714285714
1952,0.34285714285714286
1953,0.42857142857142855
1954,0.5142857142857142
1955,0.4714285714285714
1956,0.42857142857142855
1957,0.5428571428571428
1958,0.7
1959,0.5714285714285714
1960,0.5142857142857142
1961,0.4142857142857143
1962,0.6571428571428571
1963,0.37142857142857144
1964,0.3
1965,0.4
1966,0.32857142857142857
1967,0.37142857142857144
1968,0.4142857142857143
1969,0.6714285714285714
1970,0.34285714285714286
1971,0.38571428571428573
1972,0.3142857142857143
1973,0.2857142857142857
1974,0.4
1975,0.4
1976,0.6714285714285714
1977,0.37142857142857144
1978,0.42857142857142855
1979,0.44285714285714284
1980,0.37142857142857144
1981,0.6142857142857143
1982,0.32857142857142857
1983,0.37142857142857144
1984,0.5142857142857142
1985,0.38571428571428573
1986,0.7428571428571429
1987,0.4714285714285714
1988,0.4142857142857143
1989,0.6285714285714286
1990,0.35714285714285715
1991,0.45714285714285713
1992,0.44285714285714284
1993,0.6857142857142857
1994,0.4
1995,0.6
1996,0.4
1997,0.38571428571428573
1998,0.6714285714285714
1999,0.37142857142857144
2000,0.5571428571428572
2001,0.45714285714285713
2002,0.7285714285714285
2003,0.5571428571428572
2004,0.37142857142857144
2005,0.6285714285714286
2006,0.4
2007,0.35714285714285715
2008,0.6
2009,0.38571428571428573
2010,0.7571428571428571
2011,0.5142857142857142
2012,0.6142857142857143
2013,0.6285714285714286
2014,0.6285714285714286
2015,0.6428571428571429
2016,0.6571428571428571
2017,0.4142857142857143
2018,0.34285714285714286
2019,0.35714285714285715
2020,0.5428571428571428
2021,0.7
2022,0.4
2023,0.32857142857142857
2024,0.4
2025,0.5428571428571428
2026,0.34285714285714286
2027,0.42857142857142855
2028,0.6857142857142857
2029,0.7285714285714285
2030,0.5428571428571428
2031,0.5142857142857142
2032,0.3142857142857143
2033,0.3
2034,0.5
2035,0.5142857142857142
2036,0.4142857142857143
2037,0.4714285714285714
2038,0.38571428571428573
2039,0.5571428571428572
2040,0.4857142857142857
2041,0.5142857142857142
2042,0.4714285714285714
2043,0.6428571428571429
2044,0.6428571428571429
2045,0.6285714285714286
2046,0.4
2047,0.4714285714285714
2048,0.4857142857142857
2049,0.38571428571428573
2050,0.5142857142857142
2051,0.5142857142857142
2052,0.32857142857142857
2053,0.6
2054,0.38571428571428573
2055,1.0
2056,0.45714285714285713
2057,0.5857142857142857
2058,0.6
2059,0.6714285714285714
2060,0.6285714285714286
2061,0.35714285714285715
2062,0.5428571428571428
2063,0.7
2064,0.5571428571428572
2065,0.5428571428571428
2066,0.5142857142857142
2067,0.5285714285714286
2068,0.6428571428571429
2069,0.6571428571428571
2070,0.7428571428571429
2071,0.7571428571428571
2072,0.6142857142857143
2073,0.6
2074,0.6
2075,0.44285714285714284
2076,0.6142857142857143
2077,0.4857142857142857
2078,0.5142857142857142
2079,0.35714285714285715
2080,0.6
2081,0.5428571428571428
2082,0.38571428571428573
2083,0.4
2084,0.5714285714285714
2085,0.37142857142857144
2086,0.44285714285714284
2087,0.37142857142857144
2088,0.6714285714285714
2089,0.38571428571428573
2090,0.42857142857142855
2091,0.4142857142857143
2092,0.7857142857142857
2093,0.5714285714285714
2094,0.5857142857142857
2095,0.32857142857142857
2096,0.4714285714285714
2097,0.35714285714285715
2098,0.4
2099,0.4142857142857143
2100,0.37142857142857144
2101,0.38571428571428573
2102,0.35714285714285715
2103,0.6285714285714286
2104,0.35714285714285715
2105,0.6571428571428571
2106,0.35714285714285715
2107,0.4142857142857143
2108,0.37142857142857144
2109,0.44285714285714284
2110,0.44285714285714284
2111,0.32857142857142857
2112,0.4
2113,0.34285714285714286
2114,0.4142857142857143
2115,0.5571428571428572
2116,0.44285714285714284
2117,0.35714285714285715
2118,0.6714285714285714
2119,0.42857142857142855
2120,0.5142857142857142
2121,0.5857142857142857
2122,0.5714285714285714
2123,0.35714285714285715
2124,0.38571428571428573
2125,0.5857142857142857
2126,0.5857142857142857
2127,0.35714285714285715
2128,0.7571428571428571
2129,0.4
2130,0.38571428571428573
2131,0.6428571428571429
2132,0.45714285714285713
2133,0.38571428571428573
2134,0.6571428571428571
2135,0.38571428571428573
2136,0.5714285714285714
2137,0.4
2138,0.5714285714285714
2139,0.35714285714285715
2140,0.4714285714285714
2141,0.3142857142857143
2142,0.3142857142857143
2143,0.38571428571428573
2144,0.45714285714285713
2145,0.7714285714285715
2146,0.2857142857142857
2147,0.7285714285714285
2148,0.6714285714285714
2149,0.35714285714285715
2150,0.44285714285714284
2151,0.2857142857142857
2152,0.37142857142857144
2153,0.45714285714285713
2154,0.4857142857142857
2155,0.8142857142857143
2156,0.45714285714285713
2157,0.42857142857142855
2158,0.7714285714285715
2159,0.7857142857142857
2160,0.5857142857142857
2161,0.5142857142857142
2162,0.45714285714285713
2163,0.7285714285714285
2164,0.4142857142857143
2165,0.4857142857142857
2166,0.5285714285714286
2167,0.5
2168,0.5
2169,0.5142857142857142
2170,0.5428571428571428
2171,0.5
2172,0.4
2173,0.45714285714285713
2174,0.35714285714285715
2175,0.7428571428571429
2176,0.42857142857142855
2177,0.45714285714285713
2178,0.38571428571428573
2179,0.34285714285714286
2180,0.7428571428571429
2181,0.6
2182,0.6428571428571429
2183,0.4857142857142857
2184,0.6571428571428571
2185,0.5857142857142857
2186,0.7142857142857143
2187,0.7
2188,0.6857142857142857
2189,0.5857142857142857
2190,0.6285714285714286
2191,0.5428571428571428
2192,0.6857142857142857
2193,0.8285714285714286
2194,0.8571428571428571
2195,0.6714285714285714
2196,0.6857142857142857
2197,0.32857142857142857
2198,0.3142857142857143
2199,0.5142857142857142
2200,0.6428571428571429
2201,0.37142857142857144
2202,0.4714285714285714
2203,0.45714285714285713
2204,0.5285714285714286
2205,0.5
2206,0.32857142857142857
2207,0.5285714285714286
2208,0.5428571428571428
2209,0.6571428571428571
2210,0.4714285714285714
2211,0.38571428571428573
2212,0.6857142857142857
2213,0.34285714285714286
2214,0.45714285714285713
2215,0.42857142857142855
2216,0.4857142857142857
2217,0.37142857142857144
2218,0.4
2219,0.44285714285714284
2220,0.4857142857142857
2221,0.6
2222,0.5571428571428572
2223,0.44285714285714284
2224,0.38571428571428573
2225,0.35714285714285715
2226,0.7428571428571429
2227,0.4
2228,0.5714285714285714
2229,0.37142857142857144
2230,0.37142857142857144
2231,0.35714285714285715
2232,0.35714285714285715
2233,0.7
2234,0.38571428571428573
2235,0.4142857142857143
2236,0.37142857142857144
2237,0.38571428571428573
2238,0.5571428571428572
2239,0.4
2240,0.34285714285714286
2241,0.4714285714285714
2242,0.37142857142857144
2243,0.38571428571428573
2244,0.4142857142857143
2245,0.44285714285714284
2246,0.4142857142857143
2247,0.37142857142857144
2248,0.4714285714285714
2249,0.4
2250,0.44285714285714284
2251,0.34285714285714286
2252,0.5285714285714286
2253,0.4142857142857143
2254,0.44285714285714284
2255,0.42857142857142855
2256,0.5
2257,0.37142857142857144
2258,0.32857142857142857
2259,0.4714285714285714
2260,0.34285714285714286
2261,0.45714285714285713
2262,0.5428571428571428
2263,0.37142857142857144
2264,0.38571428571428573
2265,0.45714285714285713
2266,0.42857142857142855
2267,0.7285714285714285
2268,0.38571428571428573
2269,0.34285714285714286
2270,0.44285714285714284
2271,0.5857142857142857
2272,0.5285714285714286
2273,0.6
2274,0.37142857142857144
2275,0.5
2276,0.4142857142857143
2277,0.3142857142857143
2278,0.5714285714285714
2279,0.5571428571428572
2280,0.4142857142857143
2281,0.38571428571428573
2282,0.6142857142857143
2283,0.6142857142857143
2284,0.5428571428571428
2285,0.6142857142857143
2286,0.4
2287,0.42857142857142855
2288,0.3142857142857143
2289,0.37142857142857144
2290,0.5285714285714286
2291,0.44285714285714284
2292,0.4142857142857143
2293,0.4714285714285714
2294,0.32857142857142857
2295,0.44285714285714284
2296,0.3142857142857143
2297,0.6285714285714286
2298,0.35714285714285715
2299,0.5142857142857142
2300,0.35714285714285715
2301,0.5428571428571428
2302,0.35714285714285715
2303,0.42857142857142855
2304,0.5
2305,0.4
2306,0.5857142857142857
2307,0.38571428571428573
2308,0.6285714285714286
2309,0.4857142857142857
2310,0.5571428571428572
2311,0.38571428571428573
2312,0.4
2313,0.42857142857142855
2314,0.42857142857142855
2315,0.8285714285714286
2316,0.34285714285714286
2317,0.4857142857142857
2318,0.42857142857142855
2319,0.5285714285714286
2320,0.6571428571428571
2321,0.44285714285714284
2322,0.4
2323,0.6857142857142857
2324,0.35714285714285715
2325,0.6285714285714286
2326,0.3142857142857143
2327,0.5857142857142857
2328,0.42857142857142855
2329,0.4
2330,0.35714285714285715
2331,0.6285714285714286
2332,0.35714285714285715
2333,0.5714285714285714
2334,0.5285714285714286
2335,0.4142857142857143
2336,0.34285714285714286
2337,0.4142857142857143
2338,0.32857142857142857
2339,0.42857142857142855
2340,0.6714285714285714
2341,0.7571428571428571
2342,0.6571428571428571
2343,0.5571428571428572
2344,0.38571428571428573
2345,0.37142857142857144
2346,0.34285714285714286
2347,0.4142857142857143
2348,0.7714285714285715
2349,0.7
2350,0.32857142857142857
2351,0.32857142857142857
2352,0.6428571428571429
2353,0.34285714285714286
2354,0.4
2355,0.44285714285714284
2356,0.5142857142857142
2357,0.42857142857142855
2358,0.6285714285714286
2359,0.32857142857142857
2360,0.5857142857142857
2361,0.44285714285714284
2362,0.7
2363,0.4857142857142857
2364,0.45714285714285713
2365,0.44285714285714284
2366,0.42857142857142855
2367,0.8142857142857143
2368,0.44285714285714284
2369,0.4
2370,0.38571428571428573
2371,0.44285714285714284
2372,0.35714285714285715
2373,0.5428571428571428
2374,0.4857142857142857
2375,0.4
2376,0.5285714285714286
2377,0.2571428571428571
2378,0.6
2379,0.8
2380,0.4714285714285714
2381,0.32857142857142857
2382,0.34285714285714286
2383,0.38571428571428573
2384,0.37142857142857144
2385,0.37142857142857144
2386,0.5142857142857142
2387,0.4142857142857143
2388,0.45714285714285713
2389,0.4714285714285714
2390,0.42857142857142855
2391,0.5857142857142857
2392,0.37142857142857144
2393,0.4714285714285714
2394,0.5285714285714286
2395,0.44285714285714284
2396,0.5428571428571428
2397,0.44285714285714284
2398,0.38571428571428573
2399,0.5285714285714286
2400,0.42857142857142855
2401,0.5285714285714286
2402,0.4857142857142857
2403,0.42857142857142855
2404,0.44285714285714284
2405,0.3142857142857143
2406,0.5142857142857142
2407,0.4714285714285714
2408,0.7142857142857143
2409,0.42857142857142855
2410,0.2857142857142857
2411,0.6428571428571429
2412,0.35714285714285715
2413,0.6142857142857143
2414,0.5428571428571428
2415,0.45714285714285713
2416,0.4
2417,0.4
2418,0.37142857142857144
2419,0.4142857142857143
2420,0.32857142857142857
2421,0.37142857142857144
2422,0.34285714285714286
2423,0.37142857142857144
2424,0.38571428571428573
2425,0.44285714285714284
2426,0.35714285714285715
2427,0.6714285714285714
2428,0.5714285714285714
2429,0.7285714285714285
2430,0.6
2431,0.5285714285714286
2432,0.5571428571428572
2433,0.5428571428571428
2434,0.37142857142857144
2435,0.4
2436,0.6285714285714286
2437,0.5285714285714286
2438,0.5285714285714286
2439,0.6857142857142857
2440,0.5142857142857142
2441,0.6857142857142857
2442,0.4714285714285714
2443,0.5571428571428572
2444,0.6
2445,0.6857142857142857
2446,0.35714285714285715
2447,0.6285714285714286
2448,0.5714285714285714
2449,0.7
2450,0.5571428571428572
2451,0.5857142857142857
2452,0.4142857142857143
2453,0.6
2454,0.4142857142857143
2455,0.42857142857142855
2456,0.6571428571428571
2457,0.5285714285714286
2458,0.4142857142857143
2459,0.5142857142857142
2460,0.8285714285714286
2461,0.6428571428571429
2462,0.42857142857142855
2463,0.35714285714285715
2464,0.6285714285714286
2465,0.42857142857142855
2466,0.4714285714285714
2467,0.5714285714285714
2468,0.6857142857142857
2469,0.5
2470,0.44285714285714284
2471,0.4714285714285714
2472,0.38571428571428573
2473,0.4142857142857143
2474,0.6428571428571429
2475,0.6714285714285714
2476,0.6714285714285714
2477,0.5714285714285714
2478,0.44285714285714284
2479,0.6571428571428571
2480,0.6714285714285714
2481,0.5428571428571428
2482,0.35714285714285715
2483,0.38571428571428573
2484,0.32857142857142857
2485,0.6571428571428571
2486,0.9285714285714286
2487,0.6571428571428571
2488,0.35714285714285715
2489,0.6857142857142857
2490,0.6
2491,0.7142857142857143
2492,0.4
2493,0.5714285714285714
2494,0.6142857142857143
2495,0.37142857142857144
2496,0.4714285714285714
2497,0.4142857142857143
2498,0.5571428571428572
2499,0.5857142857142857
2500,0.38571428571428573
2501,0.7142857142857143
2502,0.5142857142857142
2503,0.4857142857142857
2504,0.5
2505,0.5714285714285714
2506,0.45714285714285713
2507,0.5571428571428572
2508,0.5142857142857142
2509,0.6428571428571429
2510,0.6285714285714286
2511,0.6571428571428571
2512,0.34285714285714286
2513,0.6142857142857143
2514,0.42857142857142855
2515,0.3142857142857143
2516,0.4857142857142857
2517,0.6571428571428571
2518,0.5857142857142857
2519,0.35714285714285715
2520,0.45714285714285713
2521,0.5428571428571428
2522,0.6714285714285714
2523,0.45714285714285713
2524,0.42857142857142855
2525,0.6571428571428571
2526,0.5285714285714286
2527,0.5714285714285714
2528,0.7428571428571429
2529,0.45714285714285713
2530,0.38571428571428573
2531,0.4
2532,0.4
2533,0.3
2534,0.37142857142857144
2535,0.44285714285714284
2536,0.35714285714285715
2537,0.7428571428571429
2538,0.5
2539,0.5285714285714286
2540,0.5714285714285714
2541,0.44285714285714284
2542,0.45714285714285713
2543,0.5428571428571428
2544,0.42857142857142855
2545,0.5142857142857142
2546,0.32857142857142857
2547,0.34285714285714286
2548,0.6285714285714286
2549,0.42857142857142855
2550,0.32857142857142857
2551,0.35714285714285715
2552,0.6714285714285714
2553,0.35714285714285715
2554,0.5571428571428572
2555,0.35714285714285715
2556,0.45714285714285713
2557,0.45714285714285713
2558,0.34285714285714286
2559,0.4
2560,0.37142857142857144
2561,0.6857142857142857
2562,0.6285714285714286
2563,0.5571428571428572
2564,0.5285714285714286
2565,0.35714285714285715
2566,0.2857142857142857
2567,0.42857142857142855
2568,0.6714285714285714
2569,0.5142857142857142
2570,0.35714285714285715
2571,0.5428571428571428
2572,0.6
2573,0.6
2574,0.7
2575,0.44285714285714284
2576,0.35714285714285715
2577,0.5571428571428572
2578,0.4142857142857143
2579,0.6142857142857143
2580,0.34285714285714286
2581,0.5428571428571428
2582,0.6285714285714286
2583,0.7714285714285715
2584,0.6
2585,0.4857142857142857
2586,0.7571428571428571
2587,0.37142857142857144
2588,0.5714285714285714
2589,0.42857142857142855
2590,0.5285714285714286
2591,0.44285714285714284
2592,0.42857142857142855
2593,0.6285714285714286
2594,0.3142857142857143
2595,0.7
2596,0.5285714285714286
2597,0.5285714285714286
2598,0.6428571428571429
2599,0.5428571428571428
2600,0.7285714285714285
2601,0.5142857142857142
2602,0.4857142857142857
2603,1.0
2604,0.6714285714285714
2605,0.9
2606,0.7285714285714285
2607,0.4
2608,0.5285714285714286
2609,0.44285714285714284
2610,0.7714285714285715
2611,0.8571428571428571
2612,0.6
2613,0.6142857142857143
2614,0.4714285714285714
2615,0.6142857142857143
2616,0.7428571428571429
2617,0.6285714285714286
2618,0.5428571428571428
2619,0.5142857142857142
2620,0.5
2621,0.6714285714285714
2622,0.5857142857142857
2623,0.5714285714285714
2624,0.6142857142857143
2625,0.4714285714285714
2626,0.5285714285714286
2627,0.6571428571428571
2628,0.5428571428571428
2629,0.37142857142857144
2630,0.4
2631,0.42857142857142855
2632,0.6428571428571429
2633,0.38571428571428573
2634,0.37142857142857144
2635,0.4857142857142857
2636,0.45714285714285713
2637,0.6142857142857143
2638,0.5714285714285714
2639,0.4714285714285714
2640,0.38571428571428573
2641,0.4142857142857143
2642,0.5857142857142857
2643,1.0
2644,0.38571428571428573
2645,0.6571428571428571
2646,0.7142857142857143
2647,0.6285714285714286
2648,0.35714285714285715
2649,0.32857142857142857
2650,0.4857142857142857
2651,0.5
2652,0.44285714285714284
2653,0.5
2654,0.44285714285714284
2655,0.4714285714285714
2656,0.4857142857142857
2657,0.5571428571428572
2658,0.6142857142857143
2659,0.6142857142857143
2660,0.4142857142857143
2661,0.6142857142857143
2662,0.5714285714285714
2663,0.6
2664,0.5142857142857142
2665,0.4857142857142857
2666,0.5
2667,0.4857142857142857
2668,0.5714285714285714
2669,0.6714285714285714
2670,0.8285714285714286
2671,0.5714285714285714
2672,0.4142857142857143
2673,0.6714285714285714
2674,0.5285714285714286
2675,0.5285714285714286
2676,0.5142857142857142
2677,0.5857142857142857
2678,0.5857142857142857
2679,0.4142857142857143
2680,0.6142857142857143
2681,0.3142857142857143
2682,0.4142857142857143
2683,0.6428571428571429
2684,0.4
2685,0.5714285714285714
2686,0.6285714285714286
2687,0.44285714285714284
2688,0.6285714285714286
2689,0.5
2690,0.42857142857142855
2691,0.5714285714285714
2692,0.5
2693,0.6
2694,0.5714285714285714
2695,0.5571428571428572
2696,0.44285714285714284
2697,0.44285714285714284
2698,0.4142857142857143
2699,0.5285714285714286
2700,0.37142857142857144
2701,0.4857142857142857
2702,0.5857142857142857
2703,0.7571428571428571
2704,0.44285714285714284
2705,0.6285714285714286
2706,0.45714285714285713
2707,0.35714285714285715
2708,0.38571428571428573
2709,0.5714285714285714
2710,0.38571428571428573
2711,0.8
2712,0.32857142857142857
2713,0.45714285714285713
2714,0.34285714285714286
2715,0.34285714285714286
2716,0.7142857142857143
2717,0.7285714285714285
2718,0.4714285714285714
2719,0.5142857142857142
2720,0.5
2721,0.6142857142857143
2722,0.37142857142857144
2723,0.6142857142857143
2724,0.4142857142857143
2725,0.4714285714285714
2726,0.6142857142857143
2727,0.45714285714285713
2728,0.44285714285714284
2729,0.5714285714285714
2730,0.5714285714285714
2731,0.34285714285714286
2732,0.5428571428571428
2733,0.7142857142857143
2734,0.42857142857142855
2735,0.37142857142857144
2736,0.37142857142857144
2737,0.37142857142857144
2738,0.5
2739,0.6142857142857143
2740,0.45714285714285713
2741,0.37142857142857144
2742,0.5428571428571428
2743,0.5285714285714286
2744,0.5142857142857142
2745,0.4857142857142857
2746,0.6142857142857143
2747,0.44285714285714284
2748,0.4142857142857143
2749,0.4142857142857143
2750,0.5428571428571428
2751,0.4714285714285714
2752,0.45714285714285713
2753,0.5571428571428572
2754,0.4142857142857143
2755,0.5
2756,0.34285714285714286
2757,0.6714285714285714
2758,0.5571428571428572
2759,0.37142857142857144
2760,0.5714285714285714
2761,0.7428571428571429
2762,0.6428571428571429
2763,0.5428571428571428
2764,0.34285714285714286
2765,0.5714285714285714
2766,0.7571428571428571
2767,0.4857142857142857
2768,0.4
2769,0.37142857142857144
2770,0.7571428571428571
2771,0.4142857142857143
2772,0.5
2773,0.4857142857142857
2774,0.38571428571428573
2775,0.38571428571428573
2776,0.34285714285714286
2777,0.4
2778,0.5857142857142857
2779,0.37142857142857144
2780,0.5142857142857142
2781,0.4
2782,0.35714285714285715
2783,0.38571428571428573
2784,0.4
2785,0.35714285714285715
2786,0.37142857142857144
2787,0.42857142857142855
2788,0.4142857142857143
2789,0.42857142857142855
2790,0.4
2791,0.42857142857142855
2792,0.4
2793,0.38571428571428573
2794,0.35714285714285715
2795,0.34285714285714286
2796,0.34285714285714286
2797,0.42857142857142855
2798,0.5571428571428572
2799,0.42857142857142855
2800,0.4142857142857143
2801,0.6428571428571429
2802,0.4142857142857143
2803,0.37142857142857144
2804,0.42857142857142855
2805,0.4
2806,0.4142857142857143
2807,0.5285714285714286
2808,0.45714285714285713
2809,0.45714285714285713
2810,0.3
2811,0.8
2812,0.6857142857142857
2813,0.34285714285714286
2814,0.4857142857142857
2815,0.7714285714285715
2816,0.38571428571428573
2817,0.5142857142857142
2818,0.45714285714285713
2819,0.37142857142857144
2820,0.7285714285714285
2821,0.4857142857142857
2822,0.35714285714285715
2823,0.6285714285714286
2824,0.5428571428571428
2825,0.42857142857142855
2826,0.5142857142857142
2827,0.5285714285714286
2828,0.42857142857142855
2829,0.6142857142857143
2830,0.6714285714285714
2831,0.5
2832,0.4
2833,0.45714285714285713
2834,0.6428571428571429
2835,0.4
2836,0.6571428571428571
2837,0.35714285714285715
2838,0.7428571428571429
2839,0.34285714285714286
2840,0.42857142857142855
2841,0.35714285714285715
2842,0.4714285714285714
2843,0.6857142857142857
2844,0.4714285714285714
2845,0.5142857142857142
2846,0.5428571428571428
2847,0.4142857142857143
2848,0.6428571428571429
2849,0.44285714285714284
2850,0.45714285714285713
2851,0.6428571428571429
2852,0.4
2853,0.44285714285714284
2854,0.4
2855,0.4
2856,0.6
2857,0.34285714285714286
2858,0.5142857142857142
2859,0.6857142857142857
2860,0.4714285714285714
2861,0.44285714285714284
2862,0.5142857142857142
2863,0.6
2864,0.6
2865,0.6
2866,0.5428571428571428
2867,0.5428571428571428
2868,0.4142857142857143
2869,0.6285714285714286
2870,0.6857142857142857
2871,0.6857142857142857
2872,0.6857142857142857
2873,0.6428571428571429
2874,0.7285714285714285
2875,0.35714285714285715
2876,0.6571428571428571
2877,0.4857142857142857
2878,0.45714285714285713
2879,0.6428571428571429
2880,0.5857142857142857
2881,0.6714285714285714
2882,0.4857142857142857
2883,0.5285714285714286
2884,0.5714285714285714
2885,0.5142857142857142
2886,0.6285714285714286
2887,0.4
2888,0.44285714285714284
2889,0.4142857142857143
2890,0.5285714285714286
2891,0.7714285714285715
2892,0.5428571428571428
2893,0.38571428571428573
2894,0.35714285714285715
2895,0.35714285714285715
2896,0.5285714285714286
2897,0.6285714285714286
2898,0.5714285714285714
2899,0.4857142857142857
2900,0.5142857142857142
2901,0.6714285714285714
2902,0.44285714285714284
2903,0.5
2904,0.38571428571428573
2905,0.45714285714285713
2906,0.44285714285714284
2907,0.4714285714285714
2908,0.45714285714285713
2909,0.42857142857142855
2910,0.4714285714285714
2911,0.44285714285714284
2912,0.5142857142857142
2913,0.6571428571428571
2914,0.4142857142857143
2915,0.7
2916,0.4714285714285714
2917,0.45714285714285713
2918,0.4142857142857143
2919,0.5428571428571428
2920,0.37142857142857144
2921,0.38571428571428573
2922,0.35714285714285715
2923,0.6285714285714286
2924,0.38571428571428573
2925,0.38571428571428573
2926,0.4142857142857143
2927,0.4142857142857143
2928,0.5714285714285714
2929,0.5571428571428572
2930,0.5142857142857142
2931,0.5428571428571428
2932,0.6571428571428571
2933,0.44285714285714284
2934,0.6428571428571429
2935,0.5571428571428572
2936,0.42857142857142855
2937,0.45714285714285713
2938,0.38571428571428573
2939,0.4142857142857143
2940,0.5142857142857142
2941,0.34285714285714286
2942,0.5
2943,0.5428571428571428
2944,0.38571428571428573
2945,0.7857142857142857
2946,0.35714285714285715
2947,0.6142857142857143
2948,0.35714285714285715
2949,0.4857142857142857
2950,0.35714285714285715
2951,0.5142857142857142
2952,0.42857142857142855
2953,0.42857142857142855
2954,0.37142857142857144
2955,0.34285714285714286
2956,0.42857142857142855
2957,0.37142857142857144
2958,0.5
2959,0.42857142857142855
2960,0.5285714285714286
2961,0.35714285714285715
2962,0.32857142857142857
2963,0.5
2964,0.42857142857142855
2965,0.3
2966,0.38571428571428573
2967,0.7
2968,0.4
2969,0.2571428571428571
2970,0.4
2971,0.4
2972,0.37142857142857144
2973,0.38571428571428573
2974,0.32857142857142857
2975,0.6285714285714286
2976,0.6571428571428571
2977,0.4142857142857143
2978,0.37142857142857144
2979,0.2857142857142857
2980,0.5714285714285714
2981,0.44285714285714284
2982,0.6428571428571429
2983,0.5428571428571428
2984,0.44285714285714284
2985,0.44285714285714284
2986,0.6428571428571429
2987,0.5285714285714286
2988,0.6142857142857143
2989,0.6714285714285714
2990,0.4
2991,0.44285714285714284
2992,0.5428571428571428
2993,0.6571428571428571
2994,0.4
2995,0.38571428571428573
2996,0.34285714285714286
2997,0.6142857142857143
2998,0.7
2999,0.7857142857142857
3000,0.5571428571428572
3001,0.7142857142857143
3002,0.4142857142857143
3003,0.44285714285714284
3004,0.44285714285714284
3005,0.6
3006,0.6
3007,0.5
3008,0.7428571428571429
3009,0.5142857142857142
3010,0.45714285714285713
3011,0.35714285714285715
3012,0.6428571428571429
3013,1.0
3014,0.35714285714285715
3015,0.37142857142857144
3016,0.7571428571428571
3017,0.42857142857142855
3018,0.6857142857142857
3019,0.4714285714285714
3020,0.4
3021,0.5
3022,0.5714285714285714
3023,0.5
3024,0.4857142857142857
3025,0.4142857142857143
3026,0.5142857142857142
3027,0.4857142857142857
3028,0.44285714285714284
3029,0.6714285714285714
3030,0.4714285714285714
3031,0.6857142857142857
3032,0.37142857142857144
3033,0.4
3034,0.7285714285714285
3035,0.7285714285714285
3036,0.37142857142857144
3037,0.4
3038,0.5428571428571428
3039,0.6857142857142857
3040,0.5285714285714286
3041,0.6142857142857143
3042,0.5428571428571428
3043,0.5857142857142857
3044,0.6285714285714286
3045,0.4142857142857143
3046,0.6285714285714286
3047,0.38571428571428573
3048,0.6857142857142857
3049,0.6285714285714286
3050,0.37142857142857144
3051,0.5
3052,0.4
3053,0.7285714285714285
3054,0.35714285714285715
3055,0.7
3056,0.7
3057,0.35714285714285715
3058,0.37142857142857144
3059,0.38571428571428573
3060,0.4142857142857143
3061,0.5857142857142857
3062,0.5714285714285714
3063,0.44285714285714284
3064,0.45714285714285713
3065,0.4
3066,0.4
3067,0.4857142857142857
3068,0.38571428571428573
3069,0.4142857142857143
3070,0.5285714285714286
3071,0.4142857142857143
3072,0.5
3073,0.35714285714285715
3074,0.42857142857142855
3075,0.44285714285714284
3076,0.5714285714285714
3077,0.7428571428571429
3078,0.6285714285714286
3079,0.7285714285714285
3080,0.42857142857142855
3081,0.37142857142857144
3082,0.7428571428571429
3083,0.37142857142857144
3084,0.5571428571428572
3085,0.34285714285714286
3086,0.4
3087,0.38571428571428573
3088,0.6
3089,0.38571428571428573
3090,0.42857142857142855
3091,0.6285714285714286
3092,0.4142857142857143
3093,0.44285714285714284
3094,0.38571428571428573
3095,0.42857142857142855
3096,0.4857142857142857
3097,0.6857142857142857
3098,0.6
3099,0.6
3100,0.6571428571428571
3101,0.6
3102,0.5285714285714286
3103,0.38571428571428573
3104,0.35714285714285715
3105,0.44285714285714284
3106,0.6285714285714286
3107,0.37142857142857144
3108,0.5
3109,0.6857142857142857
3110,0.6857142857142857
3111,0.5142857142857142
3112,0.34285714285714286
3113,0.7
3114,0.5142857142857142
3115,0.4714285714285714
3116,0.37142857142857144
3117,0.4714285714285714
3118,0.38571428571428573
3119,0.7428571428571429
3120,0.4857142857142857
3121,0.5714285714285714
3122,0.2714285714285714
3123,0.6285714285714286
3124,0.3142857142857143
3125,0.5857142857142857
3126,0.6571428571428571
3127,0.5428571428571428
3128,0.5428571428571428
3129,0.35714285714285715
3130,0.5714285714285714
3131,0.35714285714285715
3132,0.5857142857142857
3133,0.6142857142857143
3134,0.42857142857142855
3135,0.4
3136,0.34285714285714286
3137,0.5428571428571428
3138,0.5
3139,0.42857142857142855
3140,0.5285714285714286
3141,0.7285714285714285
3142,0.42857142857142855
3143,0.4
3144,0.6714285714285714
3145,0.38571428571428573
3146,0.5285714285714286
3147,0.5571428571428572
3148,0.4142857142857143
3149,0.3142857142857143
3150,0.35714285714285715
3151,0.6428571428571429
3152,0.4142857142857143
3153,0.5285714285714286
3154,0.5571428571428572
3155,0.45714285714285713
3156,0.5285714285714286
3157,0.4142857142857143
3158,0.6571428571428571
3159,0.4857142857142857
3160,0.4142857142857143
3161,0.5428571428571428
3162,0.37142857142857144
3163,0.5142857142857142
3164,0.5285714285714286
3165,0.5
3166,0.3
3167,0.5
3168,0.4857142857142857
3169,0.6285714285714286
3170,0.5
3171,0.45714285714285713
3172,0.4857142857142857
3173,0.5285714285714286
3174,0.7142857142857143
3175,0.42857142857142855
3176,0.6571428571428571
3177,0.6142857142857143
3178,0.4142857142857143
3179,0.5285714285714286
3180,0.6142857142857143
3181,0.7571428571428571
3182,0.4142857142857143
3183,0.44285714285714284
3184,0.35714285714285715
3185,0.45714285714285713
3186,0.5428571428571428
3187,0.6714285714285714
3188,0.7285714285714285
3189,0.5857142857142857
3190,0.5285714285714286
3191,0.5428571428571428
3192,0.5714285714285714
3193,0.5857142857142857
3194,0.37142857142857144
3195,0.6428571428571429
3196,0.4
3197,0.5714285714285714
3198,0.4714285714285714
3199,0.4
3200,0.4
3201,0.6428571428571429
3202,0.6
3203,0.6428571428571429
3204,0.9714285714285714
3205,0.7285714285714285
3206,0.44285714285714284
3207,0.5714285714285714
3208,0.6571428571428571
3209,0.45714285714285713
3210,0.45714285714285713
3211,0.5
3212,0.38571428571428573
3213,0.5
3214,0.6
3215,0.38571428571428573
3216,0.44285714285714284
3217,0.6428571428571429
3218,0.5571428571428572
3219,0.42857142857142855
3220,0.4
3221,0.6857142857142857
3222,0.4857142857142857
3223,0.7
3224,0.4857142857142857
3225,0.44285714285714284
3226,0.5571428571428572
3227,0.6857142857142857
3228,0.6571428571428571
3229,0.5857142857142857
3230,0.4857142857142857
3231,0.7142857142857143
3232,0.7142857142857143
3233,0.5857142857142857
3234,0.5571428571428572
3235,0.6285714285714286
3236,0.5142857142857142
3237,0.5571428571428572
3238,0.4714285714285714
3239,0.6714285714285714
3240,0.6571428571428571
3241,0.7142857142857143
3242,0.5714285714285714
3243,0.45714285714285713
3244,0.44285714285714284
3245,0.5142857142857142
3246,0.5857142857142857
3247,0.5285714285714286
3248,0.35714285714285715
3249,0.4142857142857143
3250,0.4
3251,0.5857142857142857
3252,0.34285714285714286
3253,0.37142857142857144
3254,0.34285714285714286
3255,0.37142857142857144
3256,0.5428571428571428
3257,0.42857142857142855
3258,0.4
3259,0.5
3260,0.38571428571428573
3261,0.37142857142857144
3262,0.5142857142857142
3263,0.37142857142857144
3264,0.4857142857142857
3265,0.35714285714285715
3266,0.37142857142857144
3267,0.6714285714285714
3268,0.4
3269,0.5142857142857142
3270,0.5285714285714286
3271,0.6
3272,0.7571428571428571
3273,0.38571428571428573
3274,0.44285714285714284
3275,0.5571428571428572
3276,0.5571428571428572
3277,0.6428571428571429
3278,0.4
3279,0.7285714285714285
3280,0.4857142857142857
3281,0.4
3282,0.5142857142857142
3283,0.6
3284,0.6142857142857143
3285,0.5714285714285714
3286,0.4
3287,0.4142857142857143
3288,0.6
3289,0.4142857142857143
3290,0.6285714285714286
3291,0.6571428571428571
3292,0.5857142857142857
3293,0.34285714285714286
3294,0.5571428571428572
3295,0.6142857142857143
3296,0.42857142857142855
3297,0.4857142857142857
3298,0.4142857142857143
3299,0.35714285714285715
3300,0.4714285714285714
3301,0.37142857142857144
3302,0.6142857142857143
3303,0.4
3304,0.45714285714285713
3305,0.37142857142857144
3306,0.5428571428571428
3307,0.38571428571428573
3308,0.35714285714285715
3309,0.4
3310,0.5142857142857142
3311,0.4
3312,0.45714285714285713
3313,0.4857142857142857
3314,0.6571428571428571
3315,0.42857142857142855
3316,0.38571428571428573
3317,0.42857142857142855
3318,0.45714285714285713
3319,0.7571428571428571
3320,0.6571428571428571
3321,0.32857142857142857
3322,0.37142857142857144
3323,0.38571428571428573
3324,0.4714285714285714
3325,0.45714285714285713
3326,0.6
3327,0.44285714285714284
3328,0.4857142857142857
3329,0.5571428571428572
3330,0.37142857142857144
3331,0.4
3332,0.5428571428571428
3333,0.5857142857142857
3334,0.5
3335,0.6
3336,0.35714285714285715
3337,0.5857142857142857
3338,0.42857142857142855
3339,0.5571428571428572
3340,0.34285714285714286
3341,0.45714285714285713
3342,0.4857142857142857
3343,0.7285714285714285
3344,0.4142857142857143
3345,0.4
3346,0.44285714285714284
3347,0.37142857142857144
3348,0.6714285714285714
3349,0.4857142857142857
3350,0.5
3351,0.5142857142857142
3352,0.3142857142857143
3353,0.34285714285714286
3354,0.34285714285714286
3355,0.4142857142857143
3356,0.35714285714285715
3357,0.4714285714285714
3358,0.5285714285714286
3359,0.4714285714285714
3360,0.7
3361,0.5142857142857142
3362,0.5285714285714286
3363,0.7142857142857143
3364,0.6285714285714286
3365,0.5571428571428572
3366,0.6857142857142857
3367,0.4
3368,0.44285714285714284
3369,0.3142857142857143
3370,0.37142857142857144
3371,0.35714285714285715
3372,0.32857142857142857
3373,0.5
3374,0.35714285714285715
3375,0.38571428571428573
3376,0.35714285714285715
3377,0.5142857142857142
3378,0.5857142857142857
3379,0.2714285714285714
3380,0.34285714285714286
3381,0.5142857142857142
3382,0.4142857142857143
3383,0.5571428571428572
3384,0.32857142857142857
3385,0.42857142857142855
3386,0.35714285714285715
3387,0.4714285714285714
3388,0.4142857142857143
3389,0.5428571428571428
3390,0.42857142857142855
3391,0.4142857142857143
3392,0.4142857142857143
3393,0.34285714285714286
3394,0.5142857142857142
3395,0.44285714285714284
3396,0.37142857142857144
3397,0.4
3398,0.5428571428571428
3399,0.37142857142857144
3400,0.5571428571428572
3401,0.5142857142857142
3402,0.5571428571428572
3403,0.5571428571428572
3404,0.44285714285714284
3405,0.45714285714285713
3406,0.6
3407,0.6
3408,0.34285714285714286
3409,0.6142857142857143
3410,0.5285714285714286
3411,0.44285714285714284
3412,0.6285714285714286
3413,0.7428571428571429
3414,0.45714285714285713
3415,0.5285714285714286
3416,0.35714285714285715
3417,0.4
3418,0.6428571428571429
3419,0.35714285714285715
3420,0.4714285714285714
3421,0.45714285714285713
3422,0.45714285714285713
3423,0.34285714285714286
3424,0.5857142857142857
3425,0.4
3426,0.45714285714285713
3427,0.4142857142857143
3428,0.37142857142857144
3429,0.4142857142857143
3430,0.45714285714285713
3431,0.4714285714285714
3432,0.42857142857142855
3433,0.45714285714285713
3434,0.5
3435,0.5142857142857142
3436,0.44285714285714284
3437,0.38571428571428573
3438,0.45714285714285713
3439,0.44285714285714284
3440,0.4857142857142857
3441,0.42857142857142855
3442,0.6571428571428571
3443,0.5
3444,0.44285714285714284
3445,0.6428571428571429
3446,0.5285714285714286
3447,0.42857142857142855
3448,0.5142857142857142
3449,0.45714285714285713
3450,0.42857142857142855
3451,0.42857142857142855
3452,0.6428571428571429
3453,0.4142857142857143
3454,0.37142857142857144
3455,0.6857142857142857
3456,0.7428571428571429
3457,0.5857142857142857
3458,0.35714285714285715
3459,0.5571428571428572
3460,0.7285714285714285
3461,0.6
3462,0.35714285714285715
3463,0.6142857142857143
3464,0.7
3465,0.5285714285714286
3466,0.38571428571428573
3467,0.5857142857142857
3468,0.5285714285714286
3469,0.5285714285714286
3470,0.6
3471,0.44285714285714284
3472,0.5571428571428572
3473,0.37142857142857144
3474,0.37142857142857144
3475,0.44285714285714284
3476,0.38571428571428573
3477,0.2857142857142857
3478,0.2857142857142857
3479,0.35714285714285715
3480,0.4857142857142857
3481,0.35714285714285715
3482,0.5
3483,0.6428571428571429
3484,0.37142857142857144
3485,0.6
3486,0.3142857142857143
3487,0.38571428571428573
3488,0.5571428571428572
3489,0.4714285714285714
3490,0.37142857142857144
3491,0.6857142857142857
3492,0.5428571428571428
3493,0.4
3494,0.5714285714285714
3495,0.5
3496,0.7428571428571429
3497,0.4857142857142857
3498,0.7571428571428571
3499,0.42857142857142855
3500,0.7
3501,0.7
3502,0.5285714285714286
3503,0.44285714285714284
3504,0.35714285714285715
3505,0.7285714285714285
3506,0.37142857142857144
3507,0.37142857142857144
3508,0.37142857142857144
3509,0.4714285714285714
3510,0.6571428571428571
3511,0.42857142857142855
3512,0.5714285714285714
3513,0.44285714285714284
3514,0.45714285714285713
3515,0.38571428571428573
3516,0.4714285714285714
3517,0.5428571428571428
3518,0.5285714285714286
3519,0.45714285714285713
3520,0.5571428571428572
3521,0.4857142857142857
3522,0.4714285714285714
3523,0.4
3524,0.6285714285714286
3525,0.4857142857142857
3526,0.4714285714285714
3527,0.5857142857142857
3528,0.6571428571428571
3529,0.7142857142857143
3530,0.5142857142857142
3531,0.7142857142857143
3532,0.6857142857142857
3533,0.5571428571428572
3534,0.7714285714285715
3535,0.44285714285714284
3536,0.34285714285714286
3537,0.5714285714285714
3538,0.4142857142857143
3539,0.35714285714285715
3540,0.6285714285714286
3541,0.5428571428571428
3542,0.38571428571428573
3543,0.6
3544,0.24285714285714285
3545,0.4142857142857143
3546,0.5857142857142857
3547,0.42857142857142855
3548,0.44285714285714284
3549,0.35714285714285715
3550,0.5142857142857142
3551,0.4714285714285714
3552,0.42857142857142855
3553,0.4
3554,0.35714285714285715
3555,0.34285714285714286
3556,0.34285714285714286
3557,0.4
3558,0.37142857142857144
3559,0.35714285714285715
3560,0.4142857142857143
3561,0.34285714285714286
3562,0.42857142857142855
3563,0.37142857142857144
3564,0.4714285714285714
3565,0.5285714285714286
3566,0.5571428571428572
3567,0.6857142857142857
3568,0.38571428571428573
3569,0.45714285714285713
3570,0.45714285714285713
3571,0.6285714285714286
3572,0.6714285714285714
3573,0.6571428571428571
3574,0.32857142857142857
3575,0.3
3576,0.4857142857142857
3577,0.5428571428571428
3578,0.38571428571428573
3579,0.34285714285714286
3580,0.5285714285714286
3581,0.34285714285714286
3582,0.4714285714285714
3583,0.5857142857142857
3584,0.5
3585,0.5142857142857142
3586,0.5571428571428572
3587,0.42857142857142855
3588,0.5714285714285714
3589,0.5714285714285714
3590,0.7142857142857143
3591,0.3142857142857143
3592,0.6857142857142857
3593,0.6428571428571429
3594,0.6857142857142857
3595,0.6142857142857143
3596,0.5142857142857142
3597,0.45714285714285713
3598,0.5285714285714286
3599,0.6285714285714286
3600,0.4
3601,0.5428571428571428
3602,0.4857142857142857
3603,0.4142857142857143
3604,0.4857142857142857
3605,0.37142857142857144
3606,0.4142857142857143
3607,0.45714285714285713
3608,0.4
3609,0.38571428571428573
3610,0.5142857142857142
3611,0.44285714285714284
3612,0.5714285714285714
3613,0.45714285714285713
3614,0.3
3615,0.37142857142857144
3616,0.4142857142857143
3617,0.5285714285714286
3618,0.5142857142857142
3619,0.7285714285714285
3620,0.42857142857142855
3621,1.0
3622,0.5714285714285714
3623,0.38571428571428573
3624,0.4714285714285714
3625,0.42857142857142855
3626,0.6857142857142857
3627,0.35714285714285715
3628,0.4142857142857143
3629,0.4714285714285714
3630,0.34285714285714286
3631,0.44285714285714284
3632,0.6571428571428571
3633,0.5857142857142857
3634,0.38571428571428573
3635,0.5571428571428572
3636,0.5857142857142857
3637,0.5714285714285714
3638,0.5
3639,0.4142857142857143
3640,0.35714285714285715
3641,0.7
3642,0.6
3643,0.4714285714285714
3644,0.38571428571428573
3645,0.4714285714285714
3646,0.44285714285714284
3647,0.5142857142857142
3648,0.5142857142857142
3649,0.38571428571428573
3650,0.35714285714285715
3651,0.4
3652,0.4
3653,0.7285714285714285
3654,0.38571428571428573
3655,0.35714285714285715
3656,0.4
3657,0.7428571428571429
3658,0.4857142857142857
3659,0.5285714285714286
3660,0.35714285714285715
3661,0.5428571428571428
3662,0.38571428571428573
3663,0.5
3664,0.4714285714285714
3665,0.6714285714285714
3666,0.6857142857142857
3667,0.7
3668,0.5285714285714286
3669,0.6857142857142857
3670,0.6714285714285714
3671,0.5428571428571428
3672,0.38571428571428573
3673,0.34285714285714286
3674,0.6714285714285714
3675,0.6714285714285714
3676,0.35714285714285715
3677,0.35714285714285715
3678,0.38571428571428573
3679,0.5857142857142857
3680,0.7
3681,0.4
3682,0.6
3683,0.38571428571428573
3684,0.35714285714285715
3685,0.5142857142857142
3686,0.5857142857142857
3687,0.42857142857142855
3688,0.4
3689,0.6714285714285714
3690,0.6571428571428571
3691,0.5857142857142857
3692,0.4142857142857143
3693,0.4142857142857143
3694,0.34285714285714286
3695,0.42857142857142855
3696,0.42857142857142855
3697,0.45714285714285713
3698,0.4714285714285714
3699,0.4
3700,0.6
3701,0.7142857142857143
3702,0.38571428571428573
3703,0.32857142857142857
3704,0.37142857142857144
3705,0.5857142857142857
3706,0.5285714285714286
3707,0.6285714285714286
3708,0.5714285714285714
3709,0.5
3710,0.45714285714285713
3711,0.5571428571428572
3712,0.4857142857142857
3713,0.37142857142857144
3714,0.4714285714285714
3715,0.4142857142857143
3716,0.4857142857142857
3717,0.5571428571428572
3718,0.5857142857142857
3719,0.6714285714285714
3720,0.5
3721,0.5285714285714286
3722,0.5857142857142857
3723,0.4142857142857143
3724,0.4714285714285714
3725,0.5714285714285714
3726,0.4142857142857143
3727,0.45714285714285713
3728,0.45714285714285713
3729,0.5285714285714286
3730,0.45714285714285713
3731,0.7285714285714285
3732,0.5571428571428572
3733,0.6
3734,0.32857142857142857
3735,0.4142857142857143
3736,0.4857142857142857
3737,0.4
3738,0.5571428571428572
3739,0.37142857142857144
3740,0.5285714285714286
3741,0.42857142857142855
3742,0.4857142857142857
3743,0.32857142857142857
3744,0.5142857142857142
3745,0.38571428571428573
3746,0.45714285714285713
3747,0.4857142857142857
3748,0.5285714285714286
3749,0.37142857142857144
3750,0.45714285714285713
3751,0.45714285714285713
3752,0.45714285714285713
3753,0.4142857142857143
3754,0.42857142857142855
3755,0.5857142857142857
3756,0.5714285714285714
3757,0.7
3758,0.6285714285714286
3759,0.4
3760,0.4
3761,0.5285714285714286
3762,0.45714285714285713
3763,0.6285714285714286
3764,0.4142857142857143
3765,0.4142857142857143
3766,0.45714285714285713
3767,0.35714285714285715
3768,0.38571428571428573
3769,0.37142857142857144
3770,0.4714285714285714
3771,0.44285714285714284
3772,0.4142857142857143
3773,0.44285714285714284
3774,0.38571428571428573
3775,0.35714285714285715
3776,0.4714285714285714
3777,0.4714285714285714
3778,0.37142857142857144
3779,0.44285714285714284
3780,0.4
3781,0.5714285714285714
3782,0.4142857142857143
3783,0.45714285714285713
3784,0.37142857142857144
3785,0.45714285714285713
3786,0.5285714285714286
3787,0.5714285714285714
3788,0.8142857142857143
3789,0.37142857142857144
3790,0.5857142857142857
3791,0.45714285714285713
3792,0.6
3793,0.6714285714285714
3794,0.6285714285714286
3795,0.7285714285714285
3796,0.38571428571428573
3797,0.44285714285714284
3798,0.35714285714285715
3799,0.42857142857142855
3800,0.32857142857142857
3801,0.4
3802,0.5428571428571428
3803,0.42857142857142855
3804,0.4142857142857143
3805,0.32857142857142857
3806,0.6428571428571429
3807,0.5714285714285714
3808,0.5714285714285714
3809,0.7714285714285715
3810,0.4857142857142857
3811,0.45714285714285713
3812,0.4
3813,0.7142857142857143
3814,0.32857142857142857
3815,0.44285714285714284
3816,0.44285714285714284
3817,0.4142857142857143
3818,0.5714285714285714
3819,0.42857142857142855
3820,0.37142857142857144
3821,0.37142857142857144
3822,0.5
3823,0.6142857142857143
3824,0.4
3825,0.37142857142857144
3826,0.42857142857142855
3827,0.38571428571428573
3828,0.4
3829,0.37142857142857144
3830,0.6857142857142857
3831,0.4714285714285714
3832,0.37142857142857144
3833,0.4
3834,0.5142857142857142
3835,0.4
3836,0.4
3837,0.35714285714285715
3838,0.32857142857142857
3839,0.4714285714285714
3840,0.7428571428571429
3841,0.5428571428571428
3842,0.5428571428571428
3843,0.7714285714285715
3844,0.6285714285714286
3845,0.42857142857142855
3846,0.6857142857142857
3847,0.5142857142857142
3848,0.4142857142857143
3849,0.32857142857142857
3850,0.34285714285714286
3851,0.44285714285714284
3852,0.5714285714285714
3853,0.4
3854,0.4714285714285714
3855,0.42857142857142855
3856,0.6571428571428571
3857,0.44285714285714284
3858,0.6857142857142857
3859,0.7142857142857143
3860,0.45714285714285713
3861,0.4142857142857143
3862,0.5142857142857142
3863,0.6
3864,0.6857142857142857
3865,0.45714285714285713
3866,0.5571428571428572
3867,0.5142857142857142
3868,0.5
3869,0.42857142857142855
3870,0.6571428571428571
3871,0.42857142857142855
3872,0.34285714285714286
3873,0.5
3874,0.4
3875,0.35714285714285715
3876,0.6142857142857143
3877,0.5571428571428572
3878,0.5714285714285714
3879,0.6857142857142857
3880,0.6428571428571429
3881,0.42857142857142855
3882,0.45714285714285713
3883,0.4857142857142857
3884,0.44285714285714284
3885,0.35714285714285715
3886,0.5714285714285714
3887,0.5
3888,0.45714285714285713
3889,0.4142857142857143
3890,0.4
3891,0.5714285714285714
3892,0.5
3893,0.5857142857142857
3894,0.5142857142857142
3895,1.0
3896,0.5142857142857142
3897,0.6857142857142857
3898,0.6285714285714286
3899,0.5142857142857142
3900,0.5571428571428572
3901,0.4
3902,0.5714285714285714
3903,0.7142857142857143
3904,0.44285714285714284
3905,0.5285714285714286
3906,0.35714285714285715
3907,0.6571428571428571
3908,0.4857142857142857
3909,0.4142857142857143
3910,0.4
3911,0.5857142857142857
3912,0.6857142857142857
3913,0.4142857142857143
3914,0.7
3915,0.6
3916,0.38571428571428573
3917,0.45714285714285713
3918,0.32857142857142857
3919,0.5428571428571428
3920,0.34285714285714286
3921,0.32857142857142857
3922,0.7857142857142857
3923,0.6285714285714286
3924,0.6857142857142857
3925,0.4
3926,0.35714285714285715
3927,0.7
3928,0.6
3929,0.7857142857142857
3930,0.5
3931,0.32857142857142857
3932,0.4857142857142857
3933,0.45714285714285713
3934,0.32857142857142857
3935,0.32857142857142857
3936,0.38571428571428573
3937,0.5
3938,0.5714285714285714
3939,0.5
3940,0.35714285714285715
3941,0.7
3942,0.6714285714285714
3943,0.7428571428571429
3944,0.34285714285714286
3945,0.6285714285714286
3946,0.34285714285714286
3947,0.5428571428571428
3948,0.5428571428571428
3949,0.4714285714285714
3950,0.6428571428571429
3951,0.37142857142857144
3952,0.34285714285714286
3953,0.5
3954,0.4857142857142857
3955,0.6285714285714286
3956,0.37142857142857144
3957,0.45714285714285713
3958,0.6571428571428571
3959,0.6714285714285714
3960,0.44285714285714284
3961,0.5428571428571428
3962,0.45714285714285713
3963,0.4
3964,0.5285714285714286
3965,0.5428571428571428
3966,0.7142857142857143
3967,0.34285714285714286
3968,0.6857142857142857
3969,0.6571428571428571
3970,0.35714285714285715
3971,0.6142857142857143
3972,0.38571428571428573
3973,0.6571428571428571
3974,0.5714285714285714
3975,0.38571428571428573
3976,0.35714285714285715
3977,0.5571428571428572
3978,0.6
3979,0.38571428571428573
3980,0.45714285714285713
3981,0.44285714285714284
3982,0.6428571428571429
3983,0.32857142857142857
3984,0.5142857142857142
3985,0.5285714285714286
3986,0.5285714285714286
3987,0.4
3988,0.37142857142857144
3989,0.42857142857142855
3990,0.5142857142857142
3991,0.38571428571428573
3992,0.4
3993,0.45714285714285713
3994,0.4714285714285714
3995,0.7571428571428571
3996,0.6857142857142857
3997,1.0
3998,0.5285714285714286
3999,0.7
4000,0.3142857142857143
4001,0.6857142857142857
4002,0.5857142857142857
4003,0.5142857142857142
4004,0.5285714285714286
4005,0.7
4006,0.45714285714285713
4007,0.4714285714285714
4008,0.7571428571428571
4009,0.4714285714285714
4010,0.34285714285714286
4011,0.6428571428571429
4012,0.37142857142857144
4013,0.4
4014,0.5571428571428572
4015,0.37142857142857144
4016,0.4
4017,0.38571428571428573
4018,0.4
4019,0.5142857142857142
4020,0.42857142857142855
4021,0.7428571428571429
4022,0.3142857142857143
4023,0.3
4024,0.45714285714285713
4025,0.5428571428571428
4026,0.38571428571428573
4027,0.5571428571428572
4028,1.0
4029,0.3142857142857143
4030,0.6
4031,0.6571428571428571
4032,0.6428571428571429
4033,0.6142857142857143
4034,0.44285714285714284
4035,0.6428571428571429
4036,0.4857142857142857
4037,0.5285714285714286
4038,0.4857142857142857
4039,0.6428571428571429
4040,0.5
4041,0.4857142857142857
4042,0.38571428571428573
4043,0.7285714285714285
4044,0.42857142857142855
4045,0.42857142857142855
4046,0.44285714285714284
4047,0.7285714285714285
4048,0.4857142857142857
4049,0.4857142857142857
4050,0.5857142857142857
4051,0.5285714285714286
4052,0.37142857142857144
4053,0.5714285714285714
4054,0.42857142857142855
4055,0.5
4056,0.4857142857142857
4057,0.4
4058,0.32857142857142857
4059,0.4857142857142857
4060,0.45714285714285713
4061,0.34285714285714286
4062,0.32857142857142857
4063,0.5
4064,0.6
4065,0.6
4066,0.5857142857142857
4067,0.3142857142857143
4068,0.4714285714285714
4069,0.38571428571428573
4070,0.5571428571428572
4071,0.35714285714285715
4072,0.5142857142857142
4073,0.5571428571428572
4074,0.5714285714285714
4075,0.4857142857142857
4076,0.38571428571428573
4077,0.4714285714285714
4078,0.4142857142857143
4079,0.4142857142857143
4080,0.4714285714285714
4081,0.5571428571428572
4082,0.44285714285714284
4083,0.7285714285714285
4084,0.6428571428571429
4085,0.5285714285714286
4086,0.42857142857142855
4087,0.6142857142857143
4088,0.45714285714285713
4089,0.5857142857142857
4090,0.35714285714285715
4091,0.44285714285714284
4092,0.44285714285714284
4093,0.42857142857142855
4094,0.44285714285714284
4095,0.5142857142857142
4096,0.44285714285714284
4097,0.4857142857142857
4098,0.38571428571428573
4099,0.44285714285714284
4100,0.4714285714285714
4101,0.5857142857142857
4102,0.5571428571428572
4103,0.44285714285714284
4104,0.5142857142857142
4105,0.38571428571428573
4106,0.5285714285714286
4107,0.5285714285714286
4108,0.4714285714285714
4109,0.5
4110,0.6428571428571429
4111,0.4714285714285714
4112,0.5857142857142857
4113,0.4857142857142857
4114,0.5428571428571428
4115,0.4
4116,0.44285714285714284
4117,0.34285714285714286
4118,0.6428571428571429
4119,1.0
4120,0.6857142857142857
4121,0.6
4122,0.5285714285714286
4123,0.5285714285714286
4124,0.45714285714285713
4125,0.32857142857142857
4126,0.5714285714285714
4127,0.4142857142857143
4128,0.34285714285714286
4129,0.7428571428571429
4130,0.6142857142857143
4131,0.42857142857142855
4132,0.5714285714285714
4133,0.45714285714285713
4134,0.38571428571428573
4135,0.6
4136,0.38571428571428573
4137,0.4714285714285714
4138,0.5285714285714286
4139,0.4857142857142857
4140,0.2857142857142857
4141,0.5285714285714286
4142,0.35714285714285715
4143,0.35714285714285715
4144,0.35714285714285715
4145,0.37142857142857144
4146,0.35714285714285715
4147,0.6714285714285714
4148,0.4142857142857143
4149,0.5714285714285714
4150,0.6714285714285714
4151,0.4
4152,0.45714285714285713
4153,0.5142857142857142
4154,0.38571428571428573
4155,0.4714285714285714
4156,0.5142857142857142
4157,0.4
4158,0.5571428571428572
4159,0.8714285714285714
4160,0.6
4161,0.38571428571428573
4162,0.44285714285714284
4163,0.5285714285714286
4164,0.5142857142857142
4165,0.5857142857142857
4166,0.5428571428571428
4167,0.6714285714285714
4168,0.5857142857142857
4169,0.38571428571428573
4170,0.6
4171,0.38571428571428573
4172,0.4
4173,0.4142857142857143
4174,0.7
4175,0.44285714285714284
4176,0.45714285714285713
4177,0.34285714285714286
4178,0.8142857142857143
4179,0.6
4180,0.5142857142857142
4181,0.6857142857142857
4182,0.6
4183,0.6571428571428571
4184,0.45714285714285713
4185,0.5857142857142857
4186,0.4857142857142857
4187,0.5
4188,0.45714285714285713
4189,0.7
4190,0.6857142857142857
4191,0.5428571428571428
4192,0.7285714285714285
4193,0.4
4194,0.42857142857142855
4195,0.4142857142857143
4196,0.5571428571428572
4197,0.44285714285714284
4198,0.6714285714285714
4199,0.4
4200,0.6142857142857143
4201,0.4142857142857143
4202,0.6857142857142857
4203,0.6285714285714286
4204,0.4
4205,0.5
4206,0.5285714285714286
4207,0.5571428571428572
4208,0.5857142857142857
4209,0.37142857142857144
4210,0.5285714285714286
4211,0.4857142857142857
4212,0.5571428571428572
4213,0.5714285714285714
4214,0.37142857142857144
4215,0.38571428571428573
4216,0.6571428571428571
4217,0.7142857142857143
4218,0.37142857142857144
4219,0.35714285714285715
4220,0.45714285714285713
4221,0.5428571428571428
4222,0.45714285714285713
4223,0.8
4224,0.7
4225,0.7428571428571429
4226,0.7
4227,0.7
4228,0.4714285714285714
4229,0.34285714285714286
4230,0.6
4231,0.5857142857142857
4232,0.5428571428571428
4233,0.7857142857142857
4234,0.7142857142857143
4235,0.34285714285714286
4236,0.5285714285714286
4237,0.6571428571428571
4238,0.6285714285714286
4239,0.4
4240,0.37142857142857144
4241,0.6571428571428571
4242,0.44285714285714284
4243,0.5142857142857142
4244,0.44285714285714284
4245,0.6285714285714286
4246,0.6857142857142857
4247,0.45714285714285713
4248,0.6142857142857143
4249,0.5857142857142857
4250,0.4142857142857143
4251,0.5142857142857142
4252,0.42857142857142855
4253,0.5285714285714286
4254,0.4714285714285714
4255,0.4142857142857143
4256,0.6285714285714286
4257,0.4714285714285714
4258,0.6428571428571429
4259,0.4142857142857143
4260,0.37142857142857144
4261,0.32857142857142857
4262,0.8428571428571429
4263,0.4
4264,0.4857142857142857
4265,0.7571428571428571
4266,0.3
4267,0.5857142857142857
4268,0.32857142857142857
4269,0.6428571428571429
4270,0.5714285714285714
4271,0.6142857142857143
4272,0.4
4273,0.44285714285714284
4274,0.34285714285714286
4275,0.45714285714285713
4276,0.5142857142857142
4277,0.5285714285714286
4278,0.4714285714285714
4279,0.4142857142857143
4280,0.4
4281,0.5857142857142857
4282,0.6857142857142857
4283,0.5857142857142857
4284,0.5142857142857142
4285,0.6142857142857143
4286,0.5428571428571428
4287,0.42857142857142855
4288,0.7
4289,0.34285714285714286
4290,0.7571428571428571
4291,0.5714285714285714
4292,0.5571428571428572
4293,0.7
4294,0.35714285714285715
4295,0.7142857142857143
4296,0.5857142857142857
4297,0.5285714285714286
4298,0.3
4299,0.3142857142857143
4300,0.6571428571428571
4301,0.42857142857142855
4302,0.4714285714285714
4303,0.38571428571428573
4304,0.44285714285714284
4305,0.4857142857142857
4306,0.38571428571428573
4307,0.5285714285714286
4308,0.5428571428571428
4309,0.5714285714285714
4310,0.44285714285714284
4311,0.4142857142857143
4312,0.6714285714285714
4313,0.3142857142857143
4314,0.5285714285714286
4315,0.7285714285714285
4316,0.45714285714285713
4317,0.44285714285714284
4318,0.5571428571428572
4319,0.5714285714285714
4320,0.6142857142857143
4321,0.6142857142857143
4322,0.5285714285714286
4323,0.4142857142857143
4324,0.5142857142857142
4325,1.0
4326,0.6285714285714286
4327,0.4142857142857143
4328,0.5857142857142857
4329,0.5857142857142857
4330,0.45714285714285713
4331,0.5571428571428572
4332,0.4142857142857143
4333,0.44285714285714284
4334,0.7
4335,0.35714285714285715
4336,0.6142857142857143
4337,0.7285714285714285
4338,0.3142857142857143
4339,0.34285714285714286
4340,0.35714285714285715
4341,0.38571428571428573
4342,0.4142857142857143
4343,0.3142857142857143
4344,0.6142857142857143
4345,0.45714285714285713
4346,1.0
4347,0.6428571428571429
4348,0.32857142857142857
4349,0.35714285714285715
4350,0.34285714285714286
4351,0.5285714285714286
4352,0.4142857142857143
4353,0.38571428571428573
4354,0.35714285714285715
4355,0.7285714285714285
4356,0.35714285714285715
4357,0.35714285714285715
4358,0.4
4359,0.5428571428571428
4360,0.6
4361,0.5714285714285714
4362,0.5571428571428572
4363,0.5285714285714286
4364,0.4714285714285714
4365,0.34285714285714286
4366,0.37142857142857144
4367,0.5
4368,0.5571428571428572
4369,0.4
4370,0.6285714285714286
4371,0.7285714285714285
4372,0.38571428571428573
4373,0.5714285714285714
4374,0.5
4375,0.34285714285714286
4376,0.5571428571428572
4377,0.5
4378,0.38571428571428573
4379,0.3
4380,0.6142857142857143
4381,0.5428571428571428
4382,0.3
4383,0.45714285714285713
4384,0.6571428571428571
4385,0.38571428571428573
4386,0.5285714285714286
4387,0.5571428571428572
4388,0.6142857142857143
4389,0.5857142857142857
4390,0.6857142857142857
4391,0.5714285714285714
4392,0.42857142857142855
4393,0.44285714285714284
4394,0.4
4395,1.0
4396,0.4857142857142857
4397,0.7428571428571429
4398,0.5285714285714286
4399,0.35714285714285715
4400,0.38571428571428573
4401,0.4142857142857143
4402,0.5857142857142857
4403,0.6285714285714286
4404,0.7142857142857143
4405,0.8285714285714286
4406,0.5571428571428572
4407,0.4
4408,0.5285714285714286
4409,0.7
4410,0.34285714285714286
4411,0.4857142857142857
4412,0.5142857142857142
4413,0.6
4414,0.44285714285714284
4415,0.37142857142857144
4416,0.6714285714285714
4417,0.44285714285714284
4418,0.45714285714285713
4419,0.5142857142857142
4420,0.34285714285714286
4421,0.6857142857142857
4422,0.35714285714285715
4423,0.4714285714285714
4424,0.42857142857142855
4425,0.44285714285714284
4426,0.4142857142857143
4427,0.5285714285714286
4428,0.44285714285714284
4429,0.5142857142857142
4430,0.38571428571428573
4431,0.4714285714285714
4432,0.8285714285714286
4433,0.6142857142857143
4434,0.5571428571428572
4435,0.6285714285714286
4436,0.5428571428571428
4437,0.5571428571428572
4438,0.4714285714285714
4439,0.4857142857142857
4440,0.37142857142857144
4441,0.5
4442,0.4142857142857143
4443,0.44285714285714284
4444,0.5142857142857142
4445,0.5
4446,0.5857142857142857
4447,0.6285714285714286
4448,0.4
4449,0.42857142857142855
4450,0.6285714285714286
4451,0.38571428571428573
4452,0.37142857142857144
4453,0.2857142857142857
4454,0.35714285714285715
4455,0.3142857142857143
4456,0.32857142857142857
4457,0.32857142857142857
4458,0.5285714285714286
4459,0.4
4460,0.6714285714285714
4461,0.7142857142857143
4462,0.4714285714285714
4463,0.34285714285714286
4464,0.4857142857142857
4465,0.5571428571428572
4466,0.38571428571428573
4467,0.44285714285714284
4468,0.35714285714285715
4469,0.7142857142857143
4470,0.42857142857142855
4471,0.6571428571428571
4472,0.6428571428571429
4473,0.45714285714285713
4474,0.7142857142857143
4475,0.5428571428571428
4476,0.3
4477,0.42857142857142855
4478,0.6571428571428571


==> images/logs/data/early_reward_p2/classes/meadows.txt <==
5.000000000000000000e-01
6.142857142857143238e-01
7.142857142857143016e-01
7.857142857142856984e-01
6.714285714285713746e-01
5.714285714285713969e-01
3.857142857142857317e-01
3.428571428571428603e-01
6.142857142857143238e-01
4.571428571428571286e-01
6.714285714285713746e-01
4.857142857142857095e-01
4.714285714285714191e-01
4.000000000000000222e-01
3.142857142857142794e-01
3.285714285714285698e-01
6.571428571428571397e-01
7.285714285714285365e-01
5.000000000000000000e-01
6.285714285714285587e-01
6.285714285714285587e-01
4.857142857142857095e-01
5.999999999999999778e-01
4.000000000000000222e-01
8.285714285714286254e-01
7.857142857142856984e-01
4.714285714285714191e-01
6.714285714285713746e-01
5.142857142857142350e-01
4.142857142857143127e-01
5.428571428571428159e-01
1.000000000000000000e+00
4.428571428571428381e-01
7.428571428571428825e-01
3.571428571428571508e-01
4.857142857142857095e-01
4.571428571428571286e-01
4.285714285714285476e-01
7.428571428571428825e-01
6.142857142857143238e-01
8.142857142857142794e-01
3.571428571428571508e-01
4.428571428571428381e-01
6.999999999999999556e-01
4.571428571428571286e-01
3.285714285714285698e-01
5.857142857142857428e-01
5.000000000000000000e-01
3.571428571428571508e-01
6.285714285714285587e-01
4.142857142857143127e-01
7.285714285714285365e-01
3.857142857142857317e-01
5.999999999999999778e-01
5.714285714285713969e-01
3.428571428571428603e-01
4.285714285714285476e-01
4.571428571428571286e-01
4.714285714285714191e-01
6.285714285714285587e-01
4.571428571428571286e-01
5.428571428571428159e-01
6.857142857142857206e-01
5.999999999999999778e-01
6.142857142857143238e-01
3.428571428571428603e-01
4.142857142857143127e-01
3.857142857142857317e-01
6.571428571428571397e-01
5.000000000000000000e-01
6.857142857142857206e-01
4.142857142857143127e-01
6.714285714285713746e-01
5.428571428571428159e-01
3.428571428571428603e-01
5.857142857142857428e-01
7.714285714285714635e-01
4.428571428571428381e-01
5.714285714285713969e-01
4.571428571428571286e-01
5.428571428571428159e-01
6.428571428571429047e-01
7.142857142857143016e-01
3.857142857142857317e-01
5.857142857142857428e-01
5.714285714285713969e-01
4.857142857142857095e-01
4.571428571428571286e-01
5.857142857142857428e-01
5.571428571428571619e-01
6.285714285714285587e-01
5.285714285714285809e-01
5.714285714285713969e-01
4.428571428571428381e-01
4.428571428571428381e-01
4.285714285714285476e-01
3.428571428571428603e-01
6.428571428571429047e-01
4.571428571428571286e-01
4.571428571428571286e-01
7.428571428571428825e-01
4.285714285714285476e-01
4.285714285714285476e-01
3.714285714285714413e-01
2.571428571428571175e-01
5.285714285714285809e-01
4.571428571428571286e-01
3.714285714285714413e-01
5.428571428571428159e-01
4.285714285714285476e-01
5.428571428571428159e-01
4.714285714285714191e-01
6.714285714285713746e-01
5.428571428571428159e-01
3.714285714285714413e-01
6.857142857142857206e-01
6.571428571428571397e-01
4.000000000000000222e-01
6.571428571428571397e-01
4.285714285714285476e-01
3.857142857142857317e-01
3.857142857142857317e-01
5.000000000000000000e-01
5.428571428571428159e-01
4.857142857142857095e-01
3.857142857142857317e-01
7.285714285714285365e-01
5.714285714285713969e-01
4.428571428571428381e-01
6.285714285714285587e-01
5.000000000000000000e-01
6.285714285714285587e-01
3.714285714285714413e-01
4.000000000000000222e-01
6.571428571428571397e-01
4.142857142857143127e-01
6.999999999999999556e-01
4.571428571428571286e-01
6.142857142857143238e-01
7.142857142857143016e-01
4.142857142857143127e-01
5.999999999999999778e-01
3.714285714285714413e-01
3.428571428571428603e-01
6.714285714285713746e-01
4.285714285714285476e-01
6.142857142857143238e-01
3.571428571428571508e-01
5.142857142857142350e-01
6.571428571428571397e-01
2.999999999999999889e-01
4.285714285714285476e-01
4.571428571428571286e-01
4.857142857142857095e-01
5.571428571428571619e-01
5.714285714285713969e-01
5.857142857142857428e-01
5.142857142857142350e-01
7.142857142857143016e-01
4.857142857142857095e-01
4.142857142857143127e-01
4.571428571428571286e-01
4.142857142857143127e-01
3.857142857142857317e-01
4.857142857142857095e-01
5.571428571428571619e-01
5.285714285714285809e-01
5.999999999999999778e-01
4.142857142857143127e-01
4.428571428571428381e-01
5.428571428571428159e-01
6.857142857142857206e-01
7.857142857142856984e-01
4.571428571428571286e-01
3.857142857142857317e-01
6.714285714285713746e-01
5.999999999999999778e-01
4.000000000000000222e-01
6.142857142857143238e-01
4.000000000000000222e-01
6.571428571428571397e-01
5.714285714285713969e-01
4.285714285714285476e-01
6.285714285714285587e-01
4.714285714285714191e-01
4.857142857142857095e-01
4.285714285714285476e-01
3.714285714285714413e-01
4.714285714285714191e-01
5.142857142857142350e-01
4.428571428571428381e-01
3.714285714285714413e-01
4.857142857142857095e-01
7.142857142857143016e-01
4.285714285714285476e-01
5.857142857142857428e-01
3.428571428571428603e-01
5.000000000000000000e-01
6.285714285714285587e-01
4.714285714285714191e-01
6.142857142857143238e-01
6.999999999999999556e-01
4.714285714285714191e-01
5.714285714285713969e-01
3.428571428571428603e-01
6.428571428571429047e-01
3.285714285714285698e-01
3.714285714285714413e-01
3.428571428571428603e-01
5.142857142857142350e-01
5.714285714285713969e-01
4.428571428571428381e-01
3.857142857142857317e-01
5.000000000000000000e-01
6.142857142857143238e-01
5.714285714285713969e-01
5.857142857142857428e-01
5.000000000000000000e-01
5.999999999999999778e-01
6.571428571428571397e-01
4.000000000000000222e-01
6.142857142857143238e-01
7.571428571428571175e-01
5.428571428571428159e-01
3.857142857142857317e-01
3.857142857142857317e-01
4.571428571428571286e-01
3.714285714285714413e-01
7.142857142857143016e-01
3.714285714285714413e-01
3.714285714285714413e-01
6.285714285714285587e-01
4.000000000000000222e-01
4.285714285714285476e-01
4.857142857142857095e-01
4.571428571428571286e-01
5.000000000000000000e-01
4.857142857142857095e-01
2.857142857142856984e-01
4.571428571428571286e-01
4.285714285714285476e-01
3.428571428571428603e-01
3.428571428571428603e-01
4.714285714285714191e-01
3.857142857142857317e-01
4.428571428571428381e-01
3.714285714285714413e-01
3.857142857142857317e-01
3.857142857142857317e-01
7.571428571428571175e-01
4.285714285714285476e-01
4.714285714285714191e-01
6.571428571428571397e-01
3.857142857142857317e-01
3.285714285714285698e-01
4.000000000000000222e-01
6.714285714285713746e-01
4.571428571428571286e-01
5.000000000000000000e-01
3.285714285714285698e-01
2.999999999999999889e-01
6.428571428571429047e-01
5.142857142857142350e-01
4.714285714285714191e-01
4.571428571428571286e-01
3.714285714285714413e-01
5.142857142857142350e-01
6.285714285714285587e-01
3.428571428571428603e-01
4.142857142857143127e-01
4.714285714285714191e-01
6.714285714285713746e-01
5.857142857142857428e-01
4.142857142857143127e-01
3.571428571428571508e-01
4.714285714285714191e-01
6.857142857142857206e-01
4.571428571428571286e-01
5.285714285714285809e-01
3.714285714285714413e-01
4.285714285714285476e-01
6.142857142857143238e-01
2.999999999999999889e-01
4.714285714285714191e-01
4.285714285714285476e-01
4.857142857142857095e-01
4.571428571428571286e-01
3.285714285714285698e-01
6.571428571428571397e-01
6.714285714285713746e-01
6.142857142857143238e-01
6.571428571428571397e-01
5.285714285714285809e-01
4.000000000000000222e-01
5.285714285714285809e-01
4.714285714285714191e-01
5.000000000000000000e-01
5.857142857142857428e-01
3.285714285714285698e-01
4.142857142857143127e-01
4.000000000000000222e-01
3.857142857142857317e-01
4.000000000000000222e-01
6.142857142857143238e-01
5.285714285714285809e-01
5.000000000000000000e-01
5.142857142857142350e-01
3.857142857142857317e-01
4.285714285714285476e-01
3.714285714285714413e-01
5.857142857142857428e-01
5.714285714285713969e-01
4.428571428571428381e-01
4.714285714285714191e-01
5.000000000000000000e-01
4.571428571428571286e-01
4.142857142857143127e-01
5.285714285714285809e-01
5.571428571428571619e-01
3.428571428571428603e-01
4.571428571428571286e-01
7.714285714285714635e-01
6.999999999999999556e-01
6.999999999999999556e-01
6.142857142857143238e-01
4.857142857142857095e-01
4.000000000000000222e-01
5.000000000000000000e-01
4.571428571428571286e-01
4.428571428571428381e-01
5.142857142857142350e-01
3.428571428571428603e-01
3.571428571428571508e-01
3.714285714285714413e-01
6.571428571428571397e-01
3.857142857142857317e-01
5.857142857142857428e-01
6.428571428571429047e-01
6.857142857142857206e-01
3.857142857142857317e-01
2.999999999999999889e-01
3.428571428571428603e-01
5.000000000000000000e-01
6.428571428571429047e-01
5.000000000000000000e-01
5.714285714285713969e-01
7.571428571428571175e-01
4.571428571428571286e-01
4.714285714285714191e-01
7.285714285714285365e-01
7.571428571428571175e-01
6.999999999999999556e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.857142857142857317e-01
5.857142857142857428e-01
3.571428571428571508e-01
5.571428571428571619e-01
3.714285714285714413e-01
3.857142857142857317e-01
5.285714285714285809e-01
7.285714285714285365e-01
3.571428571428571508e-01
3.714285714285714413e-01
4.142857142857143127e-01
4.428571428571428381e-01
3.714285714285714413e-01
3.571428571428571508e-01
7.428571428571428825e-01
4.571428571428571286e-01
3.857142857142857317e-01
3.714285714285714413e-01
4.000000000000000222e-01
5.142857142857142350e-01
4.285714285714285476e-01
3.714285714285714413e-01
4.428571428571428381e-01
4.142857142857143127e-01
4.428571428571428381e-01
5.000000000000000000e-01
4.142857142857143127e-01
3.857142857142857317e-01
4.428571428571428381e-01
2.857142857142856984e-01
5.428571428571428159e-01
4.571428571428571286e-01
3.714285714285714413e-01
3.857142857142857317e-01
3.714285714285714413e-01
4.714285714285714191e-01
7.571428571428571175e-01
4.857142857142857095e-01
3.285714285714285698e-01
3.571428571428571508e-01
5.428571428571428159e-01
4.857142857142857095e-01
5.857142857142857428e-01
7.714285714285714635e-01
6.285714285714285587e-01
5.714285714285713969e-01
5.714285714285713969e-01
4.714285714285714191e-01
3.428571428571428603e-01
3.714285714285714413e-01
4.142857142857143127e-01
3.714285714285714413e-01
3.714285714285714413e-01
4.857142857142857095e-01
6.857142857142857206e-01
5.142857142857142350e-01
4.142857142857143127e-01
3.714285714285714413e-01
4.428571428571428381e-01
3.142857142857142794e-01
7.428571428571428825e-01
4.571428571428571286e-01
4.142857142857143127e-01
3.714285714285714413e-01
4.285714285714285476e-01
3.571428571428571508e-01
5.142857142857142350e-01
4.000000000000000222e-01
4.571428571428571286e-01
5.428571428571428159e-01
4.000000000000000222e-01
4.142857142857143127e-01
4.142857142857143127e-01
3.428571428571428603e-01
6.714285714285713746e-01
4.571428571428571286e-01
7.571428571428571175e-01
6.571428571428571397e-01
6.999999999999999556e-01
3.714285714285714413e-01
6.857142857142857206e-01
6.714285714285713746e-01
3.714285714285714413e-01
5.428571428571428159e-01
4.428571428571428381e-01
4.142857142857143127e-01
4.714285714285714191e-01
3.714285714285714413e-01
4.428571428571428381e-01
3.714285714285714413e-01
4.142857142857143127e-01
5.000000000000000000e-01
6.999999999999999556e-01
3.285714285714285698e-01
3.714285714285714413e-01
4.714285714285714191e-01
4.571428571428571286e-01
4.285714285714285476e-01
5.142857142857142350e-01
4.285714285714285476e-01
3.857142857142857317e-01
5.571428571428571619e-01
5.857142857142857428e-01
7.714285714285714635e-01
6.714285714285713746e-01
4.571428571428571286e-01
4.857142857142857095e-01
4.857142857142857095e-01
6.285714285714285587e-01
3.428571428571428603e-01
5.714285714285713969e-01
3.428571428571428603e-01
4.857142857142857095e-01
5.428571428571428159e-01
7.142857142857143016e-01
5.000000000000000000e-01
6.571428571428571397e-01
4.285714285714285476e-01
4.428571428571428381e-01
3.857142857142857317e-01
4.285714285714285476e-01
4.714285714285714191e-01
5.857142857142857428e-01
3.857142857142857317e-01
6.428571428571429047e-01
5.428571428571428159e-01
6.428571428571429047e-01
6.285714285714285587e-01
4.285714285714285476e-01
4.142857142857143127e-01
5.142857142857142350e-01
4.000000000000000222e-01
2.999999999999999889e-01
4.000000000000000222e-01
4.285714285714285476e-01
3.571428571428571508e-01
5.000000000000000000e-01
4.142857142857143127e-01
4.428571428571428381e-01
4.428571428571428381e-01
3.857142857142857317e-01
4.000000000000000222e-01
4.285714285714285476e-01
4.285714285714285476e-01
3.285714285714285698e-01
5.571428571428571619e-01
4.571428571428571286e-01
4.285714285714285476e-01
5.428571428571428159e-01
3.714285714285714413e-01
3.285714285714285698e-01
5.571428571428571619e-01
4.000000000000000222e-01
5.285714285714285809e-01
3.285714285714285698e-01
3.714285714285714413e-01
3.285714285714285698e-01
5.999999999999999778e-01
4.285714285714285476e-01
6.714285714285713746e-01
6.857142857142857206e-01
5.142857142857142350e-01
5.285714285714285809e-01
4.142857142857143127e-01
3.571428571428571508e-01
4.857142857142857095e-01
4.428571428571428381e-01
4.285714285714285476e-01
7.428571428571428825e-01
7.142857142857143016e-01
8.285714285714286254e-01
5.000000000000000000e-01
3.571428571428571508e-01
5.714285714285713969e-01
4.142857142857143127e-01
3.571428571428571508e-01
5.714285714285713969e-01
8.857142857142856762e-01
3.714285714285714413e-01
5.857142857142857428e-01
4.142857142857143127e-01
6.571428571428571397e-01
4.428571428571428381e-01
3.714285714285714413e-01
4.142857142857143127e-01
7.428571428571428825e-01
4.428571428571428381e-01
2.999999999999999889e-01
7.428571428571428825e-01
4.285714285714285476e-01
5.285714285714285809e-01
4.857142857142857095e-01
5.285714285714285809e-01
5.857142857142857428e-01
3.857142857142857317e-01
7.142857142857143016e-01
4.428571428571428381e-01
5.000000000000000000e-01
3.428571428571428603e-01
5.428571428571428159e-01
6.714285714285713746e-01
3.428571428571428603e-01
4.714285714285714191e-01
6.285714285714285587e-01
3.142857142857142794e-01
3.142857142857142794e-01
4.285714285714285476e-01
4.285714285714285476e-01
3.142857142857142794e-01
5.142857142857142350e-01
4.857142857142857095e-01
7.285714285714285365e-01
4.285714285714285476e-01
6.714285714285713746e-01
5.285714285714285809e-01
3.714285714285714413e-01
3.714285714285714413e-01
6.857142857142857206e-01
5.999999999999999778e-01
5.142857142857142350e-01
5.142857142857142350e-01
5.428571428571428159e-01
5.000000000000000000e-01
3.857142857142857317e-01
3.857142857142857317e-01
5.857142857142857428e-01
4.142857142857143127e-01
5.714285714285713969e-01
5.142857142857142350e-01
4.285714285714285476e-01
3.571428571428571508e-01
4.857142857142857095e-01
4.285714285714285476e-01
4.142857142857143127e-01
4.714285714285714191e-01
3.571428571428571508e-01
6.285714285714285587e-01
4.142857142857143127e-01
4.571428571428571286e-01
5.000000000000000000e-01
5.000000000000000000e-01
6.285714285714285587e-01
3.571428571428571508e-01
6.428571428571429047e-01
3.428571428571428603e-01
5.714285714285713969e-01
3.857142857142857317e-01
7.142857142857143016e-01
5.999999999999999778e-01
5.857142857142857428e-01
6.571428571428571397e-01
5.571428571428571619e-01
4.571428571428571286e-01
4.857142857142857095e-01
3.571428571428571508e-01
3.285714285714285698e-01
3.571428571428571508e-01
4.142857142857143127e-01
7.142857142857143016e-01
6.142857142857143238e-01
4.000000000000000222e-01
4.285714285714285476e-01
3.857142857142857317e-01
6.714285714285713746e-01
4.571428571428571286e-01
5.999999999999999778e-01
6.571428571428571397e-01
3.857142857142857317e-01
4.142857142857143127e-01
3.714285714285714413e-01
4.000000000000000222e-01
4.857142857142857095e-01
3.714285714285714413e-01
4.000000000000000222e-01
5.428571428571428159e-01
3.857142857142857317e-01
5.285714285714285809e-01
3.857142857142857317e-01
2.999999999999999889e-01
5.142857142857142350e-01
4.000000000000000222e-01
4.000000000000000222e-01
6.571428571428571397e-01
3.428571428571428603e-01
3.714285714285714413e-01
4.000000000000000222e-01
3.285714285714285698e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.142857142857142794e-01
4.000000000000000222e-01
4.142857142857143127e-01
5.571428571428571619e-01
4.428571428571428381e-01
4.285714285714285476e-01
5.142857142857142350e-01
2.714285714285714080e-01
2.999999999999999889e-01
4.857142857142857095e-01
4.142857142857143127e-01
5.428571428571428159e-01
3.571428571428571508e-01
5.857142857142857428e-01
5.142857142857142350e-01
4.000000000000000222e-01
3.857142857142857317e-01
4.285714285714285476e-01
3.142857142857142794e-01
3.428571428571428603e-01
4.285714285714285476e-01
5.999999999999999778e-01
4.857142857142857095e-01
5.999999999999999778e-01
4.571428571428571286e-01
5.857142857142857428e-01
5.999999999999999778e-01
4.857142857142857095e-01
5.285714285714285809e-01
4.571428571428571286e-01
5.285714285714285809e-01
3.714285714285714413e-01
5.428571428571428159e-01
3.285714285714285698e-01
4.000000000000000222e-01
6.857142857142857206e-01
5.571428571428571619e-01
4.428571428571428381e-01
3.571428571428571508e-01
7.428571428571428825e-01
4.571428571428571286e-01
5.428571428571428159e-01
4.857142857142857095e-01
5.857142857142857428e-01
4.571428571428571286e-01
6.857142857142857206e-01
5.000000000000000000e-01
4.000000000000000222e-01
7.142857142857143016e-01
3.428571428571428603e-01
3.571428571428571508e-01
3.857142857142857317e-01
3.714285714285714413e-01
3.857142857142857317e-01
6.285714285714285587e-01
4.000000000000000222e-01
5.857142857142857428e-01
5.857142857142857428e-01
2.857142857142856984e-01
4.000000000000000222e-01
3.428571428571428603e-01
4.000000000000000222e-01
3.714285714285714413e-01
4.000000000000000222e-01
5.142857142857142350e-01
3.857142857142857317e-01
3.857142857142857317e-01
4.000000000000000222e-01
5.571428571428571619e-01
4.285714285714285476e-01
5.571428571428571619e-01
4.000000000000000222e-01
4.285714285714285476e-01
3.571428571428571508e-01
5.571428571428571619e-01
3.285714285714285698e-01
6.714285714285713746e-01
4.428571428571428381e-01
4.428571428571428381e-01
5.714285714285713969e-01
7.857142857142856984e-01
4.428571428571428381e-01
5.714285714285713969e-01
3.428571428571428603e-01
4.428571428571428381e-01
4.000000000000000222e-01
4.142857142857143127e-01
5.714285714285713969e-01
3.857142857142857317e-01
4.428571428571428381e-01
5.571428571428571619e-01
4.285714285714285476e-01
4.428571428571428381e-01
4.000000000000000222e-01
6.714285714285713746e-01
4.857142857142857095e-01
3.714285714285714413e-01
4.000000000000000222e-01
5.000000000000000000e-01
4.714285714285714191e-01
5.285714285714285809e-01
5.714285714285713969e-01
4.428571428571428381e-01
6.285714285714285587e-01
4.857142857142857095e-01
3.857142857142857317e-01
6.714285714285713746e-01
5.714285714285713969e-01
3.571428571428571508e-01
5.000000000000000000e-01
3.428571428571428603e-01
2.999999999999999889e-01
3.428571428571428603e-01
4.285714285714285476e-01
6.428571428571429047e-01
5.857142857142857428e-01
5.285714285714285809e-01
6.428571428571429047e-01
4.714285714285714191e-01
4.857142857142857095e-01
4.428571428571428381e-01
6.142857142857143238e-01
3.428571428571428603e-01
5.857142857142857428e-01
5.142857142857142350e-01
4.000000000000000222e-01
3.571428571428571508e-01
4.285714285714285476e-01
5.857142857142857428e-01
5.999999999999999778e-01
3.428571428571428603e-01
6.285714285714285587e-01
5.142857142857142350e-01
5.428571428571428159e-01
5.714285714285713969e-01
3.714285714285714413e-01
4.142857142857143127e-01
4.000000000000000222e-01
4.285714285714285476e-01
5.000000000000000000e-01
2.999999999999999889e-01
4.857142857142857095e-01
5.857142857142857428e-01
4.142857142857143127e-01
2.999999999999999889e-01
6.999999999999999556e-01
5.999999999999999778e-01
6.999999999999999556e-01
3.714285714285714413e-01
5.285714285714285809e-01
6.571428571428571397e-01
3.285714285714285698e-01
4.428571428571428381e-01
5.142857142857142350e-01
7.428571428571428825e-01
3.571428571428571508e-01
5.571428571428571619e-01
5.428571428571428159e-01
4.714285714285714191e-01
5.000000000000000000e-01
4.714285714285714191e-01
4.285714285714285476e-01
5.285714285714285809e-01
4.714285714285714191e-01
4.428571428571428381e-01
5.999999999999999778e-01
3.857142857142857317e-01
4.428571428571428381e-01
3.714285714285714413e-01
3.714285714285714413e-01
5.857142857142857428e-01
4.285714285714285476e-01
3.714285714285714413e-01
4.571428571428571286e-01
5.714285714285713969e-01
3.571428571428571508e-01
5.714285714285713969e-01
5.571428571428571619e-01
6.142857142857143238e-01
4.571428571428571286e-01
5.857142857142857428e-01
3.571428571428571508e-01
6.285714285714285587e-01
3.857142857142857317e-01
5.142857142857142350e-01
3.571428571428571508e-01
5.714285714285713969e-01
7.285714285714285365e-01
6.857142857142857206e-01
4.000000000000000222e-01
6.999999999999999556e-01
6.428571428571429047e-01
6.714285714285713746e-01
5.999999999999999778e-01
6.142857142857143238e-01
5.571428571428571619e-01
4.857142857142857095e-01
4.857142857142857095e-01
7.571428571428571175e-01
6.857142857142857206e-01
4.428571428571428381e-01
5.142857142857142350e-01
5.714285714285713969e-01
6.857142857142857206e-01
6.428571428571429047e-01
5.428571428571428159e-01
4.571428571428571286e-01
6.571428571428571397e-01
4.571428571428571286e-01
6.285714285714285587e-01
5.285714285714285809e-01
5.000000000000000000e-01
3.857142857142857317e-01
3.428571428571428603e-01
6.999999999999999556e-01
5.142857142857142350e-01
2.857142857142856984e-01
5.714285714285713969e-01
5.571428571428571619e-01
5.285714285714285809e-01
5.714285714285713969e-01
4.857142857142857095e-01
5.571428571428571619e-01
6.285714285714285587e-01
6.999999999999999556e-01
1.000000000000000000e+00
4.142857142857143127e-01
2.999999999999999889e-01
5.571428571428571619e-01
4.285714285714285476e-01
6.285714285714285587e-01
4.571428571428571286e-01
4.428571428571428381e-01
8.428571428571428603e-01
5.428571428571428159e-01
5.428571428571428159e-01
5.000000000000000000e-01
4.285714285714285476e-01
4.428571428571428381e-01
6.142857142857143238e-01
6.285714285714285587e-01
5.428571428571428159e-01
5.857142857142857428e-01
3.285714285714285698e-01
6.714285714285713746e-01
6.999999999999999556e-01
7.857142857142856984e-01
5.142857142857142350e-01
4.285714285714285476e-01
7.571428571428571175e-01
4.571428571428571286e-01
3.285714285714285698e-01
7.428571428571428825e-01
3.714285714285714413e-01
4.428571428571428381e-01
2.857142857142856984e-01
3.142857142857142794e-01
6.714285714285713746e-01
5.000000000000000000e-01
5.857142857142857428e-01
3.285714285714285698e-01
3.857142857142857317e-01
7.285714285714285365e-01
3.285714285714285698e-01
8.285714285714286254e-01
6.142857142857143238e-01
5.714285714285713969e-01
4.714285714285714191e-01
6.999999999999999556e-01
4.571428571428571286e-01
5.142857142857142350e-01
4.857142857142857095e-01
5.571428571428571619e-01
5.571428571428571619e-01
4.571428571428571286e-01
4.571428571428571286e-01
3.428571428571428603e-01
5.571428571428571619e-01
6.428571428571429047e-01
5.714285714285713969e-01
3.571428571428571508e-01
4.285714285714285476e-01
6.285714285714285587e-01
4.428571428571428381e-01
5.000000000000000000e-01
3.285714285714285698e-01
3.714285714285714413e-01
4.142857142857143127e-01
3.857142857142857317e-01
7.285714285714285365e-01
4.857142857142857095e-01
5.285714285714285809e-01
5.428571428571428159e-01
6.285714285714285587e-01
3.428571428571428603e-01
4.000000000000000222e-01
3.857142857142857317e-01
5.142857142857142350e-01
4.428571428571428381e-01
4.285714285714285476e-01
5.000000000000000000e-01
5.857142857142857428e-01
6.142857142857143238e-01
5.999999999999999778e-01
3.857142857142857317e-01
5.571428571428571619e-01
5.571428571428571619e-01
6.714285714285713746e-01
4.142857142857143127e-01
7.714285714285714635e-01
5.571428571428571619e-01
5.857142857142857428e-01
4.000000000000000222e-01
3.714285714285714413e-01
5.999999999999999778e-01
4.857142857142857095e-01
4.285714285714285476e-01
6.999999999999999556e-01
3.857142857142857317e-01
6.857142857142857206e-01
6.857142857142857206e-01
7.142857142857143016e-01
6.714285714285713746e-01
4.000000000000000222e-01
4.428571428571428381e-01
6.571428571428571397e-01
4.428571428571428381e-01
6.285714285714285587e-01
5.285714285714285809e-01
7.714285714285714635e-01
5.142857142857142350e-01
3.714285714285714413e-01
5.285714285714285809e-01
1.000000000000000000e+00
4.857142857142857095e-01
7.714285714285714635e-01
4.428571428571428381e-01
5.285714285714285809e-01
4.857142857142857095e-01
5.285714285714285809e-01
4.857142857142857095e-01
5.571428571428571619e-01
6.428571428571429047e-01
5.857142857142857428e-01
3.571428571428571508e-01
7.571428571428571175e-01
5.571428571428571619e-01
4.571428571428571286e-01
5.714285714285713969e-01
5.142857142857142350e-01
4.142857142857143127e-01
5.142857142857142350e-01
5.428571428571428159e-01
4.571428571428571286e-01
3.428571428571428603e-01
4.571428571428571286e-01
5.000000000000000000e-01
4.000000000000000222e-01
4.571428571428571286e-01
4.142857142857143127e-01
5.999999999999999778e-01
6.428571428571429047e-01
5.285714285714285809e-01
7.571428571428571175e-01
4.428571428571428381e-01
6.714285714285713746e-01
6.428571428571429047e-01
5.285714285714285809e-01
7.285714285714285365e-01
6.857142857142857206e-01
4.000000000000000222e-01
6.428571428571429047e-01
6.428571428571429047e-01
6.714285714285713746e-01
4.000000000000000222e-01
4.428571428571428381e-01
5.714285714285713969e-01
5.571428571428571619e-01
6.285714285714285587e-01
4.428571428571428381e-01
4.714285714285714191e-01
4.000000000000000222e-01
4.285714285714285476e-01
4.428571428571428381e-01
4.285714285714285476e-01
3.857142857142857317e-01
4.000000000000000222e-01
6.571428571428571397e-01
6.285714285714285587e-01
6.857142857142857206e-01
7.142857142857143016e-01
4.000000000000000222e-01
4.000000000000000222e-01
5.857142857142857428e-01
3.857142857142857317e-01
7.285714285714285365e-01
5.857142857142857428e-01
5.142857142857142350e-01
7.142857142857143016e-01
4.000000000000000222e-01
5.428571428571428159e-01
5.285714285714285809e-01
4.285714285714285476e-01
4.428571428571428381e-01
4.428571428571428381e-01
3.571428571428571508e-01
3.285714285714285698e-01
6.999999999999999556e-01
4.571428571428571286e-01
6.428571428571429047e-01
3.714285714285714413e-01
3.857142857142857317e-01
4.285714285714285476e-01
5.428571428571428159e-01
6.428571428571429047e-01
5.000000000000000000e-01
6.999999999999999556e-01
6.571428571428571397e-01
2.285714285714285643e-01
3.571428571428571508e-01
5.285714285714285809e-01
6.428571428571429047e-01
6.142857142857143238e-01
3.285714285714285698e-01
3.428571428571428603e-01
6.999999999999999556e-01
4.428571428571428381e-01
3.857142857142857317e-01
4.857142857142857095e-01
3.571428571428571508e-01
3.857142857142857317e-01
6.999999999999999556e-01
4.285714285714285476e-01
4.714285714285714191e-01
5.428571428571428159e-01
3.428571428571428603e-01
6.428571428571429047e-01
6.428571428571429047e-01
5.857142857142857428e-01
4.714285714285714191e-01
4.000000000000000222e-01
3.571428571428571508e-01
3.142857142857142794e-01
6.571428571428571397e-01
6.428571428571429047e-01
4.000000000000000222e-01
6.571428571428571397e-01
4.428571428571428381e-01
5.142857142857142350e-01
5.428571428571428159e-01
5.857142857142857428e-01
5.571428571428571619e-01
6.285714285714285587e-01
4.285714285714285476e-01
6.571428571428571397e-01
7.428571428571428825e-01
4.857142857142857095e-01
3.714285714285714413e-01
6.999999999999999556e-01
5.142857142857142350e-01
4.857142857142857095e-01
5.571428571428571619e-01
6.857142857142857206e-01
5.857142857142857428e-01
6.285714285714285587e-01
7.428571428571428825e-01
5.142857142857142350e-01
5.142857142857142350e-01
5.857142857142857428e-01
5.714285714285713969e-01
5.000000000000000000e-01
4.142857142857143127e-01
5.285714285714285809e-01
4.571428571428571286e-01
4.428571428571428381e-01
6.285714285714285587e-01
3.428571428571428603e-01
6.285714285714285587e-01
5.142857142857142350e-01
3.428571428571428603e-01
5.571428571428571619e-01
4.571428571428571286e-01
5.714285714285713969e-01
7.857142857142856984e-01
3.857142857142857317e-01
5.142857142857142350e-01
4.428571428571428381e-01
3.857142857142857317e-01
6.571428571428571397e-01
5.428571428571428159e-01
5.714285714285713969e-01
4.428571428571428381e-01
3.714285714285714413e-01
5.142857142857142350e-01
4.285714285714285476e-01
5.285714285714285809e-01
4.428571428571428381e-01
3.857142857142857317e-01
3.428571428571428603e-01
4.285714285714285476e-01
6.285714285714285587e-01
5.714285714285713969e-01
5.428571428571428159e-01
5.571428571428571619e-01
4.285714285714285476e-01
4.857142857142857095e-01
5.571428571428571619e-01
4.428571428571428381e-01
4.714285714285714191e-01
4.571428571428571286e-01
5.999999999999999778e-01
4.571428571428571286e-01
5.999999999999999778e-01
6.142857142857143238e-01
5.714285714285713969e-01
2.999999999999999889e-01
3.428571428571428603e-01
5.142857142857142350e-01
4.428571428571428381e-01
4.857142857142857095e-01
8.571428571428570953e-01
3.714285714285714413e-01
5.857142857142857428e-01
4.142857142857143127e-01
5.285714285714285809e-01
4.000000000000000222e-01
4.142857142857143127e-01
2.999999999999999889e-01
5.714285714285713969e-01
3.285714285714285698e-01
6.571428571428571397e-01
4.285714285714285476e-01
6.285714285714285587e-01
4.000000000000000222e-01
5.571428571428571619e-01
3.714285714285714413e-01
4.857142857142857095e-01
4.714285714285714191e-01
3.571428571428571508e-01
4.285714285714285476e-01
6.714285714285713746e-01
4.285714285714285476e-01
4.000000000000000222e-01
4.714285714285714191e-01
5.428571428571428159e-01
7.285714285714285365e-01
5.999999999999999778e-01
3.428571428571428603e-01
3.857142857142857317e-01
9.285714285714286031e-01
5.142857142857142350e-01
3.857142857142857317e-01
4.857142857142857095e-01
4.571428571428571286e-01
4.428571428571428381e-01
4.428571428571428381e-01
6.428571428571429047e-01
8.000000000000000444e-01
3.714285714285714413e-01
4.428571428571428381e-01
3.571428571428571508e-01
5.142857142857142350e-01
5.285714285714285809e-01
3.428571428571428603e-01
4.000000000000000222e-01
4.000000000000000222e-01
3.857142857142857317e-01
7.428571428571428825e-01
5.857142857142857428e-01
7.285714285714285365e-01
4.000000000000000222e-01
5.000000000000000000e-01
4.428571428571428381e-01
6.142857142857143238e-01
5.142857142857142350e-01
4.857142857142857095e-01
3.714285714285714413e-01
4.428571428571428381e-01
7.142857142857143016e-01
5.714285714285713969e-01
3.714285714285714413e-01
3.428571428571428603e-01
3.714285714285714413e-01
4.428571428571428381e-01
3.857142857142857317e-01
3.571428571428571508e-01
4.285714285714285476e-01
3.142857142857142794e-01
4.571428571428571286e-01
4.285714285714285476e-01
4.571428571428571286e-01
4.142857142857143127e-01
7.428571428571428825e-01
7.142857142857143016e-01
3.714285714285714413e-01
5.714285714285713969e-01
4.000000000000000222e-01
4.000000000000000222e-01
4.857142857142857095e-01
4.428571428571428381e-01
4.714285714285714191e-01
5.142857142857142350e-01
3.857142857142857317e-01
5.285714285714285809e-01
5.000000000000000000e-01
5.999999999999999778e-01
5.571428571428571619e-01
5.428571428571428159e-01
2.857142857142856984e-01
3.857142857142857317e-01
4.285714285714285476e-01
3.714285714285714413e-01
8.142857142857142794e-01
5.000000000000000000e-01
3.714285714285714413e-01
5.571428571428571619e-01
5.142857142857142350e-01
7.714285714285714635e-01
3.714285714285714413e-01
4.285714285714285476e-01
3.428571428571428603e-01
3.285714285714285698e-01
5.999999999999999778e-01
4.142857142857143127e-01
6.428571428571429047e-01
4.571428571428571286e-01
4.285714285714285476e-01
3.857142857142857317e-01
6.571428571428571397e-01
4.571428571428571286e-01
2.999999999999999889e-01
5.142857142857142350e-01
5.857142857142857428e-01
5.571428571428571619e-01
3.714285714285714413e-01
3.857142857142857317e-01
5.428571428571428159e-01
5.000000000000000000e-01
4.000000000000000222e-01
7.285714285714285365e-01
4.000000000000000222e-01
4.285714285714285476e-01
3.285714285714285698e-01
6.428571428571429047e-01
4.142857142857143127e-01
5.285714285714285809e-01
5.999999999999999778e-01
2.857142857142856984e-01
7.428571428571428825e-01
3.714285714285714413e-01
5.571428571428571619e-01
3.428571428571428603e-01
6.857142857142857206e-01
4.142857142857143127e-01
4.000000000000000222e-01
6.285714285714285587e-01
3.571428571428571508e-01
4.000000000000000222e-01
3.857142857142857317e-01
5.285714285714285809e-01
5.000000000000000000e-01
4.571428571428571286e-01
5.714285714285713969e-01
3.571428571428571508e-01
5.000000000000000000e-01
5.999999999999999778e-01
4.428571428571428381e-01
6.999999999999999556e-01
4.857142857142857095e-01
6.428571428571429047e-01
5.714285714285713969e-01
4.285714285714285476e-01
5.857142857142857428e-01
6.285714285714285587e-01
5.142857142857142350e-01
5.428571428571428159e-01
4.142857142857143127e-01
5.142857142857142350e-01
3.857142857142857317e-01
4.428571428571428381e-01
4.714285714285714191e-01
5.857142857142857428e-01
7.857142857142856984e-01
6.142857142857143238e-01
6.714285714285713746e-01
4.000000000000000222e-01
6.428571428571429047e-01
8.428571428571428603e-01
4.285714285714285476e-01
4.000000000000000222e-01
4.142857142857143127e-01
5.428571428571428159e-01
5.714285714285713969e-01
3.857142857142857317e-01
7.285714285714285365e-01
5.999999999999999778e-01
3.571428571428571508e-01
5.571428571428571619e-01
3.857142857142857317e-01
3.428571428571428603e-01
4.142857142857143127e-01
6.857142857142857206e-01
7.142857142857143016e-01
4.142857142857143127e-01
5.000000000000000000e-01
3.428571428571428603e-01
5.000000000000000000e-01
7.571428571428571175e-01
7.285714285714285365e-01
4.428571428571428381e-01
5.428571428571428159e-01
7.285714285714285365e-01
6.857142857142857206e-01
6.714285714285713746e-01
6.428571428571429047e-01
6.285714285714285587e-01
5.571428571428571619e-01
6.428571428571429047e-01
6.142857142857143238e-01
6.142857142857143238e-01
4.857142857142857095e-01
7.857142857142856984e-01
5.999999999999999778e-01
5.999999999999999778e-01
4.857142857142857095e-01
6.714285714285713746e-01
5.857142857142857428e-01
4.285714285714285476e-01
4.571428571428571286e-01
4.714285714285714191e-01
4.000000000000000222e-01
5.142857142857142350e-01
5.285714285714285809e-01
5.285714285714285809e-01
3.714285714285714413e-01
3.428571428571428603e-01
5.857142857142857428e-01
6.714285714285713746e-01
3.571428571428571508e-01
5.999999999999999778e-01
5.714285714285713969e-01
3.714285714285714413e-01
4.714285714285714191e-01
3.571428571428571508e-01
3.857142857142857317e-01
4.571428571428571286e-01
3.285714285714285698e-01
4.428571428571428381e-01
5.857142857142857428e-01
4.714285714285714191e-01
4.428571428571428381e-01
3.714285714285714413e-01
6.428571428571429047e-01
4.428571428571428381e-01
5.142857142857142350e-01
6.571428571428571397e-01
4.000000000000000222e-01
4.142857142857143127e-01
4.000000000000000222e-01
5.428571428571428159e-01
6.285714285714285587e-01
6.285714285714285587e-01
5.142857142857142350e-01
3.285714285714285698e-01
3.571428571428571508e-01
4.000000000000000222e-01
2.857142857142856984e-01
3.714285714285714413e-01
6.285714285714285587e-01
3.571428571428571508e-01
5.999999999999999778e-01
7.428571428571428825e-01
6.714285714285713746e-01
6.571428571428571397e-01
5.714285714285713969e-01
4.000000000000000222e-01
5.571428571428571619e-01
6.142857142857143238e-01
4.428571428571428381e-01
6.142857142857143238e-01
6.571428571428571397e-01
5.857142857142857428e-01
3.571428571428571508e-01
6.142857142857143238e-01
5.142857142857142350e-01
5.428571428571428159e-01
3.857142857142857317e-01
5.428571428571428159e-01
8.714285714285714413e-01
5.285714285714285809e-01
5.857142857142857428e-01
6.428571428571429047e-01
3.428571428571428603e-01
7.285714285714285365e-01
6.571428571428571397e-01
4.285714285714285476e-01
6.142857142857143238e-01
4.857142857142857095e-01
5.857142857142857428e-01
3.571428571428571508e-01
6.142857142857143238e-01
7.428571428571428825e-01
4.428571428571428381e-01
3.857142857142857317e-01
4.428571428571428381e-01
4.142857142857143127e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.571428571428571508e-01
3.857142857142857317e-01
5.999999999999999778e-01
5.000000000000000000e-01
5.999999999999999778e-01
4.428571428571428381e-01
4.428571428571428381e-01
6.999999999999999556e-01
3.857142857142857317e-01
4.142857142857143127e-01
7.857142857142856984e-01
6.714285714285713746e-01
3.714285714285714413e-01
6.857142857142857206e-01
3.428571428571428603e-01
4.285714285714285476e-01
6.142857142857143238e-01
3.571428571428571508e-01
7.142857142857143016e-01
4.571428571428571286e-01
4.714285714285714191e-01
5.714285714285713969e-01
5.571428571428571619e-01
5.571428571428571619e-01
4.285714285714285476e-01
7.857142857142856984e-01
4.285714285714285476e-01
6.142857142857143238e-01
6.285714285714285587e-01
3.714285714285714413e-01
4.000000000000000222e-01
4.142857142857143127e-01
4.714285714285714191e-01
3.857142857142857317e-01
6.142857142857143238e-01
6.285714285714285587e-01
5.999999999999999778e-01
3.714285714285714413e-01
6.428571428571429047e-01
3.285714285714285698e-01
4.714285714285714191e-01
5.428571428571428159e-01
3.571428571428571508e-01
4.857142857142857095e-01
4.571428571428571286e-01
4.714285714285714191e-01
3.714285714285714413e-01
5.142857142857142350e-01
4.428571428571428381e-01
6.857142857142857206e-01
3.714285714285714413e-01
5.571428571428571619e-01
5.285714285714285809e-01
5.999999999999999778e-01
4.857142857142857095e-01
4.142857142857143127e-01
5.142857142857142350e-01
3.857142857142857317e-01
5.142857142857142350e-01
5.714285714285713969e-01
3.142857142857142794e-01
5.571428571428571619e-01
7.714285714285714635e-01
6.857142857142857206e-01
4.142857142857143127e-01
3.428571428571428603e-01
4.142857142857143127e-01
4.285714285714285476e-01
3.285714285714285698e-01
6.142857142857143238e-01
5.571428571428571619e-01
5.142857142857142350e-01
6.714285714285713746e-01
4.142857142857143127e-01
5.571428571428571619e-01
4.285714285714285476e-01
7.285714285714285365e-01
5.000000000000000000e-01
4.285714285714285476e-01
6.857142857142857206e-01
7.714285714285714635e-01
5.285714285714285809e-01
4.285714285714285476e-01
8.428571428571428603e-01
6.857142857142857206e-01
4.714285714285714191e-01
4.714285714285714191e-01
4.571428571428571286e-01
4.142857142857143127e-01
6.142857142857143238e-01
2.714285714285714080e-01
3.428571428571428603e-01
5.714285714285713969e-01
3.857142857142857317e-01
3.285714285714285698e-01
3.285714285714285698e-01
3.142857142857142794e-01
6.857142857142857206e-01
2.999999999999999889e-01
5.142857142857142350e-01
3.571428571428571508e-01
3.857142857142857317e-01
3.428571428571428603e-01
4.714285714285714191e-01
3.571428571428571508e-01
5.285714285714285809e-01
4.000000000000000222e-01
5.142857142857142350e-01
4.714285714285714191e-01
3.857142857142857317e-01
5.285714285714285809e-01
4.857142857142857095e-01
6.142857142857143238e-01
4.714285714285714191e-01
3.714285714285714413e-01
3.285714285714285698e-01
6.999999999999999556e-01
4.428571428571428381e-01
6.142857142857143238e-01
6.285714285714285587e-01
3.285714285714285698e-01
6.428571428571429047e-01
5.285714285714285809e-01
5.999999999999999778e-01
6.857142857142857206e-01
5.714285714285713969e-01
7.285714285714285365e-01
6.714285714285713746e-01
7.428571428571428825e-01
7.142857142857143016e-01
7.142857142857143016e-01
4.857142857142857095e-01
3.857142857142857317e-01
5.714285714285713969e-01
4.000000000000000222e-01
4.571428571428571286e-01
4.000000000000000222e-01
5.857142857142857428e-01
4.000000000000000222e-01
7.285714285714285365e-01
6.571428571428571397e-01
4.000000000000000222e-01
3.714285714285714413e-01
4.000000000000000222e-01
5.571428571428571619e-01
4.000000000000000222e-01
5.285714285714285809e-01
5.285714285714285809e-01
6.571428571428571397e-01
7.857142857142856984e-01
4.428571428571428381e-01
5.285714285714285809e-01
5.285714285714285809e-01
5.857142857142857428e-01
6.999999999999999556e-01
4.000000000000000222e-01
6.714285714285713746e-01
4.000000000000000222e-01
5.142857142857142350e-01
4.714285714285714191e-01
4.142857142857143127e-01
3.571428571428571508e-01
5.000000000000000000e-01
5.571428571428571619e-01
4.285714285714285476e-01
5.142857142857142350e-01
5.285714285714285809e-01
4.857142857142857095e-01
4.142857142857143127e-01
4.000000000000000222e-01
4.857142857142857095e-01
6.714285714285713746e-01
4.714285714285714191e-01
4.714285714285714191e-01
3.857142857142857317e-01
6.714285714285713746e-01
4.285714285714285476e-01
3.857142857142857317e-01
5.857142857142857428e-01
7.142857142857143016e-01
3.714285714285714413e-01
5.000000000000000000e-01
4.571428571428571286e-01
7.714285714285714635e-01
4.571428571428571286e-01
4.714285714285714191e-01
6.428571428571429047e-01
5.857142857142857428e-01
6.142857142857143238e-01
5.714285714285713969e-01
3.857142857142857317e-01
5.999999999999999778e-01
5.571428571428571619e-01
6.285714285714285587e-01
5.571428571428571619e-01
4.142857142857143127e-01
3.857142857142857317e-01
4.571428571428571286e-01
5.571428571428571619e-01
5.999999999999999778e-01
3.571428571428571508e-01
4.000000000000000222e-01
7.571428571428571175e-01
4.714285714285714191e-01
6.142857142857143238e-01
3.428571428571428603e-01
5.428571428571428159e-01
4.142857142857143127e-01
7.428571428571428825e-01
6.571428571428571397e-01
6.999999999999999556e-01
2.857142857142856984e-01
5.714285714285713969e-01
7.285714285714285365e-01
4.857142857142857095e-01
4.571428571428571286e-01
6.142857142857143238e-01
6.999999999999999556e-01
4.285714285714285476e-01
5.571428571428571619e-01
5.999999999999999778e-01
5.571428571428571619e-01
5.142857142857142350e-01
1.000000000000000000e+00
6.857142857142857206e-01
6.571428571428571397e-01
5.714285714285713969e-01
5.142857142857142350e-01
5.714285714285713969e-01
5.142857142857142350e-01
5.714285714285713969e-01
5.142857142857142350e-01
5.285714285714285809e-01
5.714285714285713969e-01
6.142857142857143238e-01
5.714285714285713969e-01
4.000000000000000222e-01
5.714285714285713969e-01
3.285714285714285698e-01
3.571428571428571508e-01
5.714285714285713969e-01
5.142857142857142350e-01
6.142857142857143238e-01
5.571428571428571619e-01
6.714285714285713746e-01
4.285714285714285476e-01
4.142857142857143127e-01
5.714285714285713969e-01
5.571428571428571619e-01
4.428571428571428381e-01
7.428571428571428825e-01
4.000000000000000222e-01
6.571428571428571397e-01
6.428571428571429047e-01
4.428571428571428381e-01
5.428571428571428159e-01
3.285714285714285698e-01
4.571428571428571286e-01
4.285714285714285476e-01
6.999999999999999556e-01
3.714285714285714413e-01
2.714285714285714080e-01
6.142857142857143238e-01
5.000000000000000000e-01
4.285714285714285476e-01
5.428571428571428159e-01
3.285714285714285698e-01
5.428571428571428159e-01
4.857142857142857095e-01
3.571428571428571508e-01
3.857142857142857317e-01
7.142857142857143016e-01
7.714285714285714635e-01
4.285714285714285476e-01
4.000000000000000222e-01
7.571428571428571175e-01
5.142857142857142350e-01
7.285714285714285365e-01
7.142857142857143016e-01
5.428571428571428159e-01
7.428571428571428825e-01
3.714285714285714413e-01
2.999999999999999889e-01
4.857142857142857095e-01
5.142857142857142350e-01
6.571428571428571397e-01
6.428571428571429047e-01
2.999999999999999889e-01
3.285714285714285698e-01
6.571428571428571397e-01
5.142857142857142350e-01
5.142857142857142350e-01
3.571428571428571508e-01
6.428571428571429047e-01
3.571428571428571508e-01
5.285714285714285809e-01
4.428571428571428381e-01
3.714285714285714413e-01
7.285714285714285365e-01
6.571428571428571397e-01
6.285714285714285587e-01
4.714285714285714191e-01
5.714285714285713969e-01
4.714285714285714191e-01
5.571428571428571619e-01
4.142857142857143127e-01
3.428571428571428603e-01
5.571428571428571619e-01
4.714285714285714191e-01
4.285714285714285476e-01
4.142857142857143127e-01
4.142857142857143127e-01
4.571428571428571286e-01
5.857142857142857428e-01
5.714285714285713969e-01
6.142857142857143238e-01
6.142857142857143238e-01
6.857142857142857206e-01
1.000000000000000000e+00
5.714285714285713969e-01
5.571428571428571619e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.714285714285714413e-01
4.285714285714285476e-01
3.428571428571428603e-01
4.857142857142857095e-01
4.857142857142857095e-01
4.142857142857143127e-01
5.285714285714285809e-01
5.142857142857142350e-01
6.285714285714285587e-01
7.714285714285714635e-01
2.857142857142856984e-01
3.428571428571428603e-01
4.428571428571428381e-01
5.428571428571428159e-01
1.000000000000000000e+00
6.571428571428571397e-01
8.857142857142856762e-01
4.571428571428571286e-01
4.000000000000000222e-01
5.857142857142857428e-01
4.428571428571428381e-01
4.285714285714285476e-01
7.142857142857143016e-01
6.714285714285713746e-01
3.571428571428571508e-01
6.428571428571429047e-01
5.857142857142857428e-01
3.857142857142857317e-01
4.142857142857143127e-01
2.857142857142856984e-01
7.285714285714285365e-01
5.857142857142857428e-01
5.285714285714285809e-01
4.428571428571428381e-01
3.142857142857142794e-01
6.571428571428571397e-01
4.428571428571428381e-01
4.571428571428571286e-01
4.571428571428571286e-01
6.714285714285713746e-01
4.285714285714285476e-01
5.142857142857142350e-01
4.571428571428571286e-01
4.857142857142857095e-01
4.285714285714285476e-01
4.571428571428571286e-01
4.571428571428571286e-01
3.857142857142857317e-01
4.428571428571428381e-01
6.142857142857143238e-01
5.142857142857142350e-01
4.285714285714285476e-01
3.428571428571428603e-01
2.999999999999999889e-01
5.285714285714285809e-01
4.857142857142857095e-01
5.000000000000000000e-01
5.571428571428571619e-01
5.285714285714285809e-01
3.857142857142857317e-01
6.428571428571429047e-01
3.714285714285714413e-01
3.857142857142857317e-01
3.571428571428571508e-01
3.857142857142857317e-01
5.428571428571428159e-01
7.142857142857143016e-01
3.714285714285714413e-01
3.714285714285714413e-01
4.000000000000000222e-01
4.285714285714285476e-01
5.999999999999999778e-01
3.714285714285714413e-01
3.857142857142857317e-01
5.142857142857142350e-01
4.428571428571428381e-01
4.142857142857143127e-01
5.714285714285713969e-01
5.999999999999999778e-01
5.142857142857142350e-01
4.428571428571428381e-01
4.714285714285714191e-01
3.428571428571428603e-01
5.142857142857142350e-01
4.714285714285714191e-01
4.285714285714285476e-01
6.142857142857143238e-01
4.142857142857143127e-01
5.999999999999999778e-01
4.714285714285714191e-01
3.714285714285714413e-01
6.142857142857143238e-01
6.285714285714285587e-01
4.714285714285714191e-01
6.571428571428571397e-01
5.000000000000000000e-01
7.285714285714285365e-01
4.142857142857143127e-01
4.857142857142857095e-01
5.000000000000000000e-01
5.857142857142857428e-01
5.000000000000000000e-01
5.571428571428571619e-01
6.857142857142857206e-01
4.571428571428571286e-01
3.857142857142857317e-01
4.000000000000000222e-01
8.142857142857142794e-01
3.571428571428571508e-01
7.285714285714285365e-01
3.571428571428571508e-01
5.428571428571428159e-01
5.999999999999999778e-01
5.999999999999999778e-01
5.714285714285713969e-01
4.000000000000000222e-01
6.142857142857143238e-01
4.000000000000000222e-01
4.571428571428571286e-01
4.857142857142857095e-01
5.999999999999999778e-01
4.714285714285714191e-01
5.142857142857142350e-01
6.857142857142857206e-01
6.571428571428571397e-01
3.571428571428571508e-01
6.714285714285713746e-01
6.714285714285713746e-01
5.142857142857142350e-01
4.571428571428571286e-01
3.285714285714285698e-01
5.142857142857142350e-01
7.142857142857143016e-01
5.714285714285713969e-01
4.142857142857143127e-01
3.857142857142857317e-01
4.857142857142857095e-01
4.142857142857143127e-01
4.000000000000000222e-01
4.571428571428571286e-01
6.428571428571429047e-01
4.571428571428571286e-01
4.142857142857143127e-01
4.571428571428571286e-01
3.714285714285714413e-01
5.428571428571428159e-01
6.428571428571429047e-01
5.142857142857142350e-01
5.714285714285713969e-01
5.857142857142857428e-01
2.999999999999999889e-01
5.000000000000000000e-01
3.714285714285714413e-01
6.714285714285713746e-01
4.571428571428571286e-01
4.142857142857143127e-01
4.714285714285714191e-01
5.428571428571428159e-01
6.142857142857143238e-01
4.571428571428571286e-01
4.428571428571428381e-01
4.285714285714285476e-01
5.857142857142857428e-01
2.714285714285714080e-01
4.857142857142857095e-01
3.571428571428571508e-01
5.714285714285713969e-01
5.999999999999999778e-01
6.142857142857143238e-01
3.428571428571428603e-01
3.285714285714285698e-01
6.714285714285713746e-01
4.428571428571428381e-01
4.000000000000000222e-01
5.142857142857142350e-01
5.714285714285713969e-01
3.428571428571428603e-01
4.285714285714285476e-01
5.142857142857142350e-01
4.714285714285714191e-01
4.285714285714285476e-01
5.428571428571428159e-01
6.999999999999999556e-01
5.714285714285713969e-01
5.142857142857142350e-01
4.142857142857143127e-01
6.571428571428571397e-01
3.714285714285714413e-01
2.999999999999999889e-01
4.000000000000000222e-01
3.285714285714285698e-01
3.714285714285714413e-01
4.142857142857143127e-01
6.714285714285713746e-01
3.428571428571428603e-01
3.857142857142857317e-01
3.142857142857142794e-01
2.857142857142856984e-01
4.000000000000000222e-01
4.000000000000000222e-01
6.714285714285713746e-01
3.714285714285714413e-01
4.285714285714285476e-01
4.428571428571428381e-01
3.714285714285714413e-01
6.142857142857143238e-01
3.285714285714285698e-01
3.714285714285714413e-01
5.142857142857142350e-01
3.857142857142857317e-01
7.428571428571428825e-01
4.714285714285714191e-01
4.142857142857143127e-01
6.285714285714285587e-01
3.571428571428571508e-01
4.571428571428571286e-01
4.428571428571428381e-01
6.857142857142857206e-01
4.000000000000000222e-01
5.999999999999999778e-01
4.000000000000000222e-01
3.857142857142857317e-01
6.714285714285713746e-01
3.714285714285714413e-01
5.571428571428571619e-01
4.571428571428571286e-01
7.285714285714285365e-01
5.571428571428571619e-01
3.714285714285714413e-01
6.285714285714285587e-01
4.000000000000000222e-01
3.571428571428571508e-01
5.999999999999999778e-01
3.857142857142857317e-01
7.571428571428571175e-01
5.142857142857142350e-01
6.142857142857143238e-01
6.285714285714285587e-01
6.285714285714285587e-01
6.428571428571429047e-01
6.571428571428571397e-01
4.142857142857143127e-01
3.428571428571428603e-01
3.571428571428571508e-01
5.428571428571428159e-01
6.999999999999999556e-01
4.000000000000000222e-01
3.285714285714285698e-01
4.000000000000000222e-01
5.428571428571428159e-01
3.428571428571428603e-01
4.285714285714285476e-01
6.857142857142857206e-01
7.285714285714285365e-01
5.428571428571428159e-01
5.142857142857142350e-01
3.142857142857142794e-01
2.999999999999999889e-01
5.000000000000000000e-01
5.142857142857142350e-01
4.142857142857143127e-01
4.714285714285714191e-01
3.857142857142857317e-01
5.571428571428571619e-01
4.857142857142857095e-01
5.142857142857142350e-01
4.714285714285714191e-01
6.428571428571429047e-01
6.428571428571429047e-01
6.285714285714285587e-01
4.000000000000000222e-01
4.714285714285714191e-01
4.857142857142857095e-01
3.857142857142857317e-01
5.142857142857142350e-01
5.142857142857142350e-01
3.285714285714285698e-01
5.999999999999999778e-01
3.857142857142857317e-01
1.000000000000000000e+00
4.571428571428571286e-01
5.857142857142857428e-01
5.999999999999999778e-01
6.714285714285713746e-01
6.285714285714285587e-01
3.571428571428571508e-01
5.428571428571428159e-01
6.999999999999999556e-01
5.571428571428571619e-01
5.428571428571428159e-01
5.142857142857142350e-01
5.285714285714285809e-01
6.428571428571429047e-01
6.571428571428571397e-01
7.428571428571428825e-01
7.571428571428571175e-01
6.142857142857143238e-01
5.999999999999999778e-01
5.999999999999999778e-01
4.428571428571428381e-01
6.142857142857143238e-01
4.857142857142857095e-01
5.142857142857142350e-01
3.571428571428571508e-01
5.999999999999999778e-01
5.428571428571428159e-01
3.857142857142857317e-01
4.000000000000000222e-01
5.714285714285713969e-01
3.714285714285714413e-01
4.428571428571428381e-01
3.714285714285714413e-01
6.714285714285713746e-01
3.857142857142857317e-01
4.285714285714285476e-01
4.142857142857143127e-01
7.857142857142856984e-01
5.714285714285713969e-01
5.857142857142857428e-01
3.285714285714285698e-01
4.714285714285714191e-01
3.571428571428571508e-01
4.000000000000000222e-01
4.142857142857143127e-01
3.714285714285714413e-01
3.857142857142857317e-01
3.571428571428571508e-01
6.285714285714285587e-01
3.571428571428571508e-01
6.571428571428571397e-01
3.571428571428571508e-01
4.142857142857143127e-01
3.714285714285714413e-01
4.428571428571428381e-01
4.428571428571428381e-01
3.285714285714285698e-01
4.000000000000000222e-01
3.428571428571428603e-01
4.142857142857143127e-01
5.571428571428571619e-01
4.428571428571428381e-01
3.571428571428571508e-01
6.714285714285713746e-01
4.285714285714285476e-01
5.142857142857142350e-01
5.857142857142857428e-01
5.714285714285713969e-01
3.571428571428571508e-01
3.857142857142857317e-01
5.857142857142857428e-01
5.857142857142857428e-01
3.571428571428571508e-01
7.571428571428571175e-01
4.000000000000000222e-01
3.857142857142857317e-01
6.428571428571429047e-01
4.571428571428571286e-01
3.857142857142857317e-01
6.571428571428571397e-01
3.857142857142857317e-01
5.714285714285713969e-01
4.000000000000000222e-01
5.714285714285713969e-01
3.571428571428571508e-01
4.714285714285714191e-01
3.142857142857142794e-01
3.142857142857142794e-01
3.857142857142857317e-01
4.571428571428571286e-01
7.714285714285714635e-01
2.857142857142856984e-01
7.285714285714285365e-01
6.714285714285713746e-01
3.571428571428571508e-01
4.428571428571428381e-01
2.857142857142856984e-01
3.714285714285714413e-01
4.571428571428571286e-01
4.857142857142857095e-01
8.142857142857142794e-01
4.571428571428571286e-01
4.285714285714285476e-01
7.714285714285714635e-01
7.857142857142856984e-01
5.857142857142857428e-01
5.142857142857142350e-01
4.571428571428571286e-01
7.285714285714285365e-01
4.142857142857143127e-01
4.857142857142857095e-01
5.285714285714285809e-01
5.000000000000000000e-01
5.000000000000000000e-01
5.142857142857142350e-01
5.428571428571428159e-01
5.000000000000000000e-01
4.000000000000000222e-01
4.571428571428571286e-01
3.571428571428571508e-01
7.428571428571428825e-01
4.285714285714285476e-01
4.571428571428571286e-01
3.857142857142857317e-01
3.428571428571428603e-01
7.428571428571428825e-01
5.999999999999999778e-01
6.428571428571429047e-01
4.857142857142857095e-01
6.571428571428571397e-01
5.857142857142857428e-01
7.142857142857143016e-01
6.999999999999999556e-01
6.857142857142857206e-01
5.857142857142857428e-01
6.285714285714285587e-01
5.428571428571428159e-01
6.857142857142857206e-01
8.285714285714286254e-01
8.571428571428570953e-01
6.714285714285713746e-01
6.857142857142857206e-01
3.285714285714285698e-01
3.142857142857142794e-01
5.142857142857142350e-01
6.428571428571429047e-01
3.714285714285714413e-01
4.714285714285714191e-01
4.571428571428571286e-01
5.285714285714285809e-01
5.000000000000000000e-01
3.285714285714285698e-01
5.285714285714285809e-01
5.428571428571428159e-01
6.571428571428571397e-01
4.714285714285714191e-01
3.857142857142857317e-01
6.857142857142857206e-01
3.428571428571428603e-01
4.571428571428571286e-01
4.285714285714285476e-01
4.857142857142857095e-01
3.714285714285714413e-01
4.000000000000000222e-01
4.428571428571428381e-01
4.857142857142857095e-01
5.999999999999999778e-01
5.571428571428571619e-01
4.428571428571428381e-01
3.857142857142857317e-01
3.571428571428571508e-01
7.428571428571428825e-01
4.000000000000000222e-01
5.714285714285713969e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.571428571428571508e-01
3.571428571428571508e-01
6.999999999999999556e-01
3.857142857142857317e-01
4.142857142857143127e-01
3.714285714285714413e-01
3.857142857142857317e-01
5.571428571428571619e-01
4.000000000000000222e-01
3.428571428571428603e-01
4.714285714285714191e-01
3.714285714285714413e-01
3.857142857142857317e-01
4.142857142857143127e-01
4.428571428571428381e-01
4.142857142857143127e-01
3.714285714285714413e-01
4.714285714285714191e-01
4.000000000000000222e-01
4.428571428571428381e-01
3.428571428571428603e-01
5.285714285714285809e-01
4.142857142857143127e-01
4.428571428571428381e-01
4.285714285714285476e-01
5.000000000000000000e-01
3.714285714285714413e-01
3.285714285714285698e-01
4.714285714285714191e-01
3.428571428571428603e-01
4.571428571428571286e-01
5.428571428571428159e-01
3.714285714285714413e-01
3.857142857142857317e-01
4.571428571428571286e-01
4.285714285714285476e-01
7.285714285714285365e-01
3.857142857142857317e-01
3.428571428571428603e-01
4.428571428571428381e-01
5.857142857142857428e-01
5.285714285714285809e-01
5.999999999999999778e-01
3.714285714285714413e-01
5.000000000000000000e-01
4.142857142857143127e-01
3.142857142857142794e-01
5.714285714285713969e-01
5.571428571428571619e-01
4.142857142857143127e-01
3.857142857142857317e-01
6.142857142857143238e-01
6.142857142857143238e-01
5.428571428571428159e-01
6.142857142857143238e-01
4.000000000000000222e-01
4.285714285714285476e-01
3.142857142857142794e-01
3.714285714285714413e-01
5.285714285714285809e-01
4.428571428571428381e-01
4.142857142857143127e-01
4.714285714285714191e-01
3.285714285714285698e-01
4.428571428571428381e-01
3.142857142857142794e-01
6.285714285714285587e-01
3.571428571428571508e-01
5.142857142857142350e-01
3.571428571428571508e-01
5.428571428571428159e-01
3.571428571428571508e-01
4.285714285714285476e-01
5.000000000000000000e-01
4.000000000000000222e-01
5.857142857142857428e-01
3.857142857142857317e-01
6.285714285714285587e-01
4.857142857142857095e-01
5.571428571428571619e-01
3.857142857142857317e-01
4.000000000000000222e-01
4.285714285714285476e-01
4.285714285714285476e-01
8.285714285714286254e-01
3.428571428571428603e-01
4.857142857142857095e-01
4.285714285714285476e-01
5.285714285714285809e-01
6.571428571428571397e-01
4.428571428571428381e-01
4.000000000000000222e-01
6.857142857142857206e-01
3.571428571428571508e-01
6.285714285714285587e-01
3.142857142857142794e-01
5.857142857142857428e-01
4.285714285714285476e-01
4.000000000000000222e-01
3.571428571428571508e-01
6.285714285714285587e-01
3.571428571428571508e-01
5.714285714285713969e-01
5.285714285714285809e-01
4.142857142857143127e-01
3.428571428571428603e-01
4.142857142857143127e-01
3.285714285714285698e-01
4.285714285714285476e-01
6.714285714285713746e-01
7.571428571428571175e-01
6.571428571428571397e-01
5.571428571428571619e-01
3.857142857142857317e-01
3.714285714285714413e-01
3.428571428571428603e-01
4.142857142857143127e-01
7.714285714285714635e-01
6.999999999999999556e-01
3.285714285714285698e-01
3.285714285714285698e-01
6.428571428571429047e-01
3.428571428571428603e-01
4.000000000000000222e-01
4.428571428571428381e-01
5.142857142857142350e-01
4.285714285714285476e-01
6.285714285714285587e-01
3.285714285714285698e-01
5.857142857142857428e-01
4.428571428571428381e-01
6.999999999999999556e-01
4.857142857142857095e-01
4.571428571428571286e-01
4.428571428571428381e-01
4.285714285714285476e-01
8.142857142857142794e-01
4.428571428571428381e-01
4.000000000000000222e-01
3.857142857142857317e-01
4.428571428571428381e-01
3.571428571428571508e-01
5.428571428571428159e-01
4.857142857142857095e-01
4.000000000000000222e-01
5.285714285714285809e-01
2.571428571428571175e-01
5.999999999999999778e-01
8.000000000000000444e-01
4.714285714285714191e-01
3.285714285714285698e-01
3.428571428571428603e-01
3.857142857142857317e-01
3.714285714285714413e-01
3.714285714285714413e-01
5.142857142857142350e-01
4.142857142857143127e-01
4.571428571428571286e-01
4.714285714285714191e-01
4.285714285714285476e-01
5.857142857142857428e-01
3.714285714285714413e-01
4.714285714285714191e-01
5.285714285714285809e-01
4.428571428571428381e-01
5.428571428571428159e-01
4.428571428571428381e-01
3.857142857142857317e-01
5.285714285714285809e-01
4.285714285714285476e-01
5.285714285714285809e-01
4.857142857142857095e-01
4.285714285714285476e-01
4.428571428571428381e-01
3.142857142857142794e-01
5.142857142857142350e-01
4.714285714285714191e-01
7.142857142857143016e-01
4.285714285714285476e-01
2.857142857142856984e-01
6.428571428571429047e-01
3.571428571428571508e-01
6.142857142857143238e-01
5.428571428571428159e-01
4.571428571428571286e-01
4.000000000000000222e-01
4.000000000000000222e-01
3.714285714285714413e-01
4.142857142857143127e-01
3.285714285714285698e-01
3.714285714285714413e-01
3.428571428571428603e-01
3.714285714285714413e-01
3.857142857142857317e-01
4.428571428571428381e-01
3.571428571428571508e-01
6.714285714285713746e-01
5.714285714285713969e-01
7.285714285714285365e-01
5.999999999999999778e-01
5.285714285714285809e-01
5.571428571428571619e-01
5.428571428571428159e-01
3.714285714285714413e-01
4.000000000000000222e-01
6.285714285714285587e-01
5.285714285714285809e-01
5.285714285714285809e-01
6.857142857142857206e-01
5.142857142857142350e-01
6.857142857142857206e-01
4.714285714285714191e-01
5.571428571428571619e-01
5.999999999999999778e-01
6.857142857142857206e-01
3.571428571428571508e-01
6.285714285714285587e-01
5.714285714285713969e-01
6.999999999999999556e-01
5.571428571428571619e-01
5.857142857142857428e-01
4.142857142857143127e-01
5.999999999999999778e-01
4.142857142857143127e-01
4.285714285714285476e-01
6.571428571428571397e-01
5.285714285714285809e-01
4.142857142857143127e-01
5.142857142857142350e-01
8.285714285714286254e-01
6.428571428571429047e-01
4.285714285714285476e-01
3.571428571428571508e-01
6.285714285714285587e-01
4.285714285714285476e-01
4.714285714285714191e-01
5.714285714285713969e-01
6.857142857142857206e-01
5.000000000000000000e-01
4.428571428571428381e-01
4.714285714285714191e-01
3.857142857142857317e-01
4.142857142857143127e-01
6.428571428571429047e-01
6.714285714285713746e-01
6.714285714285713746e-01
5.714285714285713969e-01
4.428571428571428381e-01
6.571428571428571397e-01
6.714285714285713746e-01
5.428571428571428159e-01
3.571428571428571508e-01
3.857142857142857317e-01
3.285714285714285698e-01
6.571428571428571397e-01
9.285714285714286031e-01
6.571428571428571397e-01
3.571428571428571508e-01
6.857142857142857206e-01
5.999999999999999778e-01
7.142857142857143016e-01
4.000000000000000222e-01
5.714285714285713969e-01
6.142857142857143238e-01
3.714285714285714413e-01
4.714285714285714191e-01
4.142857142857143127e-01
5.571428571428571619e-01
5.857142857142857428e-01
3.857142857142857317e-01
7.142857142857143016e-01
5.142857142857142350e-01
4.857142857142857095e-01
5.000000000000000000e-01
5.714285714285713969e-01
4.571428571428571286e-01
5.571428571428571619e-01
5.142857142857142350e-01
6.428571428571429047e-01
6.285714285714285587e-01
6.571428571428571397e-01
3.428571428571428603e-01
6.142857142857143238e-01
4.285714285714285476e-01
3.142857142857142794e-01
4.857142857142857095e-01
6.571428571428571397e-01
5.857142857142857428e-01
3.571428571428571508e-01
4.571428571428571286e-01
5.428571428571428159e-01
6.714285714285713746e-01
4.571428571428571286e-01
4.285714285714285476e-01
6.571428571428571397e-01
5.285714285714285809e-01
5.714285714285713969e-01
7.428571428571428825e-01
4.571428571428571286e-01
3.857142857142857317e-01
4.000000000000000222e-01
4.000000000000000222e-01
2.999999999999999889e-01
3.714285714285714413e-01
4.428571428571428381e-01
3.571428571428571508e-01
7.428571428571428825e-01
5.000000000000000000e-01
5.285714285714285809e-01
5.714285714285713969e-01
4.428571428571428381e-01
4.571428571428571286e-01
5.428571428571428159e-01
4.285714285714285476e-01
5.142857142857142350e-01
3.285714285714285698e-01
3.428571428571428603e-01
6.285714285714285587e-01
4.285714285714285476e-01
3.285714285714285698e-01
3.571428571428571508e-01
6.714285714285713746e-01
3.571428571428571508e-01
5.571428571428571619e-01
3.571428571428571508e-01
4.571428571428571286e-01
4.571428571428571286e-01
3.428571428571428603e-01
4.000000000000000222e-01
3.714285714285714413e-01
6.857142857142857206e-01
6.285714285714285587e-01
5.571428571428571619e-01
5.285714285714285809e-01
3.571428571428571508e-01
2.857142857142856984e-01
4.285714285714285476e-01
6.714285714285713746e-01
5.142857142857142350e-01
3.571428571428571508e-01
5.428571428571428159e-01
5.999999999999999778e-01
5.999999999999999778e-01
6.999999999999999556e-01
4.428571428571428381e-01
3.571428571428571508e-01
5.571428571428571619e-01
4.142857142857143127e-01
6.142857142857143238e-01
3.428571428571428603e-01
5.428571428571428159e-01
6.285714285714285587e-01
7.714285714285714635e-01
5.999999999999999778e-01
4.857142857142857095e-01
7.571428571428571175e-01
3.714285714285714413e-01
5.714285714285713969e-01
4.285714285714285476e-01
5.285714285714285809e-01
4.428571428571428381e-01
4.285714285714285476e-01
6.285714285714285587e-01
3.142857142857142794e-01
6.999999999999999556e-01
5.285714285714285809e-01
5.285714285714285809e-01
6.428571428571429047e-01
5.428571428571428159e-01
7.285714285714285365e-01
5.142857142857142350e-01
4.857142857142857095e-01
1.000000000000000000e+00
6.714285714285713746e-01
9.000000000000000222e-01
7.285714285714285365e-01
4.000000000000000222e-01
5.285714285714285809e-01
4.428571428571428381e-01
7.714285714285714635e-01
8.571428571428570953e-01
5.999999999999999778e-01
6.142857142857143238e-01
4.714285714285714191e-01
6.142857142857143238e-01
7.428571428571428825e-01
6.285714285714285587e-01
5.428571428571428159e-01
5.142857142857142350e-01
5.000000000000000000e-01
6.714285714285713746e-01
5.857142857142857428e-01
5.714285714285713969e-01
6.142857142857143238e-01
4.714285714285714191e-01
5.285714285714285809e-01
6.571428571428571397e-01
5.428571428571428159e-01
3.714285714285714413e-01
4.000000000000000222e-01
4.285714285714285476e-01
6.428571428571429047e-01
3.857142857142857317e-01
3.714285714285714413e-01
4.857142857142857095e-01
4.571428571428571286e-01
6.142857142857143238e-01
5.714285714285713969e-01
4.714285714285714191e-01
3.857142857142857317e-01
4.142857142857143127e-01
5.857142857142857428e-01
1.000000000000000000e+00
3.857142857142857317e-01
6.571428571428571397e-01
7.142857142857143016e-01
6.285714285714285587e-01
3.571428571428571508e-01
3.285714285714285698e-01
4.857142857142857095e-01
5.000000000000000000e-01
4.428571428571428381e-01
5.000000000000000000e-01
4.428571428571428381e-01
4.714285714285714191e-01
4.857142857142857095e-01
5.571428571428571619e-01
6.142857142857143238e-01
6.142857142857143238e-01
4.142857142857143127e-01
6.142857142857143238e-01
5.714285714285713969e-01
5.999999999999999778e-01
5.142857142857142350e-01
4.857142857142857095e-01
5.000000000000000000e-01
4.857142857142857095e-01
5.714285714285713969e-01
6.714285714285713746e-01
8.285714285714286254e-01
5.714285714285713969e-01
4.142857142857143127e-01
6.714285714285713746e-01
5.285714285714285809e-01
5.285714285714285809e-01
5.142857142857142350e-01
5.857142857142857428e-01
5.857142857142857428e-01
4.142857142857143127e-01
6.142857142857143238e-01
3.142857142857142794e-01
4.142857142857143127e-01
6.428571428571429047e-01
4.000000000000000222e-01
5.714285714285713969e-01
6.285714285714285587e-01
4.428571428571428381e-01
6.285714285714285587e-01
5.000000000000000000e-01
4.285714285714285476e-01
5.714285714285713969e-01
5.000000000000000000e-01
5.999999999999999778e-01
5.714285714285713969e-01
5.571428571428571619e-01
4.428571428571428381e-01
4.428571428571428381e-01
4.142857142857143127e-01
5.285714285714285809e-01
3.714285714285714413e-01
4.857142857142857095e-01
5.857142857142857428e-01
7.571428571428571175e-01
4.428571428571428381e-01
6.285714285714285587e-01
4.571428571428571286e-01
3.571428571428571508e-01
3.857142857142857317e-01
5.714285714285713969e-01
3.857142857142857317e-01
8.000000000000000444e-01
3.285714285714285698e-01
4.571428571428571286e-01
3.428571428571428603e-01
3.428571428571428603e-01
7.142857142857143016e-01
7.285714285714285365e-01
4.714285714285714191e-01
5.142857142857142350e-01
5.000000000000000000e-01
6.142857142857143238e-01
3.714285714285714413e-01
6.142857142857143238e-01
4.142857142857143127e-01
4.714285714285714191e-01
6.142857142857143238e-01
4.571428571428571286e-01
4.428571428571428381e-01
5.714285714285713969e-01
5.714285714285713969e-01
3.428571428571428603e-01
5.428571428571428159e-01
7.142857142857143016e-01
4.285714285714285476e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.714285714285714413e-01
5.000000000000000000e-01
6.142857142857143238e-01
4.571428571428571286e-01
3.714285714285714413e-01
5.428571428571428159e-01
5.285714285714285809e-01
5.142857142857142350e-01
4.857142857142857095e-01
6.142857142857143238e-01
4.428571428571428381e-01
4.142857142857143127e-01
4.142857142857143127e-01
5.428571428571428159e-01
4.714285714285714191e-01
4.571428571428571286e-01
5.571428571428571619e-01
4.142857142857143127e-01
5.000000000000000000e-01
3.428571428571428603e-01
6.714285714285713746e-01
5.571428571428571619e-01
3.714285714285714413e-01
5.714285714285713969e-01
7.428571428571428825e-01
6.428571428571429047e-01
5.428571428571428159e-01
3.428571428571428603e-01
5.714285714285713969e-01
7.571428571428571175e-01
4.857142857142857095e-01
4.000000000000000222e-01
3.714285714285714413e-01
7.571428571428571175e-01
4.142857142857143127e-01
5.000000000000000000e-01
4.857142857142857095e-01
3.857142857142857317e-01
3.857142857142857317e-01
3.428571428571428603e-01
4.000000000000000222e-01
5.857142857142857428e-01
3.714285714285714413e-01
5.142857142857142350e-01
4.000000000000000222e-01
3.571428571428571508e-01
3.857142857142857317e-01
4.000000000000000222e-01
3.571428571428571508e-01
3.714285714285714413e-01
4.285714285714285476e-01
4.142857142857143127e-01
4.285714285714285476e-01
4.000000000000000222e-01
4.285714285714285476e-01
4.000000000000000222e-01
3.857142857142857317e-01
3.571428571428571508e-01
3.428571428571428603e-01
3.428571428571428603e-01
4.285714285714285476e-01
5.571428571428571619e-01
4.285714285714285476e-01
4.142857142857143127e-01
6.428571428571429047e-01
4.142857142857143127e-01
3.714285714285714413e-01
4.285714285714285476e-01
4.000000000000000222e-01
4.142857142857143127e-01
5.285714285714285809e-01
4.571428571428571286e-01
4.571428571428571286e-01
2.999999999999999889e-01
8.000000000000000444e-01
6.857142857142857206e-01
3.428571428571428603e-01
4.857142857142857095e-01
7.714285714285714635e-01
3.857142857142857317e-01
5.142857142857142350e-01
4.571428571428571286e-01
3.714285714285714413e-01
7.285714285714285365e-01
4.857142857142857095e-01
3.571428571428571508e-01
6.285714285714285587e-01
5.428571428571428159e-01
4.285714285714285476e-01
5.142857142857142350e-01
5.285714285714285809e-01
4.285714285714285476e-01
6.142857142857143238e-01
6.714285714285713746e-01
5.000000000000000000e-01
4.000000000000000222e-01
4.571428571428571286e-01
6.428571428571429047e-01
4.000000000000000222e-01
6.571428571428571397e-01
3.571428571428571508e-01
7.428571428571428825e-01
3.428571428571428603e-01
4.285714285714285476e-01
3.571428571428571508e-01
4.714285714285714191e-01
6.857142857142857206e-01
4.714285714285714191e-01
5.142857142857142350e-01
5.428571428571428159e-01
4.142857142857143127e-01
6.428571428571429047e-01
4.428571428571428381e-01
4.571428571428571286e-01
6.428571428571429047e-01
4.000000000000000222e-01
4.428571428571428381e-01
4.000000000000000222e-01
4.000000000000000222e-01
5.999999999999999778e-01
3.428571428571428603e-01
5.142857142857142350e-01
6.857142857142857206e-01
4.714285714285714191e-01
4.428571428571428381e-01
5.142857142857142350e-01
5.999999999999999778e-01
5.999999999999999778e-01
5.999999999999999778e-01
5.428571428571428159e-01
5.428571428571428159e-01
4.142857142857143127e-01
6.285714285714285587e-01
6.857142857142857206e-01
6.857142857142857206e-01
6.857142857142857206e-01
6.428571428571429047e-01
7.285714285714285365e-01
3.571428571428571508e-01
6.571428571428571397e-01
4.857142857142857095e-01
4.571428571428571286e-01
6.428571428571429047e-01
5.857142857142857428e-01
6.714285714285713746e-01
4.857142857142857095e-01
5.285714285714285809e-01
5.714285714285713969e-01
5.142857142857142350e-01
6.285714285714285587e-01
4.000000000000000222e-01
4.428571428571428381e-01
4.142857142857143127e-01
5.285714285714285809e-01
7.714285714285714635e-01
5.428571428571428159e-01
3.857142857142857317e-01
3.571428571428571508e-01
3.571428571428571508e-01
5.285714285714285809e-01
6.285714285714285587e-01
5.714285714285713969e-01
4.857142857142857095e-01
5.142857142857142350e-01
6.714285714285713746e-01
4.428571428571428381e-01
5.000000000000000000e-01
3.857142857142857317e-01
4.571428571428571286e-01
4.428571428571428381e-01
4.714285714285714191e-01
4.571428571428571286e-01
4.285714285714285476e-01
4.714285714285714191e-01
4.428571428571428381e-01
5.142857142857142350e-01
6.571428571428571397e-01
4.142857142857143127e-01
6.999999999999999556e-01
4.714285714285714191e-01
4.571428571428571286e-01
4.142857142857143127e-01
5.428571428571428159e-01
3.714285714285714413e-01
3.857142857142857317e-01
3.571428571428571508e-01
6.285714285714285587e-01
3.857142857142857317e-01
3.857142857142857317e-01
4.142857142857143127e-01
4.142857142857143127e-01
5.714285714285713969e-01
5.571428571428571619e-01
5.142857142857142350e-01
5.428571428571428159e-01
6.571428571428571397e-01
4.428571428571428381e-01
6.428571428571429047e-01
5.571428571428571619e-01
4.285714285714285476e-01
4.571428571428571286e-01
3.857142857142857317e-01
4.142857142857143127e-01
5.142857142857142350e-01
3.428571428571428603e-01
5.000000000000000000e-01
5.428571428571428159e-01
3.857142857142857317e-01
7.857142857142856984e-01
3.571428571428571508e-01
6.142857142857143238e-01
3.571428571428571508e-01
4.857142857142857095e-01
3.571428571428571508e-01
5.142857142857142350e-01
4.285714285714285476e-01
4.285714285714285476e-01
3.714285714285714413e-01
3.428571428571428603e-01
4.285714285714285476e-01
3.714285714285714413e-01
5.000000000000000000e-01
4.285714285714285476e-01
5.285714285714285809e-01
3.571428571428571508e-01
3.285714285714285698e-01
5.000000000000000000e-01
4.285714285714285476e-01
2.999999999999999889e-01
3.857142857142857317e-01
6.999999999999999556e-01
4.000000000000000222e-01
2.571428571428571175e-01
4.000000000000000222e-01
4.000000000000000222e-01
3.714285714285714413e-01
3.857142857142857317e-01
3.285714285714285698e-01
6.285714285714285587e-01
6.571428571428571397e-01
4.142857142857143127e-01
3.714285714285714413e-01
2.857142857142856984e-01
5.714285714285713969e-01
4.428571428571428381e-01
6.428571428571429047e-01
5.428571428571428159e-01
4.428571428571428381e-01
4.428571428571428381e-01
6.428571428571429047e-01
5.285714285714285809e-01
6.142857142857143238e-01
6.714285714285713746e-01
4.000000000000000222e-01
4.428571428571428381e-01
5.428571428571428159e-01
6.571428571428571397e-01
4.000000000000000222e-01
3.857142857142857317e-01
3.428571428571428603e-01
6.142857142857143238e-01
6.999999999999999556e-01
7.857142857142856984e-01
5.571428571428571619e-01
7.142857142857143016e-01
4.142857142857143127e-01
4.428571428571428381e-01
4.428571428571428381e-01
5.999999999999999778e-01
5.999999999999999778e-01
5.000000000000000000e-01
7.428571428571428825e-01
5.142857142857142350e-01
4.571428571428571286e-01
3.571428571428571508e-01
6.428571428571429047e-01
1.000000000000000000e+00
3.571428571428571508e-01
3.714285714285714413e-01
7.571428571428571175e-01
4.285714285714285476e-01
6.857142857142857206e-01
4.714285714285714191e-01
4.000000000000000222e-01
5.000000000000000000e-01
5.714285714285713969e-01
5.000000000000000000e-01
4.857142857142857095e-01
4.142857142857143127e-01
5.142857142857142350e-01
4.857142857142857095e-01
4.428571428571428381e-01
6.714285714285713746e-01
4.714285714285714191e-01
6.857142857142857206e-01
3.714285714285714413e-01
4.000000000000000222e-01
7.285714285714285365e-01
7.285714285714285365e-01
3.714285714285714413e-01
4.000000000000000222e-01
5.428571428571428159e-01
6.857142857142857206e-01
5.285714285714285809e-01
6.142857142857143238e-01
5.428571428571428159e-01
5.857142857142857428e-01
6.285714285714285587e-01
4.142857142857143127e-01
6.285714285714285587e-01
3.857142857142857317e-01
6.857142857142857206e-01
6.285714285714285587e-01
3.714285714285714413e-01
5.000000000000000000e-01
4.000000000000000222e-01
7.285714285714285365e-01
3.571428571428571508e-01
6.999999999999999556e-01
6.999999999999999556e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.857142857142857317e-01
4.142857142857143127e-01
5.857142857142857428e-01
5.714285714285713969e-01
4.428571428571428381e-01
4.571428571428571286e-01
4.000000000000000222e-01
4.000000000000000222e-01
4.857142857142857095e-01
3.857142857142857317e-01
4.142857142857143127e-01
5.285714285714285809e-01
4.142857142857143127e-01
5.000000000000000000e-01
3.571428571428571508e-01
4.285714285714285476e-01
4.428571428571428381e-01
5.714285714285713969e-01
7.428571428571428825e-01
6.285714285714285587e-01
7.285714285714285365e-01
4.285714285714285476e-01
3.714285714285714413e-01
7.428571428571428825e-01
3.714285714285714413e-01
5.571428571428571619e-01
3.428571428571428603e-01
4.000000000000000222e-01
3.857142857142857317e-01
5.999999999999999778e-01
3.857142857142857317e-01
4.285714285714285476e-01
6.285714285714285587e-01
4.142857142857143127e-01
4.428571428571428381e-01
3.857142857142857317e-01
4.285714285714285476e-01
4.857142857142857095e-01
6.857142857142857206e-01
5.999999999999999778e-01
5.999999999999999778e-01
6.571428571428571397e-01
5.999999999999999778e-01
5.285714285714285809e-01
3.857142857142857317e-01
3.571428571428571508e-01
4.428571428571428381e-01
6.285714285714285587e-01
3.714285714285714413e-01
5.000000000000000000e-01
6.857142857142857206e-01
6.857142857142857206e-01
5.142857142857142350e-01
3.428571428571428603e-01
6.999999999999999556e-01
5.142857142857142350e-01
4.714285714285714191e-01
3.714285714285714413e-01
4.714285714285714191e-01
3.857142857142857317e-01
7.428571428571428825e-01
4.857142857142857095e-01
5.714285714285713969e-01
2.714285714285714080e-01
6.285714285714285587e-01
3.142857142857142794e-01
5.857142857142857428e-01
6.571428571428571397e-01
5.428571428571428159e-01
5.428571428571428159e-01
3.571428571428571508e-01
5.714285714285713969e-01
3.571428571428571508e-01
5.857142857142857428e-01
6.142857142857143238e-01
4.285714285714285476e-01
4.000000000000000222e-01
3.428571428571428603e-01
5.428571428571428159e-01
5.000000000000000000e-01
4.285714285714285476e-01
5.285714285714285809e-01
7.285714285714285365e-01
4.285714285714285476e-01
4.000000000000000222e-01
6.714285714285713746e-01
3.857142857142857317e-01
5.285714285714285809e-01
5.571428571428571619e-01
4.142857142857143127e-01
3.142857142857142794e-01
3.571428571428571508e-01
6.428571428571429047e-01
4.142857142857143127e-01
5.285714285714285809e-01
5.571428571428571619e-01
4.571428571428571286e-01
5.285714285714285809e-01
4.142857142857143127e-01
6.571428571428571397e-01
4.857142857142857095e-01
4.142857142857143127e-01
5.428571428571428159e-01
3.714285714285714413e-01
5.142857142857142350e-01
5.285714285714285809e-01
5.000000000000000000e-01
2.999999999999999889e-01
5.000000000000000000e-01
4.857142857142857095e-01
6.285714285714285587e-01
5.000000000000000000e-01
4.571428571428571286e-01
4.857142857142857095e-01
5.285714285714285809e-01
7.142857142857143016e-01
4.285714285714285476e-01
6.571428571428571397e-01
6.142857142857143238e-01
4.142857142857143127e-01
5.285714285714285809e-01
6.142857142857143238e-01
7.571428571428571175e-01
4.142857142857143127e-01
4.428571428571428381e-01
3.571428571428571508e-01
4.571428571428571286e-01
5.428571428571428159e-01
6.714285714285713746e-01
7.285714285714285365e-01
5.857142857142857428e-01
5.285714285714285809e-01
5.428571428571428159e-01
5.714285714285713969e-01
5.857142857142857428e-01
3.714285714285714413e-01
6.428571428571429047e-01
4.000000000000000222e-01
5.714285714285713969e-01
4.714285714285714191e-01
4.000000000000000222e-01
4.000000000000000222e-01
6.428571428571429047e-01
5.999999999999999778e-01
6.428571428571429047e-01
9.714285714285714191e-01
7.285714285714285365e-01
4.428571428571428381e-01
5.714285714285713969e-01
6.571428571428571397e-01
4.571428571428571286e-01
4.571428571428571286e-01
5.000000000000000000e-01
3.857142857142857317e-01
5.000000000000000000e-01
5.999999999999999778e-01
3.857142857142857317e-01
4.428571428571428381e-01
6.428571428571429047e-01
5.571428571428571619e-01
4.285714285714285476e-01
4.000000000000000222e-01
6.857142857142857206e-01
4.857142857142857095e-01
6.999999999999999556e-01
4.857142857142857095e-01
4.428571428571428381e-01
5.571428571428571619e-01
6.857142857142857206e-01
6.571428571428571397e-01
5.857142857142857428e-01
4.857142857142857095e-01
7.142857142857143016e-01
7.142857142857143016e-01
5.857142857142857428e-01
5.571428571428571619e-01
6.285714285714285587e-01
5.142857142857142350e-01
5.571428571428571619e-01
4.714285714285714191e-01
6.714285714285713746e-01
6.571428571428571397e-01
7.142857142857143016e-01
5.714285714285713969e-01
4.571428571428571286e-01
4.428571428571428381e-01
5.142857142857142350e-01
5.857142857142857428e-01
5.285714285714285809e-01
3.571428571428571508e-01
4.142857142857143127e-01
4.000000000000000222e-01
5.857142857142857428e-01
3.428571428571428603e-01
3.714285714285714413e-01
3.428571428571428603e-01
3.714285714285714413e-01
5.428571428571428159e-01
4.285714285714285476e-01
4.000000000000000222e-01
5.000000000000000000e-01
3.857142857142857317e-01
3.714285714285714413e-01
5.142857142857142350e-01
3.714285714285714413e-01
4.857142857142857095e-01
3.571428571428571508e-01
3.714285714285714413e-01
6.714285714285713746e-01
4.000000000000000222e-01
5.142857142857142350e-01
5.285714285714285809e-01
5.999999999999999778e-01
7.571428571428571175e-01
3.857142857142857317e-01
4.428571428571428381e-01
5.571428571428571619e-01
5.571428571428571619e-01
6.428571428571429047e-01
4.000000000000000222e-01
7.285714285714285365e-01
4.857142857142857095e-01
4.000000000000000222e-01
5.142857142857142350e-01
5.999999999999999778e-01
6.142857142857143238e-01
5.714285714285713969e-01
4.000000000000000222e-01
4.142857142857143127e-01
5.999999999999999778e-01
4.142857142857143127e-01
6.285714285714285587e-01
6.571428571428571397e-01
5.857142857142857428e-01
3.428571428571428603e-01
5.571428571428571619e-01
6.142857142857143238e-01
4.285714285714285476e-01
4.857142857142857095e-01
4.142857142857143127e-01
3.571428571428571508e-01
4.714285714285714191e-01
3.714285714285714413e-01
6.142857142857143238e-01
4.000000000000000222e-01
4.571428571428571286e-01
3.714285714285714413e-01
5.428571428571428159e-01
3.857142857142857317e-01
3.571428571428571508e-01
4.000000000000000222e-01
5.142857142857142350e-01
4.000000000000000222e-01
4.571428571428571286e-01
4.857142857142857095e-01
6.571428571428571397e-01
4.285714285714285476e-01
3.857142857142857317e-01
4.285714285714285476e-01
4.571428571428571286e-01
7.571428571428571175e-01
6.571428571428571397e-01
3.285714285714285698e-01
3.714285714285714413e-01
3.857142857142857317e-01
4.714285714285714191e-01
4.571428571428571286e-01
5.999999999999999778e-01
4.428571428571428381e-01
4.857142857142857095e-01
5.571428571428571619e-01
3.714285714285714413e-01
4.000000000000000222e-01
5.428571428571428159e-01
5.857142857142857428e-01
5.000000000000000000e-01
5.999999999999999778e-01
3.571428571428571508e-01
5.857142857142857428e-01
4.285714285714285476e-01
5.571428571428571619e-01
3.428571428571428603e-01
4.571428571428571286e-01
4.857142857142857095e-01
7.285714285714285365e-01
4.142857142857143127e-01
4.000000000000000222e-01
4.428571428571428381e-01
3.714285714285714413e-01
6.714285714285713746e-01
4.857142857142857095e-01
5.000000000000000000e-01
5.142857142857142350e-01
3.142857142857142794e-01
3.428571428571428603e-01
3.428571428571428603e-01
4.142857142857143127e-01
3.571428571428571508e-01
4.714285714285714191e-01
5.285714285714285809e-01
4.714285714285714191e-01
6.999999999999999556e-01
5.142857142857142350e-01
5.285714285714285809e-01
7.142857142857143016e-01
6.285714285714285587e-01
5.571428571428571619e-01
6.857142857142857206e-01
4.000000000000000222e-01
4.428571428571428381e-01
3.142857142857142794e-01
3.714285714285714413e-01
3.571428571428571508e-01
3.285714285714285698e-01
5.000000000000000000e-01
3.571428571428571508e-01
3.857142857142857317e-01
3.571428571428571508e-01
5.142857142857142350e-01
5.857142857142857428e-01
2.714285714285714080e-01
3.428571428571428603e-01
5.142857142857142350e-01
4.142857142857143127e-01
5.571428571428571619e-01
3.285714285714285698e-01
4.285714285714285476e-01
3.571428571428571508e-01
4.714285714285714191e-01
4.142857142857143127e-01
5.428571428571428159e-01
4.285714285714285476e-01
4.142857142857143127e-01
4.142857142857143127e-01
3.428571428571428603e-01
5.142857142857142350e-01
4.428571428571428381e-01
3.714285714285714413e-01
4.000000000000000222e-01
5.428571428571428159e-01
3.714285714285714413e-01
5.571428571428571619e-01
5.142857142857142350e-01
5.571428571428571619e-01
5.571428571428571619e-01
4.428571428571428381e-01
4.571428571428571286e-01
5.999999999999999778e-01
5.999999999999999778e-01
3.428571428571428603e-01
6.142857142857143238e-01
5.285714285714285809e-01
4.428571428571428381e-01
6.285714285714285587e-01
7.428571428571428825e-01
4.571428571428571286e-01
5.285714285714285809e-01
3.571428571428571508e-01
4.000000000000000222e-01
6.428571428571429047e-01
3.571428571428571508e-01
4.714285714285714191e-01
4.571428571428571286e-01
4.571428571428571286e-01
3.428571428571428603e-01
5.857142857142857428e-01
4.000000000000000222e-01
4.571428571428571286e-01
4.142857142857143127e-01
3.714285714285714413e-01
4.142857142857143127e-01
4.571428571428571286e-01
4.714285714285714191e-01
4.285714285714285476e-01
4.571428571428571286e-01
5.000000000000000000e-01
5.142857142857142350e-01
4.428571428571428381e-01
3.857142857142857317e-01
4.571428571428571286e-01
4.428571428571428381e-01
4.857142857142857095e-01
4.285714285714285476e-01
6.571428571428571397e-01
5.000000000000000000e-01
4.428571428571428381e-01
6.428571428571429047e-01
5.285714285714285809e-01
4.285714285714285476e-01
5.142857142857142350e-01
4.571428571428571286e-01
4.285714285714285476e-01
4.285714285714285476e-01
6.428571428571429047e-01
4.142857142857143127e-01
3.714285714285714413e-01
6.857142857142857206e-01
7.428571428571428825e-01
5.857142857142857428e-01
3.571428571428571508e-01
5.571428571428571619e-01
7.285714285714285365e-01
5.999999999999999778e-01
3.571428571428571508e-01
6.142857142857143238e-01
6.999999999999999556e-01
5.285714285714285809e-01
3.857142857142857317e-01
5.857142857142857428e-01
5.285714285714285809e-01
5.285714285714285809e-01
5.999999999999999778e-01
4.428571428571428381e-01
5.571428571428571619e-01
3.714285714285714413e-01
3.714285714285714413e-01
4.428571428571428381e-01
3.857142857142857317e-01
2.857142857142856984e-01
2.857142857142856984e-01
3.571428571428571508e-01
4.857142857142857095e-01
3.571428571428571508e-01
5.000000000000000000e-01
6.428571428571429047e-01
3.714285714285714413e-01
5.999999999999999778e-01
3.142857142857142794e-01
3.857142857142857317e-01
5.571428571428571619e-01
4.714285714285714191e-01
3.714285714285714413e-01
6.857142857142857206e-01
5.428571428571428159e-01
4.000000000000000222e-01
5.714285714285713969e-01
5.000000000000000000e-01
7.428571428571428825e-01
4.857142857142857095e-01
7.571428571428571175e-01
4.285714285714285476e-01
6.999999999999999556e-01
6.999999999999999556e-01
5.285714285714285809e-01
4.428571428571428381e-01
3.571428571428571508e-01
7.285714285714285365e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.714285714285714413e-01
4.714285714285714191e-01
6.571428571428571397e-01
4.285714285714285476e-01
5.714285714285713969e-01
4.428571428571428381e-01
4.571428571428571286e-01
3.857142857142857317e-01
4.714285714285714191e-01
5.428571428571428159e-01
5.285714285714285809e-01
4.571428571428571286e-01
5.571428571428571619e-01
4.857142857142857095e-01
4.714285714285714191e-01
4.000000000000000222e-01
6.285714285714285587e-01
4.857142857142857095e-01
4.714285714285714191e-01
5.857142857142857428e-01
6.571428571428571397e-01
7.142857142857143016e-01
5.142857142857142350e-01
7.142857142857143016e-01
6.857142857142857206e-01
5.571428571428571619e-01
7.714285714285714635e-01
4.428571428571428381e-01
3.428571428571428603e-01
5.714285714285713969e-01
4.142857142857143127e-01
3.571428571428571508e-01
6.285714285714285587e-01
5.428571428571428159e-01
3.857142857142857317e-01
5.999999999999999778e-01
2.428571428571428548e-01
4.142857142857143127e-01
5.857142857142857428e-01
4.285714285714285476e-01
4.428571428571428381e-01
3.571428571428571508e-01
5.142857142857142350e-01
4.714285714285714191e-01
4.285714285714285476e-01
4.000000000000000222e-01
3.571428571428571508e-01
3.428571428571428603e-01
3.428571428571428603e-01
4.000000000000000222e-01
3.714285714285714413e-01
3.571428571428571508e-01
4.142857142857143127e-01
3.428571428571428603e-01
4.285714285714285476e-01
3.714285714285714413e-01
4.714285714285714191e-01
5.285714285714285809e-01
5.571428571428571619e-01
6.857142857142857206e-01
3.857142857142857317e-01
4.571428571428571286e-01
4.571428571428571286e-01
6.285714285714285587e-01
6.714285714285713746e-01
6.571428571428571397e-01
3.285714285714285698e-01
2.999999999999999889e-01
4.857142857142857095e-01
5.428571428571428159e-01
3.857142857142857317e-01
3.428571428571428603e-01
5.285714285714285809e-01
3.428571428571428603e-01
4.714285714285714191e-01
5.857142857142857428e-01
5.000000000000000000e-01
5.142857142857142350e-01
5.571428571428571619e-01
4.285714285714285476e-01
5.714285714285713969e-01
5.714285714285713969e-01
7.142857142857143016e-01
3.142857142857142794e-01
6.857142857142857206e-01
6.428571428571429047e-01
6.857142857142857206e-01
6.142857142857143238e-01
5.142857142857142350e-01
4.571428571428571286e-01
5.285714285714285809e-01
6.285714285714285587e-01
4.000000000000000222e-01
5.428571428571428159e-01
4.857142857142857095e-01
4.142857142857143127e-01
4.857142857142857095e-01
3.714285714285714413e-01
4.142857142857143127e-01
4.571428571428571286e-01
4.000000000000000222e-01
3.857142857142857317e-01
5.142857142857142350e-01
4.428571428571428381e-01
5.714285714285713969e-01
4.571428571428571286e-01
2.999999999999999889e-01
3.714285714285714413e-01
4.142857142857143127e-01
5.285714285714285809e-01
5.142857142857142350e-01
7.285714285714285365e-01
4.285714285714285476e-01
1.000000000000000000e+00
5.714285714285713969e-01
3.857142857142857317e-01
4.714285714285714191e-01
4.285714285714285476e-01
6.857142857142857206e-01
3.571428571428571508e-01
4.142857142857143127e-01
4.714285714285714191e-01
3.428571428571428603e-01
4.428571428571428381e-01
6.571428571428571397e-01
5.857142857142857428e-01
3.857142857142857317e-01
5.571428571428571619e-01
5.857142857142857428e-01
5.714285714285713969e-01
5.000000000000000000e-01
4.142857142857143127e-01
3.571428571428571508e-01
6.999999999999999556e-01
5.999999999999999778e-01
4.714285714285714191e-01
3.857142857142857317e-01
4.714285714285714191e-01
4.428571428571428381e-01
5.142857142857142350e-01
5.142857142857142350e-01
3.857142857142857317e-01
3.571428571428571508e-01
4.000000000000000222e-01
4.000000000000000222e-01
7.285714285714285365e-01
3.857142857142857317e-01
3.571428571428571508e-01
4.000000000000000222e-01
7.428571428571428825e-01
4.857142857142857095e-01
5.285714285714285809e-01
3.571428571428571508e-01
5.428571428571428159e-01
3.857142857142857317e-01
5.000000000000000000e-01
4.714285714285714191e-01
6.714285714285713746e-01
6.857142857142857206e-01
6.999999999999999556e-01
5.285714285714285809e-01
6.857142857142857206e-01
6.714285714285713746e-01
5.428571428571428159e-01
3.857142857142857317e-01
3.428571428571428603e-01
6.714285714285713746e-01
6.714285714285713746e-01
3.571428571428571508e-01
3.571428571428571508e-01
3.857142857142857317e-01
5.857142857142857428e-01
6.999999999999999556e-01
4.000000000000000222e-01
5.999999999999999778e-01
3.857142857142857317e-01
3.571428571428571508e-01
5.142857142857142350e-01
5.857142857142857428e-01
4.285714285714285476e-01
4.000000000000000222e-01
6.714285714285713746e-01
6.571428571428571397e-01
5.857142857142857428e-01
4.142857142857143127e-01
4.142857142857143127e-01
3.428571428571428603e-01
4.285714285714285476e-01
4.285714285714285476e-01
4.571428571428571286e-01
4.714285714285714191e-01
4.000000000000000222e-01
5.999999999999999778e-01
7.142857142857143016e-01
3.857142857142857317e-01
3.285714285714285698e-01
3.714285714285714413e-01
5.857142857142857428e-01
5.285714285714285809e-01
6.285714285714285587e-01
5.714285714285713969e-01
5.000000000000000000e-01
4.571428571428571286e-01
5.571428571428571619e-01
4.857142857142857095e-01
3.714285714285714413e-01
4.714285714285714191e-01
4.142857142857143127e-01
4.857142857142857095e-01
5.571428571428571619e-01
5.857142857142857428e-01
6.714285714285713746e-01
5.000000000000000000e-01
5.285714285714285809e-01
5.857142857142857428e-01
4.142857142857143127e-01
4.714285714285714191e-01
5.714285714285713969e-01
4.142857142857143127e-01
4.571428571428571286e-01
4.571428571428571286e-01
5.285714285714285809e-01
4.571428571428571286e-01
7.285714285714285365e-01
5.571428571428571619e-01
5.999999999999999778e-01
3.285714285714285698e-01
4.142857142857143127e-01
4.857142857142857095e-01
4.000000000000000222e-01
5.571428571428571619e-01
3.714285714285714413e-01
5.285714285714285809e-01
4.285714285714285476e-01
4.857142857142857095e-01
3.285714285714285698e-01
5.142857142857142350e-01
3.857142857142857317e-01
4.571428571428571286e-01
4.857142857142857095e-01
5.285714285714285809e-01
3.714285714285714413e-01
4.571428571428571286e-01
4.571428571428571286e-01
4.571428571428571286e-01
4.142857142857143127e-01
4.285714285714285476e-01
5.857142857142857428e-01
5.714285714285713969e-01
6.999999999999999556e-01
6.285714285714285587e-01
4.000000000000000222e-01
4.000000000000000222e-01
5.285714285714285809e-01
4.571428571428571286e-01
6.285714285714285587e-01
4.142857142857143127e-01
4.142857142857143127e-01
4.571428571428571286e-01
3.571428571428571508e-01
3.857142857142857317e-01
3.714285714285714413e-01
4.714285714285714191e-01
4.428571428571428381e-01
4.142857142857143127e-01
4.428571428571428381e-01
3.857142857142857317e-01
3.571428571428571508e-01
4.714285714285714191e-01
4.714285714285714191e-01
3.714285714285714413e-01
4.428571428571428381e-01
4.000000000000000222e-01
5.714285714285713969e-01
4.142857142857143127e-01
4.571428571428571286e-01
3.714285714285714413e-01
4.571428571428571286e-01
5.285714285714285809e-01
5.714285714285713969e-01
8.142857142857142794e-01
3.714285714285714413e-01
5.857142857142857428e-01
4.571428571428571286e-01
5.999999999999999778e-01
6.714285714285713746e-01
6.285714285714285587e-01
7.285714285714285365e-01
3.857142857142857317e-01
4.428571428571428381e-01
3.571428571428571508e-01
4.285714285714285476e-01
3.285714285714285698e-01
4.000000000000000222e-01
5.428571428571428159e-01
4.285714285714285476e-01
4.142857142857143127e-01
3.285714285714285698e-01
6.428571428571429047e-01
5.714285714285713969e-01
5.714285714285713969e-01
7.714285714285714635e-01
4.857142857142857095e-01
4.571428571428571286e-01
4.000000000000000222e-01
7.142857142857143016e-01
3.285714285714285698e-01
4.428571428571428381e-01
4.428571428571428381e-01
4.142857142857143127e-01
5.714285714285713969e-01
4.285714285714285476e-01
3.714285714285714413e-01
3.714285714285714413e-01
5.000000000000000000e-01
6.142857142857143238e-01
4.000000000000000222e-01
3.714285714285714413e-01
4.285714285714285476e-01
3.857142857142857317e-01
4.000000000000000222e-01
3.714285714285714413e-01
6.857142857142857206e-01
4.714285714285714191e-01
3.714285714285714413e-01
4.000000000000000222e-01
5.142857142857142350e-01
4.000000000000000222e-01
4.000000000000000222e-01
3.571428571428571508e-01
3.285714285714285698e-01
4.714285714285714191e-01
7.428571428571428825e-01
5.428571428571428159e-01
5.428571428571428159e-01
7.714285714285714635e-01
6.285714285714285587e-01
4.285714285714285476e-01
6.857142857142857206e-01
5.142857142857142350e-01
4.142857142857143127e-01
3.285714285714285698e-01
3.428571428571428603e-01
4.428571428571428381e-01
5.714285714285713969e-01
4.000000000000000222e-01
4.714285714285714191e-01
4.285714285714285476e-01
6.571428571428571397e-01
4.428571428571428381e-01
6.857142857142857206e-01
7.142857142857143016e-01
4.571428571428571286e-01
4.142857142857143127e-01
5.142857142857142350e-01
5.999999999999999778e-01
6.857142857142857206e-01
4.571428571428571286e-01
5.571428571428571619e-01
5.142857142857142350e-01
5.000000000000000000e-01
4.285714285714285476e-01
6.571428571428571397e-01
4.285714285714285476e-01
3.428571428571428603e-01
5.000000000000000000e-01
4.000000000000000222e-01
3.571428571428571508e-01
6.142857142857143238e-01
5.571428571428571619e-01
5.714285714285713969e-01
6.857142857142857206e-01
6.428571428571429047e-01
4.285714285714285476e-01
4.571428571428571286e-01
4.857142857142857095e-01
4.428571428571428381e-01
3.571428571428571508e-01
5.714285714285713969e-01
5.000000000000000000e-01
4.571428571428571286e-01
4.142857142857143127e-01
4.000000000000000222e-01
5.714285714285713969e-01
5.000000000000000000e-01
5.857142857142857428e-01
5.142857142857142350e-01
1.000000000000000000e+00
5.142857142857142350e-01
6.857142857142857206e-01
6.285714285714285587e-01
5.142857142857142350e-01
5.571428571428571619e-01
4.000000000000000222e-01
5.714285714285713969e-01
7.142857142857143016e-01
4.428571428571428381e-01
5.285714285714285809e-01
3.571428571428571508e-01
6.571428571428571397e-01
4.857142857142857095e-01
4.142857142857143127e-01
4.000000000000000222e-01
5.857142857142857428e-01
6.857142857142857206e-01
4.142857142857143127e-01
6.999999999999999556e-01
5.999999999999999778e-01
3.857142857142857317e-01
4.571428571428571286e-01
3.285714285714285698e-01
5.428571428571428159e-01
3.428571428571428603e-01
3.285714285714285698e-01
7.857142857142856984e-01
6.285714285714285587e-01
6.857142857142857206e-01
4.000000000000000222e-01
3.571428571428571508e-01
6.999999999999999556e-01
5.999999999999999778e-01
7.857142857142856984e-01
5.000000000000000000e-01
3.285714285714285698e-01
4.857142857142857095e-01
4.571428571428571286e-01
3.285714285714285698e-01
3.285714285714285698e-01
3.857142857142857317e-01
5.000000000000000000e-01
5.714285714285713969e-01
5.000000000000000000e-01
3.571428571428571508e-01
6.999999999999999556e-01
6.714285714285713746e-01
7.428571428571428825e-01
3.428571428571428603e-01
6.285714285714285587e-01
3.428571428571428603e-01
5.428571428571428159e-01
5.428571428571428159e-01
4.714285714285714191e-01
6.428571428571429047e-01
3.714285714285714413e-01
3.428571428571428603e-01
5.000000000000000000e-01
4.857142857142857095e-01
6.285714285714285587e-01
3.714285714285714413e-01
4.571428571428571286e-01
6.571428571428571397e-01
6.714285714285713746e-01
4.428571428571428381e-01
5.428571428571428159e-01
4.571428571428571286e-01
4.000000000000000222e-01
5.285714285714285809e-01
5.428571428571428159e-01
7.142857142857143016e-01
3.428571428571428603e-01
6.857142857142857206e-01
6.571428571428571397e-01
3.571428571428571508e-01
6.142857142857143238e-01
3.857142857142857317e-01
6.571428571428571397e-01
5.714285714285713969e-01
3.857142857142857317e-01
3.571428571428571508e-01
5.571428571428571619e-01
5.999999999999999778e-01
3.857142857142857317e-01
4.571428571428571286e-01
4.428571428571428381e-01
6.428571428571429047e-01
3.285714285714285698e-01
5.142857142857142350e-01
5.285714285714285809e-01
5.285714285714285809e-01
4.000000000000000222e-01
3.714285714285714413e-01
4.285714285714285476e-01
5.142857142857142350e-01
3.857142857142857317e-01
4.000000000000000222e-01
4.571428571428571286e-01
4.714285714285714191e-01
7.571428571428571175e-01
6.857142857142857206e-01
1.000000000000000000e+00
5.285714285714285809e-01
6.999999999999999556e-01
3.142857142857142794e-01
6.857142857142857206e-01
5.857142857142857428e-01
5.142857142857142350e-01
5.285714285714285809e-01
6.999999999999999556e-01
4.571428571428571286e-01
4.714285714285714191e-01
7.571428571428571175e-01
4.714285714285714191e-01
3.428571428571428603e-01
6.428571428571429047e-01
3.714285714285714413e-01
4.000000000000000222e-01
5.571428571428571619e-01
3.714285714285714413e-01
4.000000000000000222e-01
3.857142857142857317e-01
4.000000000000000222e-01
5.142857142857142350e-01
4.285714285714285476e-01
7.428571428571428825e-01
3.142857142857142794e-01
2.999999999999999889e-01
4.571428571428571286e-01
5.428571428571428159e-01
3.857142857142857317e-01
5.571428571428571619e-01
1.000000000000000000e+00
3.142857142857142794e-01
5.999999999999999778e-01
6.571428571428571397e-01
6.428571428571429047e-01
6.142857142857143238e-01
4.428571428571428381e-01
6.428571428571429047e-01
4.857142857142857095e-01
5.285714285714285809e-01
4.857142857142857095e-01
6.428571428571429047e-01
5.000000000000000000e-01
4.857142857142857095e-01
3.857142857142857317e-01
7.285714285714285365e-01
4.285714285714285476e-01
4.285714285714285476e-01
4.428571428571428381e-01
7.285714285714285365e-01
4.857142857142857095e-01
4.857142857142857095e-01
5.857142857142857428e-01
5.285714285714285809e-01
3.714285714285714413e-01
5.714285714285713969e-01
4.285714285714285476e-01
5.000000000000000000e-01
4.857142857142857095e-01
4.000000000000000222e-01
3.285714285714285698e-01
4.857142857142857095e-01
4.571428571428571286e-01
3.428571428571428603e-01
3.285714285714285698e-01
5.000000000000000000e-01
5.999999999999999778e-01
5.999999999999999778e-01
5.857142857142857428e-01
3.142857142857142794e-01
4.714285714285714191e-01
3.857142857142857317e-01
5.571428571428571619e-01
3.571428571428571508e-01
5.142857142857142350e-01
5.571428571428571619e-01
5.714285714285713969e-01
4.857142857142857095e-01
3.857142857142857317e-01
4.714285714285714191e-01
4.142857142857143127e-01
4.142857142857143127e-01
4.714285714285714191e-01
5.571428571428571619e-01
4.428571428571428381e-01
7.285714285714285365e-01
6.428571428571429047e-01
5.285714285714285809e-01
4.285714285714285476e-01
6.142857142857143238e-01
4.571428571428571286e-01
5.857142857142857428e-01
3.571428571428571508e-01
4.428571428571428381e-01
4.428571428571428381e-01
4.285714285714285476e-01
4.428571428571428381e-01
5.142857142857142350e-01
4.428571428571428381e-01
4.857142857142857095e-01
3.857142857142857317e-01
4.428571428571428381e-01
4.714285714285714191e-01
5.857142857142857428e-01
5.571428571428571619e-01
4.428571428571428381e-01
5.142857142857142350e-01
3.857142857142857317e-01
5.285714285714285809e-01
5.285714285714285809e-01
4.714285714285714191e-01
5.000000000000000000e-01
6.428571428571429047e-01
4.714285714285714191e-01
5.857142857142857428e-01
4.857142857142857095e-01
5.428571428571428159e-01
4.000000000000000222e-01
4.428571428571428381e-01
3.428571428571428603e-01
6.428571428571429047e-01
1.000000000000000000e+00
6.857142857142857206e-01
5.999999999999999778e-01
5.285714285714285809e-01
5.285714285714285809e-01
4.571428571428571286e-01
3.285714285714285698e-01
5.714285714285713969e-01
4.142857142857143127e-01
3.428571428571428603e-01
7.428571428571428825e-01
6.142857142857143238e-01
4.285714285714285476e-01
5.714285714285713969e-01
4.571428571428571286e-01
3.857142857142857317e-01
5.999999999999999778e-01
3.857142857142857317e-01
4.714285714285714191e-01
5.285714285714285809e-01
4.857142857142857095e-01
2.857142857142856984e-01
5.285714285714285809e-01
3.571428571428571508e-01
3.571428571428571508e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.571428571428571508e-01
6.714285714285713746e-01
4.142857142857143127e-01
5.714285714285713969e-01
6.714285714285713746e-01
4.000000000000000222e-01
4.571428571428571286e-01
5.142857142857142350e-01
3.857142857142857317e-01
4.714285714285714191e-01
5.142857142857142350e-01
4.000000000000000222e-01
5.571428571428571619e-01
8.714285714285714413e-01
5.999999999999999778e-01
3.857142857142857317e-01
4.428571428571428381e-01
5.285714285714285809e-01
5.142857142857142350e-01
5.857142857142857428e-01
5.428571428571428159e-01
6.714285714285713746e-01
5.857142857142857428e-01
3.857142857142857317e-01
5.999999999999999778e-01
3.857142857142857317e-01
4.000000000000000222e-01
4.142857142857143127e-01
6.999999999999999556e-01
4.428571428571428381e-01
4.571428571428571286e-01
3.428571428571428603e-01
8.142857142857142794e-01
5.999999999999999778e-01
5.142857142857142350e-01
6.857142857142857206e-01
5.999999999999999778e-01
6.571428571428571397e-01
4.571428571428571286e-01
5.857142857142857428e-01
4.857142857142857095e-01
5.000000000000000000e-01
4.571428571428571286e-01
6.999999999999999556e-01
6.857142857142857206e-01
5.428571428571428159e-01
7.285714285714285365e-01
4.000000000000000222e-01
4.285714285714285476e-01
4.142857142857143127e-01
5.571428571428571619e-01
4.428571428571428381e-01
6.714285714285713746e-01
4.000000000000000222e-01
6.142857142857143238e-01
4.142857142857143127e-01
6.857142857142857206e-01
6.285714285714285587e-01
4.000000000000000222e-01
5.000000000000000000e-01
5.285714285714285809e-01
5.571428571428571619e-01
5.857142857142857428e-01
3.714285714285714413e-01
5.285714285714285809e-01
4.857142857142857095e-01
5.571428571428571619e-01
5.714285714285713969e-01
3.714285714285714413e-01
3.857142857142857317e-01
6.571428571428571397e-01
7.142857142857143016e-01
3.714285714285714413e-01
3.571428571428571508e-01
4.571428571428571286e-01
5.428571428571428159e-01
4.571428571428571286e-01
8.000000000000000444e-01
6.999999999999999556e-01
7.428571428571428825e-01
6.999999999999999556e-01
6.999999999999999556e-01
4.714285714285714191e-01
3.428571428571428603e-01
5.999999999999999778e-01
5.857142857142857428e-01
5.428571428571428159e-01
7.857142857142856984e-01
7.142857142857143016e-01
3.428571428571428603e-01
5.285714285714285809e-01
6.571428571428571397e-01
6.285714285714285587e-01
4.000000000000000222e-01
3.714285714285714413e-01
6.571428571428571397e-01
4.428571428571428381e-01
5.142857142857142350e-01
4.428571428571428381e-01
6.285714285714285587e-01
6.857142857142857206e-01
4.571428571428571286e-01
6.142857142857143238e-01
5.857142857142857428e-01
4.142857142857143127e-01
5.142857142857142350e-01
4.285714285714285476e-01
5.285714285714285809e-01
4.714285714285714191e-01
4.142857142857143127e-01
6.285714285714285587e-01
4.714285714285714191e-01
6.428571428571429047e-01
4.142857142857143127e-01
3.714285714285714413e-01
3.285714285714285698e-01
8.428571428571428603e-01
4.000000000000000222e-01
4.857142857142857095e-01
7.571428571428571175e-01
2.999999999999999889e-01
5.857142857142857428e-01
3.285714285714285698e-01
6.428571428571429047e-01
5.714285714285713969e-01
6.142857142857143238e-01
4.000000000000000222e-01
4.428571428571428381e-01
3.428571428571428603e-01
4.571428571428571286e-01
5.142857142857142350e-01
5.285714285714285809e-01
4.714285714285714191e-01
4.142857142857143127e-01
4.000000000000000222e-01
5.857142857142857428e-01
6.857142857142857206e-01
5.857142857142857428e-01
5.142857142857142350e-01
6.142857142857143238e-01
5.428571428571428159e-01
4.285714285714285476e-01
6.999999999999999556e-01
3.428571428571428603e-01
7.571428571428571175e-01
5.714285714285713969e-01
5.571428571428571619e-01
6.999999999999999556e-01
3.571428571428571508e-01
7.142857142857143016e-01
5.857142857142857428e-01
5.285714285714285809e-01
2.999999999999999889e-01
3.142857142857142794e-01
6.571428571428571397e-01
4.285714285714285476e-01
4.714285714285714191e-01
3.857142857142857317e-01
4.428571428571428381e-01
4.857142857142857095e-01
3.857142857142857317e-01
5.285714285714285809e-01
5.428571428571428159e-01
5.714285714285713969e-01
4.428571428571428381e-01
4.142857142857143127e-01
6.714285714285713746e-01
3.142857142857142794e-01
5.285714285714285809e-01
7.285714285714285365e-01
4.571428571428571286e-01
4.428571428571428381e-01
5.571428571428571619e-01
5.714285714285713969e-01
6.142857142857143238e-01
6.142857142857143238e-01
5.285714285714285809e-01
4.142857142857143127e-01
5.142857142857142350e-01
1.000000000000000000e+00
6.285714285714285587e-01
4.142857142857143127e-01
5.857142857142857428e-01
5.857142857142857428e-01
4.571428571428571286e-01
5.571428571428571619e-01
4.142857142857143127e-01
4.428571428571428381e-01
6.999999999999999556e-01
3.571428571428571508e-01
6.142857142857143238e-01
7.285714285714285365e-01
3.142857142857142794e-01
3.428571428571428603e-01
3.571428571428571508e-01
3.857142857142857317e-01
4.142857142857143127e-01
3.142857142857142794e-01
6.142857142857143238e-01
4.571428571428571286e-01
1.000000000000000000e+00
6.428571428571429047e-01
3.285714285714285698e-01
3.571428571428571508e-01
3.428571428571428603e-01
5.285714285714285809e-01
4.142857142857143127e-01
3.857142857142857317e-01
3.571428571428571508e-01
7.285714285714285365e-01
3.571428571428571508e-01
3.571428571428571508e-01
4.000000000000000222e-01
5.428571428571428159e-01
5.999999999999999778e-01
5.714285714285713969e-01
5.571428571428571619e-01
5.285714285714285809e-01
4.714285714285714191e-01
3.428571428571428603e-01
3.714285714285714413e-01
5.000000000000000000e-01
5.571428571428571619e-01
4.000000000000000222e-01
6.285714285714285587e-01
7.285714285714285365e-01
3.857142857142857317e-01
5.714285714285713969e-01
5.000000000000000000e-01
3.428571428571428603e-01
5.571428571428571619e-01
5.000000000000000000e-01
3.857142857142857317e-01
2.999999999999999889e-01
6.142857142857143238e-01
5.428571428571428159e-01
2.999999999999999889e-01
4.571428571428571286e-01
6.571428571428571397e-01
3.857142857142857317e-01
5.285714285714285809e-01
5.571428571428571619e-01
6.142857142857143238e-01
5.857142857142857428e-01
6.857142857142857206e-01
5.714285714285713969e-01
4.285714285714285476e-01
4.428571428571428381e-01
4.000000000000000222e-01
1.000000000000000000e+00
4.857142857142857095e-01
7.428571428571428825e-01
5.285714285714285809e-01
3.571428571428571508e-01
3.857142857142857317e-01
4.142857142857143127e-01
5.857142857142857428e-01
6.285714285714285587e-01
7.142857142857143016e-01
8.285714285714286254e-01
5.571428571428571619e-01
4.000000000000000222e-01
5.285714285714285809e-01
6.999999999999999556e-01
3.428571428571428603e-01
4.857142857142857095e-01
5.142857142857142350e-01
5.999999999999999778e-01
4.428571428571428381e-01
3.714285714285714413e-01
6.714285714285713746e-01
4.428571428571428381e-01
4.571428571428571286e-01
5.142857142857142350e-01
3.428571428571428603e-01
6.857142857142857206e-01
3.571428571428571508e-01
4.714285714285714191e-01
4.285714285714285476e-01
4.428571428571428381e-01
4.142857142857143127e-01
5.285714285714285809e-01
4.428571428571428381e-01
5.142857142857142350e-01
3.857142857142857317e-01
4.714285714285714191e-01
8.285714285714286254e-01
6.142857142857143238e-01
5.571428571428571619e-01
6.285714285714285587e-01
5.428571428571428159e-01
5.571428571428571619e-01
4.714285714285714191e-01
4.857142857142857095e-01
3.714285714285714413e-01
5.000000000000000000e-01
4.142857142857143127e-01
4.428571428571428381e-01
5.142857142857142350e-01
5.000000000000000000e-01
5.857142857142857428e-01
6.285714285714285587e-01
4.000000000000000222e-01
4.285714285714285476e-01
6.285714285714285587e-01
3.857142857142857317e-01
3.714285714285714413e-01
2.857142857142856984e-01
3.571428571428571508e-01
3.142857142857142794e-01
3.285714285714285698e-01
3.285714285714285698e-01
5.285714285714285809e-01
4.000000000000000222e-01
6.714285714285713746e-01
7.142857142857143016e-01
4.714285714285714191e-01
3.428571428571428603e-01
4.857142857142857095e-01
5.571428571428571619e-01
3.857142857142857317e-01
4.428571428571428381e-01
3.571428571428571508e-01
7.142857142857143016e-01
4.285714285714285476e-01
6.571428571428571397e-01
6.428571428571429047e-01
4.571428571428571286e-01
7.142857142857143016e-01
5.428571428571428159e-01
2.999999999999999889e-01
4.285714285714285476e-01
6.571428571428571397e-01


==> images/logs/data/early_reward_p2/classes/mean+std.csv <==
epoch,meadows,winter barley,corn,winter wheat,summer barley,clover,winter triticale
1,1.0,1.0,1.0,1.0,1.0,1.0,1.0
2,1.0,1.0,1.0,1.0,1.0,1.0,1.0
3,1.0,1.0,1.0,1.0,1.0,1.0,1.0
4,1.0,1.0,1.0,1.0,1.0,1.0,1.0
5,1.0,1.0,1.0,1.0,1.0,1.0,1.0
6,1.0,1.0,1.0,1.0,1.0,1.0,1.0
7,1.0,1.0,1.0,1.0,1.0,1.0,1.0
8,1.0,1.0,1.0,1.0,1.0,1.0,1.0
9,1.0,1.0,1.0,1.0,1.0,1.0,1.0
10,1.0,1.0,1.0,1.0,1.0,1.0,1.0
11,1.0,1.0,1.0,1.0,1.0,1.0,1.0
12,1.0,1.0,1.0,1.0,1.0,1.0,1.0
13,1.0,1.0,1.0,1.0,1.0,1.0,1.0
14,1.0,1.0,1.0,1.0,1.0,1.0,1.0
15,1.0,1.0,1.0,1.0,1.0,1.0,1.0
16,1.0,1.0,1.0,1.0,1.0,1.0,1.0
17,1.0,1.0,1.0,1.0,1.0,1.0,1.0
18,1.0,1.0,1.0,1.0,1.0,1.0,1.0
19,1.0,1.0,1.0,1.0,1.0,1.0,1.0
20,1.0,1.0,1.0,1.0,1.0,1.0,1.0
21,1.0103968587106207,1.0338887841665603,1.0190259744412544,1.0,1.0,1.045815566684243,1.0251894981543328
22,1.0270766000209484,0.8403665145841934,1.008975561741784,1.0753673966779105,1.0481196854571675,1.0478975800645123,1.0474091733239623
23,1.0288980518689832,0.8637172493768217,1.0,1.0561715951521213,1.043302743377514,1.0432017103325462,1.034820776860401
24,1.0223583834965757,0.8665662829307818,1.0236463496794017,1.040896167107816,1.0286985307133412,1.0412617584190014,1.031857306489303
25,1.037083843332813,0.8172266175377285,1.0209086002507828,1.0636977233430158,1.0485518442223256,1.051143878753666,1.0472049009181033
26,1.0227923622843271,0.8661212171038233,1.024739979370675,1.0424738128801383,1.0332006259268744,1.0338535094114636,1.0267540086909446
27,1.024147810861025,0.8976906230384734,1.0,1.0543714325125213,1.0230258039504119,1.0378157575576217,1.0484560619137735
28,1.0433369006699647,0.7211476535724985,1.0246536396900392,1.083243692974258,1.079378706252173,1.0646928150387664,1.0604809576666248
29,1.029098560547706,0.8138381650551405,1.0,1.054380900706942,1.0480333741555863,1.0404632434300676,1.043462009359082
30,1.0388617309950583,0.7607756331524702,1.0265103333289225,1.0776280591995353,1.0586625297122974,1.06369269139579,1.047657708014419
31,1.0363651401357736,0.7608988929576279,1.0437179998764954,1.0543490708728336,1.050566460365733,1.0548806280076588,1.0487895205459894
32,1.0296160424114418,0.7717270479480186,1.0143557493724642,1.0630828475320102,1.0513267425238364,1.0451720362450805,1.0475230688083843
33,1.0330307845313094,0.7776545035561222,1.0259471580230906,1.051938462691576,1.0499021584419623,1.0527453255885653,1.0398660176090977
34,1.0371625625227616,0.716384532974208,1.0295608177742417,1.0819792687534457,1.0663384820128883,1.0569023407143499,1.0569041476399264
35,1.026179223342683,0.8440103162228566,1.0,1.0437378631796816,1.025644880179996,1.0395116313567876,1.0257193095925654
36,1.0390635919986597,0.7261049685474219,1.0167816602778976,1.0636480004130253,1.0609879247666676,1.0604189540473365,1.052303446066172
37,1.0442313956657345,0.7180702411597039,1.0240132333683618,1.0788693180029412,1.067703322495414,1.073886279681683,1.069788785232475
38,1.0375092985341043,0.7333580244565501,1.0141803957913864,1.076208075105002,1.0720148553116855,1.0462414499436954,1.0543636259447435
39,1.0611809187261692,0.6555772889123465,1.0364272351562414,0.7543660212864396,0.6902799452643583,1.08276118445671,0.7961823405896618
40,1.0556631351732675,0.6504325260412133,1.0513944061155347,0.6561642177241229,0.6695367148945602,1.074776479624297,0.732292364390833
41,1.0550222862123155,0.6450589790870981,1.0502297241685088,0.694835018980054,0.6999136371014543,1.0750136410194822,0.7664439894017709
42,1.0411209780698951,0.7257859013216887,1.0270546169879315,0.7448429481228148,0.7400456743912244,1.065259246528639,0.8362141609692834
43,1.0633859953569642,0.6660117551316169,1.0388929497309622,0.667714810860063,0.6427641653879915,1.0768629486209136,0.7179778700949281
44,1.0534908475989027,0.674040610301116,1.0420768976983816,0.6764738051258691,0.6927863770558271,1.0730084590242848,0.73894742894283
45,1.0478007305609012,0.7022464576500174,1.0394482823190592,0.7069438372687746,0.7037618147897592,1.0672728142189691,0.7754228875323266
46,1.0467628203504105,0.7497393739246214,1.0298776735580957,0.714694664012133,0.7306513701777874,1.0607365494799832,0.788381860604218
47,1.0675750915689595,0.6501188361562936,1.0445818882500122,0.6507425538699032,0.5878471739273858,1.0797917829777637,0.6791302620119894
48,1.0607540512717828,0.6702686204645218,1.043991645832465,0.6758342547871269,0.661195037420022,1.0744977469698662,0.7274681287456426
49,1.0548218580851183,0.6731525928637162,1.0555149244965256,0.674977589773391,0.6782137289301466,1.0791413696367647,0.7358015490266094
50,1.0596605023705208,0.6484735260849293,1.0642190007437058,0.6647502024621939,0.642529808963291,1.0788799657613675,0.7215337004725515
51,1.0546490311253223,0.6736405741970981,1.058126519965604,0.6887910433287823,0.6652470879189438,1.082675254706662,0.7712341339106332
52,1.0560297171382418,0.6444940951086844,1.060583119476109,0.6646440405792529,0.6497298899890509,1.0748998972561243,0.7322682679622379
53,1.0669988465358378,0.6252441281120246,1.053515925459912,0.6564366603148278,0.6399677095057582,1.0780838259963486,0.7041257939186797
54,1.0536483296174888,0.6985405480249087,1.0380031136344154,0.6912303322136373,0.6811407149654641,1.0631974953756218,0.7411600200483561
55,1.063582722705816,0.6696894719175353,1.035442893598078,0.6952657722471113,0.6408857109457117,1.082679813098087,0.7362656506302627
56,1.06029333899792,0.6624642594203323,1.04776234904622,0.7035759556580268,0.706937276977254,1.0783379298453069,0.744380852987704
57,1.062625111744766,0.6590642828834804,1.043449814655362,0.6920281232448711,0.6133029321078055,1.0817756828060334,0.7196533963898949
58,1.0649710227973943,0.6940308969613723,1.0457413889612188,0.6541783831778595,0.6086168354601433,1.0799089133309097,0.7081176740997958
59,1.0507659272000678,0.702091700170281,1.0458959872437352,0.7030520116265445,0.6781260976905727,1.0704309920502724,0.764952579634143
60,1.0641893733767138,0.6582480596867578,1.052803396852422,0.6627492221838903,0.6008361346894198,1.0805195359998614,0.6970485056558908
61,1.0593257956766324,0.6628977027550409,1.055188997622568,0.6839035356142587,0.6109293760667702,1.0821247934487463,0.7541502756145866
62,1.0595050176968308,0.6601663576904699,1.0516564784697415,0.657923884059684,0.6255704570034614,1.070784789429729,0.7042831586720145
63,1.0591102026821706,0.6954425285444596,1.0388515604044053,0.6648713421371338,0.6458442829361093,1.0800828289890052,0.7089008944417157
64,1.0815349097337075,0.659029794708326,1.058179760771056,0.6947047228558229,0.651841015101711,0.9998385562538097,0.7245105206422979
65,1.0767253756020883,0.6924066833052107,1.0506399816386474,0.6525999077166491,0.6349753825307447,1.0086657390512008,0.7047771286879994
66,1.064770869763943,0.6542606473723112,1.0538157337057668,0.6078010338937567,0.600653120188205,0.8592386949972738,0.6770057317879767
67,0.848962918101799,0.5580241854821555,1.0808252497972881,0.6459096798574866,0.5758574718240184,0.6876508099456315,0.6631265575656147
68,0.6491459102633943,0.6386564069392988,1.057352645937099,0.6387477656034335,0.624098233184221,0.6531517205417299,0.6660163760495093
69,0.6209534811744398,0.6729905228210312,1.0544378235139418,0.6749937760262716,0.6240218180908863,0.6790971672347245,0.68944042811345
70,0.5868585812977113,0.6437629389604026,1.0619817812684769,0.6343281761163154,0.6293247715544927,0.6301793854538614,0.6656421832885797
71,0.619983889674814,0.6540717678845042,1.0668878560604251,0.6568264904304535,0.5766439398326979,0.6604795438914296,0.6733384401415807
72,0.6155465727561731,0.636268042038707,1.0505335028066838,0.6700067934104088,0.6429028186665096,0.6597162478759973,0.7086382137115049
73,0.6022656237096049,0.6490569989394622,1.0553488108409503,0.640759890350014,0.6173570283453432,0.6629838853560277,0.6619084922376358
74,0.6370104638032037,0.6566488706874558,1.045944053262884,0.6419951339605225,0.6279472990643814,0.6762974618722639,0.6666192947733964
75,0.6360558131316121,0.6635164018788914,1.044393899696868,0.6901468149576264,0.6533067388732042,0.6880535122998779,0.7088958353031197
76,0.6734904176335208,0.6237400834087274,1.0542124287176111,0.6371544145254555,0.6035966001676946,0.7055563218385127,0.6666405509377046
77,0.6117202502883811,0.610228218270763,1.0780162519407166,0.6301551258162118,0.572779884075893,0.650223912905833,0.6603408957452508
78,0.5978042442054635,0.602155979233975,1.0659527977756067,0.6519216572622569,0.5850935761797921,0.6506719286998229,0.6837606236498794
79,0.6670951200232975,0.6474696763112008,1.0479391671030327,0.6138003116080044,0.595307728335737,0.7003988001278036,0.6606143172352228
80,0.6158774406672075,0.6072953482291239,1.0555808181702668,0.6383258913593388,0.6487019753980555,0.6451933315941227,0.6808959654857795
81,0.598507493987962,0.6257166308130278,1.0637611298151872,0.6340683991256097,0.592524884369866,0.633399316478005,0.6638560457216129
82,0.6237632558419144,0.6022092637524246,1.0592580873926432,0.6194662387367117,0.5861055997218634,0.6597537598822225,0.6836810661007459
83,0.6194343638456402,0.6714900016642977,1.0663967297881285,0.6168040471625409,0.6062558069929163,0.6902553423291611,0.6488213246348657
84,0.5732572385311089,0.6113265540292792,1.038572850137783,0.6244367456402251,0.6336099849645169,0.6240523472586577,0.6476983546515216
85,0.5873906605542603,0.5994546760912087,0.6130680835373413,0.625504272994422,0.6322782814764834,0.648868846296844,0.672270849957143
86,0.5919448467001694,0.6100800757274287,0.5942457699505921,0.6216010294630164,0.6323362049302559,0.6318586565263373,0.647934190214564
87,0.5663764274683918,0.6085721925269233,0.6476823399795176,0.6263957904879982,0.6012374581735236,0.6454623340178454,0.6670048190657498
88,0.6202418359533242,0.613820615683025,0.6414227249315625,0.597597816510336,0.6079176367881592,0.6567181376195244,0.6211247941985237
89,0.5704948937589143,0.5870291290837214,0.546180207115302,0.6419999887907489,0.6463198734414592,0.610478846090672,0.6902115151385495
90,0.583701734945231,0.6077540350840412,0.586334466865892,0.6279708164627662,0.6209919285155452,0.637759628788059,0.667128621644192
91,0.5831356972694515,0.6055009375313154,0.60397859723061,0.6119573343768131,0.6043182294724765,0.6294021426787222,0.6368128764462553
92,0.5492992522387237,0.6102664652351872,0.6110994509796969,0.6625239294198002,0.5998476443282412,0.6116989604571578,0.6806072571837486
93,0.5040006912453333,0.5835649043875762,0.6647813805327343,0.6287086003076225,0.6099199723582244,0.5822595637720172,0.6576650921789458
94,0.6624896482076457,0.565652484711489,0.5583891984537835,0.6089868407847637,0.593398355988914,0.6590222253657965,0.6333930550909258
95,0.5707037530485365,0.5860497788903078,0.6263148321570544,0.6304594567428737,0.5808852235202758,0.6083497631659408,0.6466969615362815
96,0.5925808012938512,0.5904622773747888,0.5518662550904494,0.5930041362531374,0.6389194829100787,0.6278029380485991,0.6386663707546125
97,0.5919823140732254,0.6069827549039256,0.6878233853217696,0.5998860780820859,0.5734705327029928,0.6363890018445439,0.631101657411222
98,0.6009502893832038,0.5618109318833207,0.5619256347821106,0.6434161580532516,0.6168688558137556,0.622791734236795,0.6704991750502571
99,0.5721001338706411,0.607668445437331,0.5807555746548058,0.6094399067087184,0.592610155450493,0.6099157177773252,0.6199090132973077


==> images/logs/data/early_reward_p2/classes/mean-std.csv <==
epoch,meadows,winter barley,corn,winter wheat,summer barley,clover,winter triticale
1,1.0,1.0,1.0,1.0,1.0,1.0,1.0
2,1.0,1.0,1.0,1.0,1.0,1.0,1.0
3,1.0,1.0,1.0,1.0,1.0,1.0,1.0
4,1.0,1.0,1.0,1.0,1.0,1.0,1.0
5,1.0,1.0,1.0,1.0,1.0,1.0,1.0
6,1.0,1.0,1.0,1.0,1.0,1.0,1.0
7,1.0,1.0,1.0,1.0,1.0,1.0,1.0
8,1.0,1.0,1.0,1.0,1.0,1.0,1.0
9,1.0,1.0,1.0,1.0,1.0,1.0,1.0
10,1.0,1.0,1.0,1.0,1.0,1.0,1.0
11,1.0,1.0,1.0,1.0,1.0,1.0,1.0
12,1.0,1.0,1.0,1.0,1.0,1.0,1.0
13,1.0,1.0,1.0,1.0,1.0,1.0,1.0
14,1.0,1.0,1.0,1.0,1.0,1.0,1.0
15,1.0,1.0,1.0,1.0,1.0,1.0,1.0
16,1.0,1.0,1.0,1.0,1.0,1.0,1.0
17,1.0,1.0,1.0,1.0,1.0,1.0,1.0
18,1.0,1.0,1.0,1.0,1.0,1.0,1.0
19,1.0,1.0,1.0,1.0,1.0,1.0,1.0
20,1.0,1.0,1.0,1.0,1.0,1.0,1.0
21,0.9891374761217716,0.5882031627633997,0.9788290234137433,1.0,1.0,0.9430108300161696,0.9718756723247352
22,0.9696382279062036,0.36426168658828434,0.9900806373144151,0.8880779814733504,0.9377709671001517,0.9377042197105159,0.941542056714881
23,0.967478690388536,0.3456317169915835,1.0,0.9261813460243493,0.9457037234067306,0.9462996020034118,0.9611222529194867
24,0.9754025963139688,0.35478515181158177,0.9729645469314953,0.9504378665056292,0.9673626097922439,0.9490644508048455,0.9644309973518709
25,0.9561034114753396,0.33970025688374644,0.9766889973468149,0.9128779069090849,0.9381618536024834,0.9321332116100388,0.9429547883352418
26,0.9748856908525334,0.37423669712018204,0.9729005182698228,0.9481249266156597,0.9587452882412619,0.959697296737768,0.9692753396042648
27,0.9730263032588361,0.38012486600811735,1.0,0.9296621809328568,0.9738583818226628,0.9537103016849727,0.9397183014871759
28,0.9470946369819352,0.3238384618239842,0.9704557554193559,0.8618193322358262,0.8660651503027947,0.9021613281933296,0.9150909024973801
29,0.9669018221907876,0.3437675122049644,1.0,0.9296001917300326,0.9383275899831559,0.950537881429325,0.9440218059192953
30,0.9537960688964993,0.3075057614788166,0.9691567623381732,0.8888110164307167,0.9198795043852924,0.9146350176405805,0.9412072035091028
31,0.9570326208440371,0.32481539275665794,0.9457714896129941,0.9273210971943934,0.9329726342844727,0.9237470435333985,0.9379174280944941
32,0.9661483182557988,0.3449961856218674,0.9844859494692343,0.9083457238965607,0.9266274020969747,0.9400548103990892,0.9367669614030962
33,0.9615853606541593,0.34307983769657774,0.9680039359280033,0.9322001927706088,0.9354006046385787,0.926782233466553,0.9521063604659993
34,0.9563627779550237,0.30206656236673624,0.9645189763055527,0.8693337564566382,0.9003281846537784,0.9227002089669403,0.9224657271982265
35,0.9704590568856845,0.3576249815247522,1.0,0.9453377670724191,0.9688289587382872,0.9496147278483118,0.9699647646413577
36,0.9537217873908721,0.3067861144516526,0.9801724366761991,0.9120872937046219,0.9147910287900635,0.9127344017831847,0.9326771322678808
37,0.945651550144874,0.3185234027773526,0.9731982638431355,0.8759626147701682,0.8960826857350386,0.887718519718392,0.9014671491654535
38,0.9553462495793139,0.33165277467951904,0.9844039027929122,0.8661238576681076,0.8761332928364625,0.939585321709848,0.9199134564894385
39,0.909488554689453,0.32652699988740685,0.9552072564782506,0.4965268358564175,0.4479328707262354,0.8423231799977332,0.4922078190995914
40,0.9188273442066961,0.3324431296206196,0.9205489658278373,0.47718662261201134,0.44739450203665665,0.8738549414480692,0.47927431666225284
41,0.9208460517457748,0.31961241862965595,0.9257891518503674,0.5169296869022991,0.4659299842977225,0.8668686236974283,0.5173712889754409
42,0.9462295147059154,0.35147420358420467,0.9667248767915619,0.5200204972553365,0.452605707149046,0.9020448404604873,0.5302942550859605
43,0.899660603054671,0.33337115137871953,0.9492666384286259,0.49184401266934863,0.4482999145649772,0.8512960315065702,0.49350249244283606
44,0.9215482236223522,0.34712569639434865,0.9391328835113999,0.5135472032774923,0.46418011324399644,0.8661741431504434,0.5202670725677437
45,0.9347144992416697,0.3494351221093162,0.9462231033523267,0.5096002803782842,0.4233398900897233,0.8901325101154888,0.5183190201068619
46,0.9365880551638947,0.3790788920426726,0.9637731200926981,0.4893494536349259,0.43730865333779156,0.9076174062755471,0.5064821877341507
47,0.8852970418791958,0.33574972293040817,0.9393305956624716,0.4820305553737942,0.4010417149615031,0.8212955811017265,0.49739110182055263
48,0.9065792182718018,0.3290217220223649,0.9438676420268228,0.4742182662212763,0.3453893247198958,0.853286280026759,0.4933346334468478
49,0.9219459153336935,0.3278347567197456,0.9249226559410549,0.46667156989047465,0.32901731163422715,0.8609411200520243,0.4918203758762823
50,0.9133372968831391,0.32597880344299424,0.9100409735162684,0.47353761266385663,0.3100862992083726,0.8615024864321082,0.4874434251208881
51,0.9247979117509578,0.32944489325122034,0.9175920557529721,0.4613665196964279,0.2910139350087458,0.8670810257582799,0.482369664104041
52,0.9209230465526329,0.3331979752399735,0.9090436501506606,0.45379083337032694,0.3314576467540414,0.8694570581244532,0.4862902128318923
53,0.8874807885867981,0.3181992535602989,0.9239186519746654,0.47386796153391175,0.3512727372902441,0.8179791661296356,0.4981184874796801
54,0.9241528377349175,0.3530176130364921,0.9518724762411743,0.49884319719812736,0.43420320037845117,0.8950327258467253,0.5152922889719287
55,0.903214712946275,0.31855489710437157,0.9559770978219134,0.47721321934952743,0.36857930963041985,0.8453291857770534,0.5036135034482871
56,0.9114159073261955,0.3060639726068198,0.9364504351665641,0.5064555569470153,0.38259829033609116,0.8609946535817646,0.5237244556009882
57,0.904861253196388,0.31643710557687155,0.9429508717453244,0.5098101120492466,0.33355185919143016,0.8526075192937043,0.5216068539337996
58,0.8999509942344686,0.3552440181882729,0.94319039997057,0.425390944553233,0.2993196724763643,0.858073838825071,0.4726332969835016
59,0.9300652532292372,0.35008355438078353,0.9390031976554496,0.47163286232303536,0.35473692406133783,0.8832997916017713,0.4965925217901124
60,0.8983915598673143,0.33394570766899656,0.9284492844002594,0.4655070803371181,0.3486641592553184,0.8415652034077126,0.4947512353885632
61,0.9161598037875338,0.30177369496171325,0.9261494837159137,0.4637330190075902,0.292245227107833,0.869506252670489,0.49133958195986316
62,0.9104117366807406,0.3274917725162565,0.9296391028258398,0.441340821822669,0.3387446517560918,0.8787465191566974,0.47914368638625027
63,0.9134155524289832,0.332480951862822,0.9520536305007853,0.44584294357715193,0.33781238960945204,0.8515257199423781,0.47935978747455527
64,0.8406607334264365,0.3430374684820475,0.9198125172212221,0.4693183863878749,0.3705575739635446,0.5154970267983088,0.5078589226032781
65,0.8438946607580688,0.38229248361857815,0.9331009021022368,0.4242908485858719,0.35361956161975483,0.5398906913949936,0.4751969757574042
66,0.6840442356486173,0.36317224371068796,0.9266647467747138,0.4043313190474196,0.33238626840673896,0.4284253469974769,0.4586869742974786
67,0.5362697550076323,0.3141140434595292,0.868509799537761,0.4793529251845303,0.2755828573940885,0.43383400445256853,0.5097694286234229
68,0.49587370508441936,0.348415484452247,0.9171218285373754,0.471913999102449,0.327694829719953,0.43653706835965744,0.5168062394015049
69,0.4272715690599874,0.33635844354737354,0.9296891606130423,0.4507415180913757,0.33847083329065386,0.4068420903580764,0.50607100908983
70,0.4318318151555787,0.3425992949180301,0.9094038901171948,0.4698209835475501,0.34463172462422553,0.4012416869120928,0.51467719521811
71,0.4429574556509921,0.3398807159167918,0.9070289178563488,0.47006426587206745,0.29090456104913626,0.40138772270024636,0.5057724791506075
72,0.44115613511867147,0.3358084775540112,0.9293034770302961,0.46707303852236426,0.30977207845283194,0.43027250353007723,0.5098339485673039
73,0.41209344878744464,0.3432910417887082,0.9186537631616236,0.4504691012466247,0.31644661656941264,0.41493137523639834,0.4971765314999558
74,0.437470447114412,0.32369670166675585,0.9409285336097027,0.4503367988125866,0.32061237171751156,0.4260647428521456,0.49928489167459666
75,0.4099940066623471,0.3411117992935865,0.9413632860603178,0.493781756470945,0.32952688840486744,0.41280887990109694,0.5195892747529872
76,0.4584267832722937,0.33127380119478994,0.9196614451562626,0.4537069300123595,0.3277379089445922,0.4304016834108314,0.49909099847964533
77,0.42461439073480645,0.3259334602235289,0.8886075146830503,0.45592680695689747,0.24091794073304285,0.4082687755081153,0.4689642402064107
78,0.3926974621703219,0.3216021201180769,0.9073204754976668,0.45411825870412953,0.27510630624231247,0.3954473063957903,0.4935376068205563
79,0.42475573954356993,0.35934920674958304,0.9280368088729434,0.4486996883919956,0.31068874432740234,0.41538672668134535,0.47809953688648626
80,0.42470559763853666,0.3406219612432613,0.9123299497405011,0.4530081422541065,0.3512392356542665,0.4141992443338862,0.4964885834999778
81,0.42965568018994765,0.35086467125423554,0.9069381408840834,0.43741269331136495,0.27672849599462546,0.41489464677658844,0.4743398973081667
82,0.43314357922968955,0.32870712007972597,0.9130284848939291,0.41588039991875075,0.2693911668860144,0.4084877099340505,0.47359126881509345
83,0.41778695468847127,0.3338170023468099,0.904045140653742,0.427103515862669,0.2525919296325982,0.4062575935538537,0.4683129006564592
84,0.39670416867075375,0.3212868368994465,0.8310539194889865,0.46989098545221175,0.31865338952107974,0.3883211060596777,0.5044811878603472
85,0.4074615067024616,0.3320170918816392,0.4441605736913158,0.4344221975938131,0.28547598072222324,0.3959755481538497,0.47921814443215327
86,0.4065752311233243,0.37023464195229966,0.4702329945281722,0.45093048314202544,0.3266291095906141,0.40346192840054695,0.4896575232079651
87,0.33893406913480406,0.3541553606973903,0.4549774626802849,0.42922395741116137,0.30587600449549446,0.3803344413852292,0.46523514640684405
88,0.41226542013062334,0.34933890298405307,0.4456643621555245,0.44147781374176465,0.3097778364628696,0.4079987727666774,0.45949669911179136
89,0.3711693807921654,0.3409560606725266,0.3911857302506354,0.4396176582680746,0.3100587273815859,0.3942455633581469,0.48881308563831727
90,0.3726724557223288,0.34081122255249074,0.40199672146529647,0.4306426289153851,0.28541606678133885,0.3966610686247646,0.4762464323048802
91,0.37164374967342495,0.3566095222033345,0.4445842513322387,0.44817922024503554,0.292624745248276,0.4058434516219902,0.47799074893138815
92,0.3777826856938506,0.3580457840705828,0.4215474816672357,0.47644665881549364,0.28574906349068874,0.4088484711138959,0.4919434549440026
93,0.3245516004013991,0.3476908808638894,0.4589423431909894,0.44928509717136894,0.3383457536852794,0.3650970166554295,0.4741432807170405
94,0.43366064044096864,0.32425803673250986,0.3570977170331321,0.42783038610599256,0.2650378580028555,0.40456982562782917,0.4497316751637139
95,0.3811860182652133,0.34270677772801983,0.3965937907515685,0.43177793821510957,0.25338873297590303,0.4011740463578687,0.4680203453260404
96,0.3888308658512386,0.3422436775773864,0.373573470349276,0.4142437629065262,0.32198586688416,0.4062428062333657,0.45429867024668225
97,0.3565074636194992,0.34701292544164686,0.4521594546610702,0.4246937538506871,0.2718557459566192,0.3950320705214103,0.45841064297721107
98,0.3625811111207351,0.33538129273870954,0.38414901129253554,0.44350611085431124,0.30823402484468065,0.3967058285678544,0.477882352787464
99,0.377748365475514,0.3592861981911788,0.39860950471027357,0.4647197571568278,0.27005886277408075,0.39795829797070625,0.47348762028059466


==> images/logs/data/early_reward_p2/classes/mean.csv <==
epoch,meadows,winter barley,corn,winter wheat,summer barley,clover,winter triticale
1,1.0,1.0,1.0,1.0,1.0,1.0,1.0
2,1.0,1.0,1.0,1.0,1.0,1.0,1.0
3,1.0,1.0,1.0,1.0,1.0,1.0,1.0
4,1.0,1.0,1.0,1.0,1.0,1.0,1.0
5,1.0,1.0,1.0,1.0,1.0,1.0,1.0
6,1.0,1.0,1.0,1.0,1.0,1.0,1.0
7,1.0,1.0,1.0,1.0,1.0,1.0,1.0
8,1.0,1.0,1.0,1.0,1.0,1.0,1.0
9,1.0,1.0,1.0,1.0,1.0,1.0,1.0
10,1.0,1.0,1.0,1.0,1.0,1.0,1.0
11,1.0,1.0,1.0,1.0,1.0,1.0,1.0
12,1.0,1.0,1.0,1.0,1.0,1.0,1.0
13,1.0,1.0,1.0,1.0,1.0,1.0,1.0
14,1.0,1.0,1.0,1.0,1.0,1.0,1.0
15,1.0,1.0,1.0,1.0,1.0,1.0,1.0
16,1.0,1.0,1.0,1.0,1.0,1.0,1.0
17,1.0,1.0,1.0,1.0,1.0,1.0,1.0
18,1.0,1.0,1.0,1.0,1.0,1.0,1.0
19,1.0,1.0,1.0,1.0,1.0,1.0,1.0
20,1.0,1.0,1.0,1.0,1.0,1.0,1.0
21,0.9997671674161962,0.81104597346498,0.9989274989274989,1.0,1.0,0.9944131983502064,0.9985325852395339
22,0.998357413963576,0.6023141005862389,0.9995280995280995,0.9817226890756304,0.9929453262786596,0.9928008998875141,0.9944756150194217
23,0.9981883711287596,0.6046744831842026,1.0,0.9911764705882353,0.9945032333921223,0.994750656167979,0.9979715148899438
24,0.9988804899052722,0.6106757173711818,0.9983054483054484,0.9956670168067226,0.9980305702527925,0.9951631046119235,0.998144151920587
25,0.9965936274040762,0.5784634372107375,0.9987987987987988,0.9882878151260504,0.9933568489124045,0.9916385451818523,0.9950798446266725
26,0.9988390265684303,0.6201789571120027,0.9988202488202489,0.995299369747899,0.9959729570840682,0.9967754030746158,0.9980146741476047
27,0.9985870570599306,0.6389077445232954,1.0,0.9920168067226891,0.9984420928865373,0.9957630296212973,0.9940871817004747
28,0.9952157688259499,0.5224930576982414,0.9975546975546976,0.972531512605042,0.9727219282774838,0.983427071616048,0.9877859300820024
29,0.9980001913692468,0.5788028386300524,1.0,0.9919905462184874,0.993180482069371,0.9955005624296963,0.9937419076391887
30,0.9963288999457788,0.5341406973156434,0.9978335478335478,0.9832195378151259,0.9892710170487949,0.9891638545181852,0.9944324557617609
31,0.9966988804899054,0.5428571428571429,0.9947447447447447,0.9908350840336135,0.9917695473251029,0.9893138357705287,0.9933534743202417
32,0.9978821803336203,0.558361616784943,0.9994208494208493,0.9857142857142854,0.9889770723104055,0.9926134233220848,0.9921450151057403
33,0.9973080725927344,0.56036717062635,0.9969755469755469,0.9920693277310925,0.9926513815402704,0.9897637795275591,0.9959861890375485
34,0.9967626702388926,0.5092255476704721,0.9970398970398971,0.975656512605042,0.9833333333333334,0.9898012748406451,0.9896849374190764
35,0.9983191401141838,0.6008176488738044,1.0,0.9945378151260504,0.9972369194591416,0.9945631796025497,0.9978420371169615
36,0.9963926896947659,0.5164455414995373,0.9984770484770484,0.9878676470588237,0.9878894767783656,0.9865766779152606,0.9924902891670264
37,0.9949414729053042,0.5182968219685282,0.9986057486057486,0.9774159663865547,0.9818930041152263,0.9808023997000375,0.9856279671989642
38,0.9964277740567091,0.5325053995680346,0.9992921492921494,0.9711659663865548,0.974074074074074,0.9929133858267717,0.987138541217091
39,0.985334736707811,0.49105214439987666,0.995817245817246,0.6254464285714285,0.5691064079952969,0.9625421822272215,0.6441950798446265
40,0.9872452396899818,0.49143782783091644,0.9859716859716859,0.5666754201680672,0.5584656084656084,0.974315710536183,0.6057833405265429
41,0.9879341689790452,0.482335698858377,0.9880094380094381,0.6058823529411765,0.5829218106995884,0.9709411323584553,0.6419076391886059
42,0.9936752463879053,0.5386300524529467,0.9968897468897467,0.6324317226890757,0.5963256907701352,0.9836520434945631,0.6832542080276219
43,0.9815232992058176,0.4996914532551682,0.9940797940797941,0.5797794117647058,0.5455320399764844,0.9640794900637419,0.6057401812688821
44,0.9875195356106274,0.5105831533477323,0.9906048906048908,0.5950105042016807,0.5784832451499118,0.969591301087364,0.6296072507552869
45,0.9912576149012855,0.5258407898796668,0.992835692835693,0.6082720588235294,0.5635508524397412,0.978702662167229,0.6468709538195943
46,0.9916754377571525,0.564409132983647,0.996825396825397,0.6020220588235294,0.5839800117577895,0.9841769778777651,0.6474320241691843
47,0.9764360667240776,0.4929342795433509,0.9919562419562419,0.5663865546218487,0.49444444444444446,0.950543682039745,0.588260681916271
48,0.9836666347717923,0.4996451712434434,0.9939296439296439,0.5750262605042016,0.5032921810699589,0.9638920134983127,0.6104013810962452
49,0.9883838867094059,0.5004936747917309,0.9902187902187902,0.5708245798319328,0.5036155202821869,0.9700412448443945,0.6138109624514458
50,0.9864988996268299,0.48722616476396174,0.9871299871299871,0.5691439075630252,0.4763080540858318,0.9701912260967378,0.6044885627967198
51,0.98972347143814,0.5015427337241593,0.987859287859288,0.575078781512605,0.4781305114638448,0.974878140232471,0.6268018990073371
52,0.9884763818454374,0.48884603517432895,0.9848133848133849,0.5592174369747899,0.4905937683715461,0.9721784776902888,0.609279240397065
53,0.977239817561318,0.4717216908361617,0.9887172887172887,0.5651523109243698,0.49562022339800116,0.9480314960629921,0.6011221406991799
54,0.9889005836762031,0.5257790805307004,0.9949377949377949,0.5950367647058823,0.5576719576719577,0.9791151106111735,0.6282261545101424
55,0.9833987178260455,0.4941221845109534,0.9957099957099956,0.5862394957983194,0.5047325102880658,0.9640044994375703,0.6199395770392749
56,0.9858546231620579,0.48426411601357605,0.9921063921063921,0.605015756302521,0.5447677836566726,0.9696662917135358,0.6340526542943461
57,0.983743182470577,0.487750694230176,0.9932003432003431,0.6009191176470589,0.47342739564961783,0.9671916010498688,0.6206301251618472
58,0.9824610085159314,0.5246374575748226,0.9944658944658944,0.5397846638655462,0.45396825396825385,0.9689913760779904,0.5903754855416486
59,0.9904155902146525,0.5260876272755323,0.9924495924495924,0.5873424369747899,0.5164315108759553,0.9768653918260218,0.6307725507121277
60,0.981290466622014,0.4960968836778772,0.9906263406263407,0.5641281512605042,0.4747501469723691,0.961042369703787,0.595899870522227
61,0.9877427997320831,0.48233569885837707,0.9906692406692408,0.5738182773109244,0.4515873015873016,0.9758155230596177,0.6227449287872249
62,0.9849583771887858,0.4938290651033632,0.9906477906477907,0.5496323529411765,0.4821575543797766,0.9747656542932133,0.5917134225291324
63,0.986262877555577,0.5139617402036408,0.9954525954525953,0.5553571428571429,0.49182833627278066,0.9658042744656917,0.5941303409581354
64,0.9610978215800721,0.5010336315951868,0.988996138996139,0.5820115546218488,0.5111992945326278,0.7576677915260592,0.616184721622788
65,0.9603100181800786,0.5373495834618944,0.991870441870442,0.5384453781512605,0.49429747207524977,0.7742782152230971,0.5899870522227018
66,0.8744075527062802,0.5087164455414995,0.9902402402402403,0.5060661764705882,0.46651969429747203,0.6438320209973754,0.5678463530427277
67,0.6926163365547157,0.43606911447084235,0.9746675246675246,0.5626313025210085,0.42572016460905343,0.5607424071991001,0.5864479930945188
68,0.5725098076739068,0.4935359456957729,0.9872372372372372,0.5553308823529413,0.475896531452087,0.5448443944506937,0.5914113077255071
69,0.5241125251172136,0.5046744831842024,0.992063492063492,0.5628676470588236,0.4812463256907701,0.5429696287964004,0.59775571860164
70,0.509345198226645,0.49318111693921635,0.9856928356928358,0.5520745798319328,0.48697824808935913,0.5157105361829771,0.5901596892533448
71,0.531470672662903,0.496976241900648,0.9869583869583869,0.5634453781512605,0.4337742504409171,0.530933633295838,0.5895554596460941
72,0.5283513539374223,0.4860382597963591,0.98991848991849,0.5685399159663865,0.47633744855967075,0.5449943757030372,0.6092360811394044
73,0.5071795362485247,0.4961740203640852,0.987001287001287,0.5456144957983193,0.46690182245737794,0.538957630296213,0.5795425118687958
74,0.5372404554588078,0.49017278617710586,0.9934362934362934,0.5461659663865546,0.4742798353909465,0.5511811023622047,0.5829520932239965
75,0.5230249098969796,0.5023141005862389,0.9928785928785929,0.5919642857142857,0.49141681363903583,0.5504311961004874,0.6142425550280535
76,0.5659586004529072,0.4775069423017587,0.9869369369369368,0.5454306722689075,0.4656672545561434,0.567979002624672,0.582865774708675
77,0.5181673205115938,0.468080839247146,0.9833118833118835,0.5430409663865546,0.4068489124044679,0.5292463442069741,0.5646525679758307
78,0.4952508531878927,0.46187904967602594,0.9866366366366367,0.5530199579831933,0.4300999412110523,0.5230596175478066,0.5886491152352179
79,0.5459254297834337,0.5034094415303919,0.987987987987988,0.53125,0.45299823633156966,0.5578927634045745,0.5693569270608545
80,0.5202915191528721,0.4739586547361926,0.983955383955384,0.5456670168067227,0.499970605526161,0.5296962879640045,0.5886922744928786
81,0.5140815870889548,0.4882906510336316,0.9853496353496354,0.5357405462184873,0.4346266901822457,0.5241469816272967,0.5690979715148898
82,0.528453417535802,0.4654581919160753,0.9861432861432861,0.5176733193277312,0.4277483833039389,0.5341207349081365,0.5786361674579197
83,0.5186106592670557,0.5026535020055538,0.9852209352209352,0.521953781512605,0.4294238683127572,0.5482564679415074,0.5585671126456625
84,0.4849807036009313,0.4663066954643628,0.9348133848133848,0.5471638655462184,0.47613168724279836,0.5061867266591676,0.5760897712559344
85,0.49742608362836094,0.46573588398642396,0.5286143286143286,0.5299632352941176,0.4588771310993533,0.5224221972253469,0.5757444971946482
86,0.49926003891174686,0.4901573588398642,0.5322393822393822,0.5362657563025209,0.479482657260435,0.5176602924634421,0.5687958567112645
87,0.4526552483015979,0.4813637766121568,0.5513299013299012,0.5278098739495798,0.453556731334509,0.5128983877015373,0.5661199827362969
88,0.5162536280419737,0.4815797593335391,0.5435435435435435,0.5195378151260504,0.4588477366255144,0.5323584551931009,0.5403107466551575
89,0.4708321372755398,0.463992594878124,0.4686829686829687,0.5408088235294117,0.4781893004115226,0.5023622047244095,0.5895123003884334
90,0.4781870953337799,0.474282628818266,0.49416559416559425,0.5293067226890756,0.45320399764844205,0.5172103487064118,0.5716875269745361
91,0.4773897234714382,0.4810552298673249,0.5242814242814243,0.5300682773109243,0.44847148736037623,0.5176227971503562,0.5574018126888217
92,0.4635409689662871,0.484156124652885,0.5163234663234663,0.5694852941176469,0.442798353909465,0.5102737157855268,0.5862753560638756
93,0.4142761458233662,0.4656278926257328,0.5618618618618618,0.5389968487394957,0.4741328630217519,0.4736782902137233,0.5659041864479931
94,0.5480751443243072,0.4449552607219994,0.4577434577434578,0.5184086134453781,0.42921810699588475,0.5317960254968128,0.5415623651273198
95,0.4759448856568749,0.46437827830916384,0.5114543114543114,0.5311186974789917,0.41713697824808943,0.5047619047619047,0.557358653431161
96,0.4907058335725449,0.4663529774760876,0.4627198627198627,0.5036239495798318,0.48045267489711935,0.5170228721409824,0.5464825205006474
97,0.47424488884636234,0.47699784017278624,0.5699914199914199,0.5122899159663865,0.422663139329806,0.5157105361829771,0.5447561501942165
98,0.48176570025196946,0.4485961123110151,0.47303732303732304,0.5434611344537814,0.46255144032921813,0.5097487814023247,0.5741907639188606
99,0.47492424967307756,0.4834773218142549,0.48968253968253966,0.5370798319327731,0.4313345091122869,0.5039370078740157,0.5466983167889512


==> images/logs/data/early_reward_p2/classes/median.csv <==
epoch,meadows,winter barley,corn,winter wheat,summer barley,clover,winter triticale
1,1.0,1.0,1.0,1.0,1.0,1.0,1.0
2,1.0,1.0,1.0,1.0,1.0,1.0,1.0
3,1.0,1.0,1.0,1.0,1.0,1.0,1.0
4,1.0,1.0,1.0,1.0,1.0,1.0,1.0
5,1.0,1.0,1.0,1.0,1.0,1.0,1.0
6,1.0,1.0,1.0,1.0,1.0,1.0,1.0
7,1.0,1.0,1.0,1.0,1.0,1.0,1.0
8,1.0,1.0,1.0,1.0,1.0,1.0,1.0
9,1.0,1.0,1.0,1.0,1.0,1.0,1.0
10,1.0,1.0,1.0,1.0,1.0,1.0,1.0
11,1.0,1.0,1.0,1.0,1.0,1.0,1.0
12,1.0,1.0,1.0,1.0,1.0,1.0,1.0
13,1.0,1.0,1.0,1.0,1.0,1.0,1.0
14,1.0,1.0,1.0,1.0,1.0,1.0,1.0
15,1.0,1.0,1.0,1.0,1.0,1.0,1.0
16,1.0,1.0,1.0,1.0,1.0,1.0,1.0
17,1.0,1.0,1.0,1.0,1.0,1.0,1.0
18,1.0,1.0,1.0,1.0,1.0,1.0,1.0
19,1.0,1.0,1.0,1.0,1.0,1.0,1.0
20,1.0,1.0,1.0,1.0,1.0,1.0,1.0
21,1.0,1.0,1.0,1.0,1.0,1.0,1.0
22,1.0,0.4714285714285714,1.0,1.0,1.0,1.0,1.0
23,1.0,0.45714285714285713,1.0,1.0,1.0,1.0,1.0
24,1.0,0.4857142857142857,1.0,1.0,1.0,1.0,1.0
25,1.0,0.45714285714285713,1.0,1.0,1.0,1.0,1.0
26,1.0,0.5285714285714286,1.0,1.0,1.0,1.0,1.0
27,1.0,0.5285714285714286,1.0,1.0,1.0,1.0,1.0
28,1.0,0.42857142857142855,1.0,1.0,1.0,1.0,1.0
29,1.0,0.45714285714285713,1.0,1.0,1.0,1.0,1.0
30,1.0,0.4142857142857143,1.0,1.0,1.0,1.0,1.0
31,1.0,0.44285714285714284,1.0,1.0,1.0,1.0,1.0
32,1.0,0.4857142857142857,1.0,1.0,1.0,1.0,1.0
33,1.0,0.4714285714285714,1.0,1.0,1.0,1.0,1.0
34,1.0,0.4,1.0,1.0,1.0,1.0,1.0
35,1.0,0.5285714285714286,1.0,1.0,1.0,1.0,1.0
36,1.0,0.4142857142857143,1.0,1.0,1.0,1.0,1.0
37,1.0,0.42857142857142855,1.0,1.0,1.0,1.0,1.0
38,1.0,0.44285714285714284,1.0,1.0,1.0,1.0,1.0
39,1.0,0.4142857142857143,1.0,0.6,0.5285714285714286,1.0,0.5857142857142857
40,1.0,0.42857142857142855,1.0,0.5571428571428572,0.5285714285714286,1.0,0.5714285714285714
41,1.0,0.4,1.0,0.6,0.5571428571428572,1.0,0.6142857142857143
42,1.0,0.5,1.0,0.6,0.5571428571428572,1.0,0.6142857142857143
43,1.0,0.4142857142857143,1.0,0.5571428571428572,0.5285714285714286,1.0,0.5714285714285714
44,1.0,0.44285714285714284,1.0,0.5857142857142857,0.5571428571428572,1.0,0.6
45,1.0,0.45714285714285713,1.0,0.5857142857142857,0.5428571428571428,1.0,0.6
46,1.0,0.5571428571428572,1.0,0.5714285714285714,0.5571428571428572,1.0,0.6
47,1.0,0.4142857142857143,1.0,0.5571428571428572,0.4714285714285714,1.0,0.5857142857142857
48,1.0,0.4142857142857143,1.0,0.5571428571428572,0.5285714285714286,1.0,0.5857142857142857
49,1.0,0.4142857142857143,1.0,0.5571428571428572,0.5285714285714286,1.0,0.5857142857142857
50,1.0,0.4,1.0,0.5571428571428572,0.5,1.0,0.5714285714285714
51,1.0,0.42857142857142855,1.0,0.5571428571428572,0.44285714285714284,1.0,0.5857142857142857
52,1.0,0.4142857142857143,1.0,0.5428571428571428,0.5,1.0,0.5857142857142857
53,1.0,0.38571428571428573,1.0,0.5714285714285714,0.5428571428571428,1.0,0.5857142857142857
54,1.0,0.44285714285714284,1.0,0.5857142857142857,0.5571428571428572,1.0,0.6
55,1.0,0.4,1.0,0.5714285714285714,0.5142857142857142,1.0,0.5857142857142857
56,1.0,0.38571428571428573,1.0,0.6,0.5571428571428572,1.0,0.6
57,1.0,0.4,1.0,0.5857142857142857,0.4857142857142857,1.0,0.6
58,1.0,0.5,1.0,0.5428571428571428,0.4142857142857143,1.0,0.5714285714285714
59,1.0,0.4857142857142857,1.0,0.5714285714285714,0.5285714285714286,1.0,0.6
60,1.0,0.42857142857142855,1.0,0.5714285714285714,0.4857142857142857,1.0,0.5857142857142857
61,1.0,0.38571428571428573,1.0,0.5714285714285714,0.3928571428571429,1.0,0.5857142857142857
62,1.0,0.4142857142857143,1.0,0.5428571428571428,0.4714285714285714,1.0,0.5714285714285714
63,1.0,0.42857142857142855,1.0,0.5428571428571428,0.5142857142857142,1.0,0.5714285714285714
64,1.0,0.42857142857142855,1.0,0.5714285714285714,0.5428571428571428,0.7714285714285715,0.6
65,1.0,0.5428571428571428,1.0,0.5285714285714286,0.5428571428571428,0.8428571428571429,0.5714285714285714
66,1.0,0.5,1.0,0.4857142857142857,0.45714285714285713,0.6142857142857143,0.5714285714285714
67,0.6571428571428571,0.38571428571428573,1.0,0.5714285714285714,0.37142857142857144,0.5571428571428572,0.5857142857142857
68,0.5714285714285714,0.42857142857142855,1.0,0.5571428571428572,0.5071428571428571,0.5428571428571428,0.5857142857142857
69,0.5142857142857142,0.4142857142857143,1.0,0.5571428571428572,0.5,0.5,0.6
70,0.5,0.4142857142857143,1.0,0.5571428571428572,0.5285714285714286,0.4714285714285714,0.5857142857142857
71,0.5142857142857142,0.4142857142857143,1.0,0.5714285714285714,0.38571428571428573,0.4857142857142857,0.5857142857142857
72,0.5142857142857142,0.4142857142857143,1.0,0.5714285714285714,0.44999999999999996,0.5142857142857142,0.6
73,0.4857142857142857,0.4142857142857143,1.0,0.5428571428571428,0.4857142857142857,0.5,0.5714285714285714
74,0.5142857142857142,0.4,1.0,0.5428571428571428,0.5142857142857142,0.5285714285714286,0.5714285714285714
75,0.5,0.4142857142857143,1.0,0.5857142857142857,0.5142857142857142,0.5142857142857142,0.6
76,0.5428571428571428,0.4,1.0,0.5428571428571428,0.45714285714285713,0.5428571428571428,0.5714285714285714
77,0.5,0.4,1.0,0.5428571428571428,0.34285714285714286,0.4857142857142857,0.5714285714285714
78,0.4714285714285714,0.4,1.0,0.5571428571428572,0.37142857142857144,0.4714285714285714,0.5857142857142857
79,0.5142857142857142,0.45714285714285713,1.0,0.5285714285714286,0.42857142857142855,0.5285714285714286,0.5571428571428572
80,0.5,0.4,1.0,0.5428571428571428,0.5285714285714286,0.5,0.5714285714285714
81,0.5,0.42857142857142855,1.0,0.5428571428571428,0.37142857142857144,0.4857142857142857,0.5571428571428572
82,0.5142857142857142,0.38571428571428573,1.0,0.5142857142857142,0.35714285714285715,0.5,0.5857142857142857
83,0.5,0.4142857142857143,1.0,0.5285714285714286,0.35714285714285715,0.5,0.5571428571428572
84,0.45714285714285713,0.4,0.9857142857142858,0.5428571428571428,0.5142857142857142,0.45714285714285713,0.5714285714285714
85,0.4714285714285714,0.4,0.5142857142857142,0.5428571428571428,0.44285714285714284,0.4714285714285714,0.5714285714285714
86,0.4714285714285714,0.4714285714285714,0.5285714285714286,0.5428571428571428,0.5285714285714286,0.4714285714285714,0.5571428571428572
87,0.42857142857142855,0.4142857142857143,0.5285714285714286,0.5285714285714286,0.4142857142857143,0.4714285714285714,0.5571428571428572
88,0.4857142857142857,0.4142857142857143,0.5142857142857142,0.5142857142857142,0.5,0.5,0.5285714285714286
89,0.44285714285714284,0.4,0.45714285714285713,0.5428571428571428,0.5142857142857142,0.45714285714285713,0.5857142857142857
90,0.45714285714285713,0.4,0.4857142857142857,0.5285714285714286,0.4714285714285714,0.4714285714285714,0.5714285714285714
91,0.45714285714285713,0.42857142857142855,0.5142857142857142,0.5285714285714286,0.45714285714285713,0.4857142857142857,0.5571428571428572
92,0.44285714285714284,0.42857142857142855,0.5,0.5714285714285714,0.44285714285714284,0.4714285714285714,0.5857142857142857
93,0.4,0.4,0.5428571428571428,0.5428571428571428,0.4714285714285714,0.44285714285714284,0.5571428571428572
94,0.5285714285714286,0.38571428571428573,0.44285714285714284,0.5142857142857142,0.35714285714285715,0.5,0.5428571428571428
95,0.45714285714285713,0.4,0.5,0.5285714285714286,0.35714285714285715,0.4857142857142857,0.5571428571428572
96,0.45714285714285713,0.4,0.44285714285714284,0.4857142857142857,0.5142857142857142,0.4714285714285714,0.5285714285714286
97,0.44285714285714284,0.4142857142857143,0.5428571428571428,0.5142857142857142,0.35714285714285715,0.4857142857142857,0.5428571428571428
98,0.44285714285714284,0.38571428571428573,0.45714285714285713,0.5428571428571428,0.4142857142857143,0.4714285714285714,0.5571428571428572
99,0.45714285714285713,0.42857142857142855,0.4714285714285714,0.5428571428571428,0.4142857142857143,0.4714285714285714,0.5428571428571428


==> images/logs/data/early_reward_p2/classes/stds.csv <==
epoch,meadows,winter barley,corn,winter wheat,summer barley,clover,winter triticale
1,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2,0.0,0.0,0.0,0.0,0.0,0.0,0.0
3,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7,0.0,0.0,0.0,0.0,0.0,0.0,0.0
8,0.0,0.0,0.0,0.0,0.0,0.0,0.0
9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
10,0.0,0.0,0.0,0.0,0.0,0.0,0.0
11,0.0,0.0,0.0,0.0,0.0,0.0,0.0
12,0.0,0.0,0.0,0.0,0.0,0.0,0.0
13,0.0,0.0,0.0,0.0,0.0,0.0,0.0
14,0.0,0.0,0.0,0.0,0.0,0.0,0.0
15,0.0,0.0,0.0,0.0,0.0,0.0,0.0
16,0.0,0.0,0.0,0.0,0.0,0.0,0.0
17,0.0,0.0,0.0,0.0,0.0,0.0,0.0
18,0.0,0.0,0.0,0.0,0.0,0.0,0.0
19,0.0,0.0,0.0,0.0,0.0,0.0,0.0
20,0.0,0.0,0.0,0.0,0.0,0.0,0.0
21,0.010629691294424575,0.2228428107015803,0.020098475513755567,0.0,0.0,0.05140236833403675,0.026656912914798804
22,0.02871918605737241,0.23805241399795457,0.00944746221368444,0.09364470760228007,0.0551743591785079,0.05509668017699823,0.05293355830454067
23,0.030709680740223646,0.25904276619261907,0.0,0.06499512456388606,0.048799509985391704,0.048451054164567194,0.03684926197045716
24,0.023477893591303436,0.2558905655596,0.025340901373953194,0.04522915030109344,0.03066796046054864,0.046098653807078005,0.03371315456871613
25,0.04049021592873663,0.238763180326991,0.022109801451983952,0.07540990821696544,0.05519499530992111,0.059505333571813576,0.05212505629143075
26,0.023953335715896834,0.24594225999182065,0.025919730550426096,0.047174443132239265,0.037227668842806226,0.03707810633684773,0.028739334543339927
27,0.02556075380109444,0.258782878515178,0.0,0.06235462578983226,0.024583711063874473,0.04205272793632452,0.05436888021329883
28,0.0481211318440147,0.1986545958742572,0.02709894213534166,0.11071218036921586,0.10665677797468905,0.08126574342271839,0.07269502758462228
29,0.031098369178459238,0.23503532642508806,0.0,0.06239035448845473,0.05485289208621513,0.04496268100037127,0.04972010171989334
30,0.04253283104927951,0.22663493583682684,0.028676785495374658,0.09440852138440929,0.0693915126635025,0.07452883687760473,0.05322525225265809
31,0.03966625964586834,0.218041750100485,0.04897325513175062,0.06351398683922012,0.05879691304063014,0.06556679223713016,0.055436046225747646
32,0.031733862077821445,0.21336543116307558,0.014934899951615007,0.07736856181772477,0.062349670213430845,0.052558612922995615,0.05537805370264399
33,0.035722711938574986,0.21728733292977226,0.028971611047543665,0.059869134960483614,0.057250776901691815,0.06298154606100617,0.043879828571549255
34,0.04039989228386896,0.20715898530373586,0.032520920734344434,0.10632275614840381,0.08300514867955495,0.06710106587370473,0.06721921022084988
35,0.027860083228499262,0.2431926673490522,0.0,0.049200048053631276,0.02840796072085443,0.04494845175423785,0.027877272475603825
36,0.04267090230389386,0.20965942704788468,0.01830461180084929,0.07578035335420175,0.07309844798830212,0.07384227613207596,0.05981315689914555
37,0.04928992276043023,0.19977341919117564,0.025407484762613133,0.1014533516163865,0.08581031838018768,0.0930838799816455,0.08416081803351073
38,0.04108152447739525,0.20085262488851555,0.014888246499237109,0.10504210871844719,0.09794078123761146,0.05332806411692368,0.06722508472765255
39,0.07584618201835804,0.1645251445124698,0.040609989338995386,0.12891959271501102,0.12117353726906148,0.12021900222948835,0.15198726074503516
40,0.06841789548328564,0.15899469821029683,0.06542272014384867,0.08948879755605582,0.11107110642895177,0.10046076908811387,0.1265090238642901
41,0.06708811723327032,0.16272328022872104,0.06222028615907072,0.0889526660388774,0.11699182640186588,0.1040725086610269,0.12453635021316502
42,0.0474457316819898,0.18715584886874206,0.030164870098184846,0.1124112254337392,0.14371998362108918,0.08160720303407581,0.15295995294166145
43,0.08186269615114666,0.16632030187644872,0.044813155651168224,0.08793539909535718,0.09723212541150715,0.11278345855717173,0.11223768882604601
44,0.06597131198827517,0.16345745695338365,0.05147200709349092,0.08146330092418837,0.11430313190591536,0.10341715793692065,0.10934017818754312
45,0.05654311565961578,0.17640566777035055,0.046612589483366225,0.09867177844524522,0.14021096235001793,0.08857015205174024,0.1285519337127323
46,0.055087382593257884,0.18533024094097444,0.033052276732698796,0.11267260518860357,0.14667135841999787,0.076559571602218,0.14094983643503364
47,0.09113902484488183,0.15718455661294273,0.05262564629377036,0.08435599924805452,0.09340272948294137,0.12924810093801856,0.0908695800957184
48,0.0770874164999905,0.17062344922107844,0.05006200190282109,0.10080799428292532,0.1579028563500631,0.11060573347155365,0.11706674764939737
49,0.06643797137571235,0.1726589180719853,0.06529613427773531,0.10415300994145814,0.17459820864795977,0.10910012479237016,0.12199058657516355
50,0.0731616027436908,0.16124736132096754,0.07708901361371863,0.09560629489916864,0.16622175487745922,0.10868873966462957,0.11704513767583172
51,0.06492555968718217,0.1720978404729389,0.07026723210631594,0.11371226181617716,0.187116576455099,0.10779711447419106,0.1444322349032961
52,0.06755333529280445,0.1556480599343554,0.07576973466272427,0.10542660360446295,0.15913612161750473,0.10272141956583564,0.12298902756517277
53,0.0897590289745198,0.15352243727586284,0.06479863674262329,0.09128434939045806,0.14434748610775702,0.13005232993335644,0.10300365321949981
54,0.06474774594128564,0.17276146749420834,0.04306531869662053,0.09619356750775493,0.1234687572935065,0.08408238476444822,0.11293386553821375
55,0.08018400487977052,0.17556728740658187,0.03973289788808225,0.10902627644879191,0.13615320065764594,0.11867531366051683,0.11632607359098779
56,0.07443871583586235,0.17820014340675627,0.05565595693982799,0.09856019935550574,0.1621694933205814,0.10867163813177114,0.11032819869335789
57,0.07888192927418902,0.17131358865330443,0.0502494714550187,0.0911090055978122,0.13987553645818765,0.11458408175616454,0.09902327122804766
58,0.08251001428146283,0.16939343938654972,0.05127549449532439,0.11439371931231322,0.15464858149188954,0.11091753725291933,0.11774218855814707
59,0.060350336985415316,0.1760040728947487,0.05344639479414282,0.11570957465175459,0.16169458681461743,0.09356560022425053,0.13418002892201528
60,0.08289890675469973,0.16215117600888065,0.06217705622608131,0.09862107092338615,0.1260859877170507,0.11947716629607442,0.10114863513366383
61,0.07158299594454928,0.18056200389666383,0.06451975695332718,0.11008525830333422,0.15934207447946858,0.10630927038912871,0.13140534682736169
62,0.07454664050804514,0.1663372925871067,0.061008687821950874,0.1082915311185075,0.14341290262368478,0.09601913513651587,0.1125697361428821
63,0.07284732512659371,0.1814807883408188,0.04339896495181002,0.10951419927999098,0.15401594666332863,0.11427855452331358,0.11477055348358017
64,0.1204370881536355,0.15799616311313924,0.06918362177491691,0.11269316823397398,0.14064172056908317,0.2421707647277504,0.1083257990195099
65,0.11641535742200976,0.15505709984331628,0.05876953976820522,0.11415452956538859,0.14067791045549494,0.23438752382810357,0.11479007646529756
66,0.19036331705766293,0.14554420183081157,0.06357549346552645,0.10173485742316857,0.13413342589073307,0.21540667399989846,0.10915937874524909
67,0.1563465815470833,0.12195507101131314,0.10615772512976358,0.08327837733647815,0.15013730721496493,0.12690840274653153,0.07667856447109585
68,0.07663610258948746,0.1451204612435259,0.07011540869986183,0.08341688325049226,0.148201701732134,0.1083073260910362,0.07460506832400213
69,0.09684095605722622,0.16831603963682887,0.06237433145044969,0.11212612896744795,0.14277549240011625,0.13612753843832404,0.09168470951180999
70,0.0775133830710663,0.15058182202118622,0.076288945575641,0.0822535962843827,0.14234652346513357,0.11446884927088434,0.07548249403523483
71,0.08851321701191096,0.15709552598385615,0.07992946910203816,0.09338111227919305,0.14286968939178085,0.1295459105955916,0.08378298049548663
72,0.0871952188187508,0.15022978224234793,0.060615012888193806,0.10146687744402227,0.1665653701068388,0.11472187217296,0.09940213257210052
73,0.0950860874610801,0.15288297857537703,0.06834752383966342,0.09514539455169463,0.15045520588796527,0.12402625505981468,0.08236598036883999
74,0.09977000834439582,0.16647608451035,0.05250775982659065,0.09582916757396799,0.15366746367343492,0.12511635951005917,0.08366720154939987
75,0.11303090323463247,0.16120230129265242,0.05151530681827508,0.09818252924334069,0.1618899252341684,0.13762231619939047,0.09465328027506623
76,0.10753181718061354,0.14623314110696878,0.06727549178067421,0.09172374225654803,0.13792934561155115,0.13757731921384062,0.08377477622902961
77,0.09355292977678728,0.14214737902361707,0.0947043686288331,0.08711415942965715,0.16593097167142506,0.12097756869885885,0.09568832776942003
78,0.10255339101757079,0.14027692955794904,0.07931616113896993,0.09890169927906371,0.15499363496873977,0.1276123111520163,0.0951115084146616
79,0.1211696902398638,0.1440602347808089,0.059951179115044606,0.08255031160800444,0.14230949200416732,0.14250603672322912,0.09125739017436824
80,0.09558592151433543,0.1333366934929313,0.07162543421488293,0.09265887455261618,0.14873136987189448,0.11549704363011826,0.09220369099290085
81,0.08442590689900714,0.13742597977939608,0.07841149446555191,0.09832785290712237,0.15789819418762027,0.10925233485070825,0.09475807420672312
82,0.09530983830611245,0.13675107183634932,0.07311480124935701,0.10179291940898046,0.15835721641792452,0.12563302497408604,0.10504489864282622
83,0.10082370457858449,0.16883649965874395,0.08117579456719323,0.09485026564993598,0.176831938680159,0.14199887438765368,0.09025421198920329
84,0.08827653493017755,0.14501985856491634,0.10375946532439834,0.07727288009400671,0.15747829772171862,0.11786562059948998,0.0716085833955872
85,0.08996457692589929,0.13371879210478477,0.0844537549230128,0.09554103770030446,0.17340115037713003,0.12644664907149714,0.0965263527624949
86,0.09268480778842257,0.11992271688756456,0.06200638771120996,0.08533527316049551,0.1528535476698209,0.1141983640628952,0.07913833350329946
87,0.11372117916679389,0.12720841591476653,0.09635243864961636,0.09858591653841844,0.14768072683901456,0.1325639463163081,0.10088483632945286
88,0.1039882079113504,0.132240856349486,0.09787918138801896,0.07806000138428568,0.1490699001626448,0.1243596824264235,0.0808140475433662
89,0.09966275648337443,0.1230365342055974,0.07749723843233333,0.10119116526133716,0.16813057302993664,0.10811664136626259,0.1006992147501161
90,0.10551463961145109,0.13347140626577528,0.09216887270029776,0.09866409377369055,0.1677879308671032,0.12054928008164725,0.09544109466965588
91,0.10574597379801323,0.12444570766399045,0.0796971729491856,0.08188905706588875,0.15584674211210023,0.11177934552836602,0.07941106375743356
92,0.08575828327243652,0.1261103405823022,0.09477598465623056,0.0930386353021533,0.15704929041877624,0.10142524467163092,0.094331901119873
93,0.08972454542196714,0.11793701176184342,0.10291951867087241,0.08971175156812677,0.13578710933647245,0.10858127355829382,0.09176090573095266
94,0.11441450388333851,0.1206972239894896,0.10064574071032573,0.09057822733938556,0.16418024899302927,0.12722619986898365,0.09183068996360595
95,0.0947588673916616,0.12167150058114402,0.11486052070274294,0.09934075926388206,0.1637482452721864,0.10358785840403606,0.08933830810512057
96,0.10187496772130629,0.12410929989870126,0.08914639237058669,0.08938018667330562,0.15846680801295937,0.11078006590761666,0.09218385025396517
97,0.11773742522686313,0.1299849147311394,0.11783196533034966,0.08759616211569944,0.1508073933731868,0.12067846566156679,0.08634550721700546
98,0.11918458913123435,0.11321481957230553,0.0888883117447875,0.09995502359947016,0.15431741548453745,0.11304295283447033,0.09630841113139658
99,0.09717588419756355,0.1241911236230761,0.0910730349722661,0.07236007477594532,0.16127564633820612,0.10597870990330946,0.07321069650835656


==> images/logs/data/early_reward_p2/classes/stops.csv <==
,meadows,winter barley,corn,winter wheat,summer barley,clover,winter triticale
0,0.5,0.35714285714285715,0.6142857142857143,0.5,0.32857142857142857,0.6285714285714286,0.5285714285714286
1,0.6142857142857143,0.6,0.42857142857142855,0.4714285714285714,0.6571428571428571,0.5142857142857142,0.5428571428571428
2,0.7142857142857143,0.4,0.44285714285714284,0.4,0.34285714285714286,0.6285714285714286,0.5714285714285714
3,0.7857142857142857,0.6,0.42857142857142855,0.5428571428571428,0.4857142857142857,0.6857142857142857,0.5714285714285714
4,0.6714285714285714,0.5,0.4857142857142857,0.5571428571428572,0.42857142857142855,0.35714285714285715,0.6428571428571429
5,0.5714285714285714,0.5571428571428572,0.4142857142857143,0.6428571428571429,0.6142857142857143,0.5,0.5714285714285714
6,0.38571428571428573,0.6142857142857143,0.5428571428571428,0.4714285714285714,0.6285714285714286,0.4,0.34285714285714286
7,0.34285714285714286,0.35714285714285715,0.4714285714285714,0.5285714285714286,0.2714285714285714,0.44285714285714284,0.6428571428571429
8,0.6142857142857143,0.35714285714285715,0.4714285714285714,0.2857142857142857,0.5285714285714286,0.38571428571428573,0.5714285714285714
9,0.45714285714285713,0.35714285714285715,0.37142857142857144,0.5571428571428572,0.38571428571428573,0.6142857142857143,0.5857142857142857
10,0.6714285714285714,0.7714285714285715,0.3142857142857143,0.4857142857142857,0.32857142857142857,0.44285714285714284,0.5285714285714286
11,0.4857142857142857,0.45714285714285713,0.45714285714285713,0.38571428571428573,0.21428571428571427,0.4857142857142857,0.6285714285714286
12,0.4714285714285714,0.37142857142857144,0.4714285714285714,0.5142857142857142,0.6,0.4714285714285714,0.7
13,0.4,0.4142857142857143,0.42857142857142855,0.5428571428571428,0.2,0.6714285714285714,0.5571428571428572
14,0.3142857142857143,0.5857142857142857,0.4,0.45714285714285713,0.5428571428571428,0.5428571428571428,0.5142857142857142
15,0.32857142857142857,0.4,0.4,0.5714285714285714,0.5285714285714286,0.37142857142857144,0.6571428571428571
16,0.6571428571428571,0.5428571428571428,0.38571428571428573,0.44285714285714284,0.22857142857142856,0.4,0.6714285714285714
17,0.7285714285714285,0.37142857142857144,0.5,0.5,0.6,0.45714285714285713,0.6857142857142857
18,0.5,0.37142857142857144,0.4857142857142857,0.38571428571428573,0.44285714285714284,0.6428571428571429,0.5142857142857142
19,0.6285714285714286,0.5142857142857142,0.38571428571428573,0.4714285714285714,0.5,0.4,0.5857142857142857
20,0.6285714285714286,0.6,0.44285714285714284,0.37142857142857144,0.5,0.6,0.4857142857142857
21,0.4857142857142857,0.5285714285714286,0.4142857142857143,0.42857142857142855,0.2571428571428571,0.4,0.5285714285714286
22,0.6,0.5714285714285714,0.5,0.37142857142857144,0.2714285714285714,0.5857142857142857,0.5285714285714286
23,0.4,0.35714285714285715,0.37142857142857144,0.5857142857142857,0.6571428571428571,0.5714285714285714,0.4142857142857143
24,0.8285714285714286,0.4142857142857143,0.4714285714285714,0.42857142857142855,0.3,0.7,0.6142857142857143
25,0.7857142857142857,0.45714285714285713,0.35714285714285715,0.44285714285714284,0.24285714285714285,0.45714285714285713,0.4714285714285714
26,0.4714285714285714,0.5571428571428572,0.5142857142857142,0.5,0.24285714285714285,0.9142857142857143,0.5285714285714286
27,0.6714285714285714,0.5571428571428572,0.4142857142857143,0.6714285714285714,0.2571428571428571,0.4,0.5571428571428572
28,0.5142857142857142,0.5857142857142857,0.6285714285714286,0.5428571428571428,0.2714285714285714,0.6142857142857143,0.5714285714285714
29,0.4142857142857143,0.5857142857142857,0.4714285714285714,0.5,0.24285714285714285,0.42857142857142855,0.5285714285714286
30,0.5428571428571428,0.5428571428571428,0.42857142857142855,0.7285714285714285,0.24285714285714285,0.5571428571428572,0.6142857142857143
31,1.0,0.5571428571428572,0.4857142857142857,0.45714285714285713,0.24285714285714285,0.4142857142857143,0.6
32,0.44285714285714284,0.5571428571428572,0.44285714285714284,0.8142857142857143,0.4857142857142857,0.5428571428571428,0.5857142857142857
33,0.7428571428571429,0.5571428571428572,0.4714285714285714,0.5714285714285714,0.35714285714285715,0.9,0.6428571428571429
34,0.35714285714285715,0.35714285714285715,0.34285714285714286,0.6571428571428571,0.24285714285714285,0.6714285714285714,0.42857142857142855
35,0.4857142857142857,0.34285714285714286,0.44285714285714284,0.42857142857142855,0.6285714285714286,0.35714285714285715,0.4
36,0.45714285714285713,0.35714285714285715,0.5285714285714286,0.44285714285714284,0.4,0.4714285714285714,0.4
37,0.42857142857142855,0.37142857142857144,0.4142857142857143,0.4142857142857143,0.42857142857142855,0.6571428571428571,0.5142857142857142
38,0.7428571428571429,0.37142857142857144,0.44285714285714284,0.4,0.5571428571428572,0.5571428571428572,0.44285714285714284
39,0.6142857142857143,0.5857142857142857,0.44285714285714284,0.37142857142857144,0.24285714285714285,0.44285714285714284,0.5571428571428572
40,0.8142857142857143,0.5428571428571428,0.5428571428571428,0.5285714285714286,0.4142857142857143,0.44285714285714284,0.5428571428571428
41,0.35714285714285715,0.5142857142857142,0.5,0.42857142857142855,0.5857142857142857,0.6714285714285714,0.5857142857142857
42,0.44285714285714284,0.6285714285714286,0.4142857142857143,0.5428571428571428,0.21428571428571427,0.7285714285714285,0.5142857142857142
43,0.7,0.5,0.5,0.6571428571428571,0.6571428571428571,0.5428571428571428,0.5714285714285714
44,0.45714285714285713,0.6285714285714286,0.5571428571428572,0.45714285714285713,0.5428571428571428,0.34285714285714286,0.6285714285714286
45,0.32857142857142857,0.6428571428571429,0.5428571428571428,0.5857142857142857,0.3,0.5428571428571428,0.4142857142857143
46,0.5857142857142857,0.5142857142857142,0.38571428571428573,0.4714285714285714,0.2,0.5857142857142857,0.5428571428571428
47,0.5,0.6285714285714286,0.5857142857142857,0.6,0.4714285714285714,0.6571428571428571,0.5142857142857142
48,0.35714285714285715,0.7285714285714285,0.37142857142857144,0.6857142857142857,0.3,0.34285714285714286,0.5714285714285714
49,0.6285714285714286,0.4,0.8285714285714286,0.5285714285714286,0.22857142857142856,0.44285714285714284,0.5428571428571428
50,0.4142857142857143,0.6714285714285714,0.5857142857142857,0.5857142857142857,0.24285714285714285,0.4142857142857143,0.5714285714285714
51,0.7285714285714285,0.6,0.5,0.5857142857142857,0.2857142857142857,0.4714285714285714,0.6
52,0.38571428571428573,0.35714285714285715,0.42857142857142855,0.35714285714285715,0.38571428571428573,0.45714285714285713,0.6714285714285714
53,0.6,0.37142857142857144,0.4857142857142857,0.6,0.3142857142857143,0.42857142857142855,0.6
54,0.5714285714285714,0.38571428571428573,0.4142857142857143,0.5714285714285714,0.6428571428571429,0.5,0.5857142857142857
55,0.34285714285714286,0.45714285714285713,0.5428571428571428,0.5142857142857142,0.2571428571428571,0.4857142857142857,0.4714285714285714
56,0.42857142857142855,0.7142857142857143,0.4142857142857143,0.5857142857142857,0.2571428571428571,0.4714285714285714,0.44285714285714284
57,0.45714285714285713,0.5857142857142857,0.32857142857142857,0.5428571428571428,0.35714285714285715,0.44285714285714284,0.5428571428571428
58,0.4714285714285714,0.45714285714285713,0.5428571428571428,0.5142857142857142,0.5571428571428572,0.38571428571428573,0.5428571428571428
59,0.6285714285714286,0.42857142857142855,0.42857142857142855,0.4714285714285714,0.35714285714285715,0.5571428571428572,0.7428571428571429
60,0.45714285714285713,0.42857142857142855,0.5142857142857142,0.5857142857142857,0.5428571428571428,0.5285714285714286,0.5428571428571428
61,0.5428571428571428,0.4142857142857143,0.4,0.42857142857142855,0.4142857142857143,0.42857142857142855,0.5142857142857142
62,0.6857142857142857,0.4857142857142857,0.44285714285714284,0.35714285714285715,0.6857142857142857,0.44285714285714284,0.4857142857142857
63,0.6,0.6142857142857143,0.5714285714285714,0.38571428571428573,0.5,0.44285714285714284,0.4714285714285714
64,0.6142857142857143,0.5428571428571428,0.4,0.4142857142857143,0.3142857142857143,0.44285714285714284,0.5857142857142857
65,0.34285714285714286,0.4,0.4714285714285714,0.5428571428571428,0.2857142857142857,0.38571428571428573,0.6428571428571429
66,0.4142857142857143,0.6,0.4714285714285714,0.45714285714285713,0.32857142857142857,0.4714285714285714,0.5571428571428572
67,0.38571428571428573,0.6285714285714286,0.4857142857142857,0.5142857142857142,0.37142857142857144,0.4142857142857143,0.7428571428571429
68,0.6571428571428571,0.35714285714285715,0.32857142857142857,0.5142857142857142,0.24285714285714285,0.42857142857142855,0.5857142857142857
69,0.5,0.37142857142857144,0.4142857142857143,0.4,0.3142857142857143,0.7285714285714285,0.5857142857142857
70,0.6857142857142857,0.38571428571428573,0.4714285714285714,0.6285714285714286,0.7142857142857143,0.4142857142857143,0.5428571428571428
71,0.4142857142857143,0.38571428571428573,0.4857142857142857,0.6428571428571429,0.6571428571428571,0.5142857142857142,0.6142857142857143
72,0.6714285714285714,0.37142857142857144,0.4142857142857143,0.37142857142857144,0.5571428571428572,0.42857142857142855,0.6285714285714286
73,0.5428571428571428,0.37142857142857144,0.5142857142857142,0.5571428571428572,0.5285714285714286,0.7857142857142857,0.6428571428571429
74,0.34285714285714286,0.5,0.5,0.44285714285714284,0.22857142857142856,0.42857142857142855,0.5285714285714286
75,0.5857142857142857,0.38571428571428573,0.5571428571428572,0.6285714285714286,0.32857142857142857,0.44285714285714284,0.6142857142857143
76,0.7714285714285715,0.5142857142857142,0.44285714285714284,0.5857142857142857,0.5857142857142857,0.6142857142857143,0.6571428571428571
77,0.44285714285714284,0.38571428571428573,0.5714285714285714,0.5285714285714286,0.5714285714285714,0.7285714285714285,0.5142857142857142
78,0.5714285714285714,0.4,0.8857142857142857,0.4714285714285714,0.18571428571428572,0.35714285714285715,0.5428571428571428
79,0.45714285714285713,0.4857142857142857,0.38571428571428573,0.6571428571428571,0.6571428571428571,0.42857142857142855,0.5714285714285714
80,0.5428571428571428,0.38571428571428573,0.5571428571428572,0.42857142857142855,0.4714285714285714,0.42857142857142855,0.6285714285714286
81,0.6428571428571429,0.5857142857142857,0.6571428571428571,0.5285714285714286,0.4857142857142857,0.5857142857142857,0.6571428571428571
82,0.7142857142857143,0.35714285714285715,0.4857142857142857,0.44285714285714284,0.5857142857142857,0.4,0.5857142857142857
83,0.38571428571428573,0.37142857142857144,0.4142857142857143,0.5285714285714286,0.5,0.4142857142857143,0.6142857142857143
84,0.5857142857142857,0.37142857142857144,0.38571428571428573,0.5857142857142857,0.5571428571428572,0.8857142857142857,0.5857142857142857
85,0.5714285714285714,0.37142857142857144,0.5857142857142857,0.3142857142857143,0.6142857142857143,0.5142857142857142,0.5285714285714286
86,0.4857142857142857,0.37142857142857144,0.38571428571428573,0.6285714285714286,0.5857142857142857,0.4,0.5285714285714286
87,0.45714285714285713,0.37142857142857144,0.37142857142857144,0.44285714285714284,0.5,0.8,0.5142857142857142
88,0.5857142857142857,0.5857142857142857,0.6571428571428571,0.4714285714285714,0.6142857142857143,0.35714285714285715,0.5428571428571428
89,0.5571428571428572,0.6285714285714286,0.34285714285714286,0.4142857142857143,0.34285714285714286,0.7285714285714285,0.7
90,0.6285714285714286,0.35714285714285715,0.5142857142857142,0.4142857142857143,0.3,0.4,0.6285714285714286
91,0.5285714285714286,0.38571428571428573,0.5285714285714286,0.45714285714285713,0.3142857142857143,0.7857142857142857,0.5857142857142857
92,0.5714285714285714,0.38571428571428573,0.44285714285714284,0.44285714285714284,0.32857142857142857,0.6,0.5428571428571428
93,0.44285714285714284,0.38571428571428573,0.5571428571428572,0.6,0.5857142857142857,0.4142857142857143,0.5571428571428572
94,0.44285714285714284,0.35714285714285715,0.2857142857142857,0.6857142857142857,0.5,0.38571428571428573,0.5714285714285714
95,0.42857142857142855,0.4857142857142857,0.37142857142857144,0.5285714285714286,0.35714285714285715,0.4,0.5571428571428572
96,0.34285714285714286,0.5,0.42857142857142855,0.5428571428571428,0.5571428571428572,0.9285714285714286,0.5285714285714286
97,0.6428571428571429,0.5428571428571428,0.4857142857142857,0.5142857142857142,0.5,0.5285714285714286,0.6142857142857143
98,0.45714285714285713,0.6142857142857143,0.34285714285714286,0.6142857142857143,0.44285714285714284,0.4857142857142857,0.5428571428571428
99,0.45714285714285713,0.5571428571428572,0.4142857142857143,0.5857142857142857,0.4714285714285714,0.4,0.6571428571428571
100,0.7428571428571429,0.5428571428571428,0.38571428571428573,0.5428571428571428,0.35714285714285715,0.44285714285714284,0.6142857142857143
101,0.42857142857142855,0.35714285714285715,0.4,0.4714285714285714,0.6285714285714286,0.42857142857142855,0.5142857142857142
102,0.42857142857142855,0.5142857142857142,0.5,0.45714285714285713,0.34285714285714286,0.45714285714285713,0.5714285714285714
103,0.37142857142857144,0.5,0.4714285714285714,0.44285714285714284,0.5714285714285714,0.44285714285714284,0.5142857142857142
104,0.2571428571428571,0.42857142857142855,0.34285714285714286,0.4142857142857143,0.5428571428571428,0.5142857142857142,0.4
105,0.5285714285714286,0.5,0.5285714285714286,0.45714285714285713,0.5571428571428572,0.45714285714285713,0.6142857142857143
106,0.45714285714285713,0.42857142857142855,1.0,0.5142857142857142,0.5285714285714286,0.7428571428571429,0.4
107,0.37142857142857144,0.38571428571428573,0.5,0.5714285714285714,0.38571428571428573,0.4857142857142857,0.4
108,0.5428571428571428,0.6142857142857143,0.5428571428571428,0.5428571428571428,0.5571428571428572,0.5714285714285714,0.44285714285714284
109,0.42857142857142855,0.6142857142857143,0.5,0.4714285714285714,0.5285714285714286,0.4142857142857143,0.5428571428571428
110,0.5428571428571428,0.35714285714285715,0.37142857142857144,0.5,0.32857142857142857,0.5142857142857142,0.42857142857142855
111,0.4714285714285714,0.6142857142857143,0.38571428571428573,0.5142857142857142,0.6571428571428571,0.5571428571428572,0.7714285714285715
112,0.6714285714285714,0.37142857142857144,0.38571428571428573,0.6285714285714286,0.6857142857142857,0.45714285714285713,0.44285714285714284
113,0.5428571428571428,0.35714285714285715,0.4714285714285714,0.4,0.34285714285714286,0.5857142857142857,0.6
114,0.37142857142857144,0.37142857142857144,0.5285714285714286,0.45714285714285713,0.37142857142857144,0.6857142857142857,0.6714285714285714
115,0.6857142857142857,0.44285714285714284,0.5428571428571428,0.42857142857142855,0.37142857142857144,0.6571428571428571,0.5
116,0.6571428571428571,0.45714285714285713,0.45714285714285713,0.5,0.21428571428571427,0.6,0.6142857142857143
117,0.4,0.35714285714285715,0.5285714285714286,0.44285714285714284,0.4,0.45714285714285713,0.5714285714285714
118,0.6571428571428571,0.6571428571428571,0.5,0.4142857142857143,0.5571428571428572,0.42857142857142855,0.5285714285714286
119,0.42857142857142855,0.5857142857142857,0.5285714285714286,0.42857142857142855,0.44285714285714284,0.5285714285714286,0.45714285714285713
120,0.38571428571428573,0.5428571428571428,0.5142857142857142,0.42857142857142855,0.6428571428571429,0.6285714285714286,0.5571428571428572
121,0.38571428571428573,0.42857142857142855,0.44285714285714284,0.4714285714285714,0.45714285714285713,0.5857142857142857,0.4714285714285714
122,0.5,0.37142857142857144,0.45714285714285713,0.4857142857142857,0.5714285714285714,0.5,0.6142857142857143
123,0.5428571428571428,0.35714285714285715,0.4714285714285714,0.6285714285714286,0.6,0.5714285714285714,0.6142857142857143
124,0.4857142857142857,0.5285714285714286,0.45714285714285713,0.6,0.5857142857142857,0.34285714285714286,0.6142857142857143
125,0.38571428571428573,0.5714285714285714,0.5428571428571428,0.6714285714285714,0.17142857142857143,0.4142857142857143,0.6857142857142857
126,0.7285714285714285,0.37142857142857144,0.42857142857142855,0.8,0.24285714285714285,0.7142857142857143,0.4142857142857143
127,0.5714285714285714,0.5857142857142857,0.35714285714285715,0.5714285714285714,0.2857142857142857,0.45714285714285713,0.6142857142857143
128,0.44285714285714284,0.38571428571428573,0.6,0.5714285714285714,0.3142857142857143,0.6714285714285714,0.5714285714285714
129,0.6285714285714286,0.37142857142857144,0.38571428571428573,0.6,0.6285714285714286,0.4714285714285714,0.6285714285714286
130,0.5,0.35714285714285715,0.5285714285714286,0.6285714285714286,0.7428571428571429,0.5857142857142857,0.5571428571428572
131,0.6285714285714286,0.37142857142857144,0.4714285714285714,0.5285714285714286,0.6142857142857143,0.7857142857142857,0.5142857142857142
132,0.37142857142857144,0.37142857142857144,0.4857142857142857,0.6857142857142857,0.32857142857142857,0.6142857142857143,0.6857142857142857
133,0.4,0.5,0.4142857142857143,0.6714285714285714,0.2857142857142857,0.6,0.6285714285714286
134,0.6571428571428571,0.4,0.42857142857142855,0.5857142857142857,0.37142857142857144,0.6857142857142857,0.6142857142857143
135,0.4142857142857143,0.5857142857142857,0.44285714285714284,0.5285714285714286,0.34285714285714286,0.7714285714285715,0.5142857142857142
136,0.7,0.35714285714285715,0.4714285714285714,0.45714285714285713,0.35714285714285715,0.7571428571428571,0.4857142857142857
137,0.45714285714285713,0.4142857142857143,0.5857142857142857,0.5857142857142857,0.5142857142857142,0.6714285714285714,0.5857142857142857
138,0.6142857142857143,0.37142857142857144,0.44285714285714284,0.5571428571428572,0.6714285714285714,0.6142857142857143,0.5428571428571428
139,0.7142857142857143,0.35714285714285715,0.4857142857142857,0.5,0.3,0.44285714285714284,0.5714285714285714
140,0.4142857142857143,0.6285714285714286,0.44285714285714284,0.5571428571428572,0.21428571428571427,0.44285714285714284,0.4857142857142857
141,0.6,0.42857142857142855,0.5428571428571428,0.4142857142857143,0.32857142857142857,0.6714285714285714,0.5714285714285714
142,0.37142857142857144,0.37142857142857144,0.42857142857142855,0.5285714285714286,0.5,0.37142857142857144,0.6142857142857143
143,0.34285714285714286,0.6285714285714286,0.5142857142857142,0.5571428571428572,0.22857142857142856,0.6,0.5285714285714286
144,0.6714285714285714,0.5428571428571428,0.45714285714285713,0.45714285714285713,0.21428571428571427,0.5285714285714286,0.6428571428571429
145,0.42857142857142855,0.6285714285714286,0.5571428571428572,0.6571428571428571,0.2714285714285714,0.7142857142857143,0.6285714285714286
146,0.6142857142857143,0.35714285714285715,0.5,0.5857142857142857,0.2,0.44285714285714284,0.6714285714285714
147,0.35714285714285715,0.4,0.42857142857142855,0.6571428571428571,0.3,0.7428571428571429,0.6285714285714286
148,0.5142857142857142,0.44285714285714284,0.4,0.42857142857142855,0.5142857142857142,0.4,0.8142857142857143
149,0.6571428571428571,0.5571428571428572,0.45714285714285713,0.6571428571428571,0.4714285714285714,0.7142857142857143,0.4857142857142857
150,0.3,0.35714285714285715,0.6,0.5428571428571428,0.35714285714285715,0.6714285714285714,0.7428571428571429
151,0.42857142857142855,0.6571428571428571,0.37142857142857144,0.5857142857142857,0.3,1.0,0.45714285714285713
152,0.45714285714285713,0.5714285714285714,0.45714285714285713,0.6857142857142857,0.6428571428571429,0.4714285714285714,0.4857142857142857
153,0.4857142857142857,0.35714285714285715,0.38571428571428573,0.6142857142857143,0.38571428571428573,0.5857142857142857,0.5714285714285714
154,0.5571428571428572,0.6285714285714286,0.45714285714285713,0.5714285714285714,0.6714285714285714,0.4857142857142857,0.44285714285714284
155,0.5714285714285714,0.5857142857142857,0.4857142857142857,0.6857142857142857,0.24285714285714285,0.38571428571428573,0.4714285714285714
156,0.5857142857142857,0.5857142857142857,0.42857142857142855,0.5857142857142857,0.34285714285714286,0.37142857142857144,0.4
157,0.5142857142857142,0.37142857142857144,0.4,0.4714285714285714,0.2,0.35714285714285715,0.45714285714285713
158,0.7142857142857143,0.37142857142857144,0.4,0.45714285714285713,0.5857142857142857,0.6285714285714286,0.5
159,0.4857142857142857,0.7571428571428571,0.42857142857142855,0.5,0.38571428571428573,0.6857142857142857,0.4714285714285714
160,0.4142857142857143,0.4,0.44285714285714284,0.6428571428571429,0.6,0.6571428571428571,0.6
161,0.45714285714285713,0.37142857142857144,0.45714285714285713,0.4,0.7285714285714285,0.5285714285714286,0.5
162,0.4142857142857143,0.37142857142857144,0.5428571428571428,0.6,0.38571428571428573,0.5571428571428572,0.7
163,0.38571428571428573,0.37142857142857144,0.44285714285714284,0.5714285714285714,0.6285714285714286,0.5142857142857142,0.5857142857142857
164,0.4857142857142857,0.35714285714285715,0.4714285714285714,0.7571428571428571,0.6,0.6428571428571429,0.4714285714285714
165,0.5571428571428572,0.38571428571428573,0.6,0.6142857142857143,0.5428571428571428,0.45714285714285713,0.45714285714285713
166,0.5285714285714286,0.6,0.44285714285714284,0.45714285714285713,0.6142857142857143,0.37142857142857144,0.45714285714285713
167,0.6,0.7857142857142857,0.38571428571428573,0.4142857142857143,0.3142857142857143,0.44285714285714284,0.5285714285714286
168,0.4142857142857143,0.4857142857142857,0.4857142857142857,0.44285714285714284,0.5428571428571428,0.4142857142857143,0.7571428571428571
169,0.44285714285714284,0.3142857142857143,0.42857142857142855,0.37142857142857144,0.37142857142857144,0.42857142857142855,0.6142857142857143
170,0.5428571428571428,0.5285714285714286,0.42857142857142855,0.4,0.3142857142857143,0.4142857142857143,0.5285714285714286
171,0.6857142857142857,0.38571428571428573,0.5285714285714286,0.4714285714285714,0.5142857142857142,0.5142857142857142,0.6428571428571429
172,0.7857142857142857,0.5428571428571428,0.42857142857142855,0.2857142857142857,0.4,0.6142857142857143,0.5857142857142857
173,0.45714285714285713,0.5714285714285714,0.4714285714285714,0.5428571428571428,0.5571428571428572,0.5571428571428572,0.6
174,0.38571428571428573,0.5714285714285714,0.42857142857142855,0.5428571428571428,0.5142857142857142,0.42857142857142855,0.5571428571428572
175,0.6714285714285714,0.42857142857142855,0.32857142857142857,0.6142857142857143,0.5857142857142857,0.6714285714285714,0.6
176,0.6,0.6142857142857143,0.4714285714285714,0.5714285714285714,0.6,0.5714285714285714,0.6
177,0.4,0.37142857142857144,0.4714285714285714,0.5571428571428572,0.2714285714285714,0.5857142857142857,0.5
178,0.6142857142857143,0.5285714285714286,0.6714285714285714,0.6,0.3142857142857143,0.5857142857142857,0.5285714285714286
179,0.4,0.5714285714285714,0.42857142857142855,0.5,0.35714285714285715,0.5285714285714286,0.44285714285714284
180,0.6571428571428571,0.6,0.8714285714285714,0.42857142857142855,0.5142857142857142,0.6,0.45714285714285713
181,0.5714285714285714,0.45714285714285713,0.4142857142857143,0.5571428571428572,0.44285714285714284,0.37142857142857144,0.42857142857142855
182,0.42857142857142855,0.7428571428571429,0.6,0.5571428571428572,0.5428571428571428,0.42857142857142855,0.5428571428571428
183,0.6285714285714286,0.7,0.44285714285714284,0.5285714285714286,0.5714285714285714,0.5714285714285714,0.5285714285714286
184,0.4714285714285714,0.5857142857142857,0.4714285714285714,0.5857142857142857,0.5,0.44285714285714284,0.6
185,0.4857142857142857,0.5428571428571428,0.44285714285714284,0.6714285714285714,0.5,0.42857142857142855,0.6428571428571429
186,0.42857142857142855,0.34285714285714286,0.5285714285714286,0.35714285714285715,0.2714285714285714,0.34285714285714286,0.6571428571428571
187,0.37142857142857144,0.7142857142857143,0.5,0.7428571428571429,0.7428571428571429,0.45714285714285713,0.5571428571428572
188,0.4714285714285714,0.37142857142857144,0.4857142857142857,0.42857142857142855,0.32857142857142857,0.4,0.7285714285714285
189,0.5142857142857142,0.35714285714285715,0.45714285714285713,0.6,0.35714285714285715,0.4142857142857143,0.5285714285714286
190,0.44285714285714284,0.6714285714285714,0.44285714285714284,0.45714285714285713,0.2714285714285714,0.7428571428571429,0.35714285714285715
191,0.37142857142857144,0.5714285714285714,0.4857142857142857,0.6428571428571429,0.45714285714285713,0.4857142857142857,0.4857142857142857
192,0.4857142857142857,0.6285714285714286,0.38571428571428573,0.6571428571428571,0.3142857142857143,0.44285714285714284,0.5428571428571428
193,0.7142857142857143,0.37142857142857144,0.37142857142857144,0.4857142857142857,0.6428571428571429,0.5142857142857142,0.5857142857142857
194,0.42857142857142855,0.6428571428571429,0.4,0.6,0.5857142857142857,0.4714285714285714,0.45714285714285713
195,0.5857142857142857,0.37142857142857144,0.4857142857142857,0.6571428571428571,1.0,0.38571428571428573,0.5142857142857142
196,0.34285714285714286,0.7,0.4,0.5571428571428572,0.22857142857142856,0.42857142857142855,0.6142857142857143
197,0.5,0.37142857142857144,0.44285714285714284,0.5428571428571428,0.35714285714285715,0.5571428571428572,0.6571428571428571
198,0.6285714285714286,0.35714285714285715,0.4142857142857143,0.5857142857142857,0.6285714285714286,0.5714285714285714,0.6
199,0.4714285714285714,0.37142857142857144,0.45714285714285713,0.6285714285714286,0.22857142857142856,0.6428571428571429,0.5857142857142857
200,0.6142857142857143,0.5571428571428572,0.35714285714285715,0.6142857142857143,0.22857142857142856,0.7,0.45714285714285713
201,0.7,0.4857142857142857,0.5142857142857142,0.7,0.24285714285714285,0.42857142857142855,0.5714285714285714
202,0.4714285714285714,0.4714285714285714,0.45714285714285713,0.5285714285714286,0.35714285714285715,0.42857142857142855,0.6571428571428571
203,0.5714285714285714,0.5285714285714286,0.42857142857142855,0.5285714285714286,0.5571428571428572,0.6285714285714286,0.5285714285714286
204,0.34285714285714286,0.2857142857142857,0.4857142857142857,0.6428571428571429,0.4857142857142857,0.5285714285714286,0.6
205,0.6428571428571429,0.6285714285714286,0.4142857142857143,0.5714285714285714,0.24285714285714285,0.4,0.6714285714285714
206,0.32857142857142857,0.35714285714285715,0.4714285714285714,0.35714285714285715,0.5714285714285714,0.4,0.5142857142857142
207,0.37142857142857144,0.37142857142857144,0.38571428571428573,0.6,0.2714285714285714,0.4,0.5142857142857142
208,0.34285714285714286,0.5571428571428572,0.45714285714285713,0.6285714285714286,0.6142857142857143,0.45714285714285713,0.5
209,0.5142857142857142,0.35714285714285715,0.44285714285714284,0.4,0.5,0.4142857142857143,0.6
210,0.5714285714285714,0.5714285714285714,0.5,0.5714285714285714,0.22857142857142856,0.4,0.5714285714285714
211,0.44285714285714284,0.6142857142857143,0.44285714285714284,0.5857142857142857,0.34285714285714286,0.4142857142857143,0.6714285714285714
212,0.38571428571428573,0.6285714285714286,0.38571428571428573,0.5571428571428572,0.4714285714285714,0.4142857142857143,0.7142857142857143
213,0.5,0.37142857142857144,0.4714285714285714,0.5857142857142857,0.5714285714285714,0.4142857142857143,0.5285714285714286
214,0.6142857142857143,0.38571428571428573,0.6428571428571429,0.6571428571428571,0.5142857142857142,0.4142857142857143,0.7285714285714285
215,0.5714285714285714,0.4,0.42857142857142855,0.6142857142857143,0.2571428571428571,0.38571428571428573,0.7857142857142857
216,0.5857142857142857,0.45714285714285713,0.42857142857142855,0.5714285714285714,0.34285714285714286,0.6,0.5142857142857142
217,0.5,0.7,0.3142857142857143,0.5428571428571428,0.5285714285714286,0.44285714285714284,0.2571428571428571
218,0.6,1.0,0.5428571428571428,0.5714285714285714,0.3142857142857143,0.5142857142857142,0.5571428571428572
219,0.6571428571428571,0.4,0.35714285714285715,0.5285714285714286,0.3142857142857143,0.5,0.4857142857142857
220,0.4,0.7857142857142857,0.4714285714285714,0.5714285714285714,0.18571428571428572,0.5571428571428572,0.6
221,0.6142857142857143,0.5714285714285714,0.4714285714285714,0.5428571428571428,0.37142857142857144,0.6285714285714286,0.6428571428571429
222,0.7571428571428571,0.6714285714285714,0.44285714285714284,0.5142857142857142,0.34285714285714286,0.5142857142857142,0.6714285714285714
223,0.5428571428571428,0.35714285714285715,0.45714285714285713,0.4714285714285714,0.3142857142857143,0.4142857142857143,0.5857142857142857
224,0.38571428571428573,0.37142857142857144,0.5714285714285714,0.5142857142857142,0.5714285714285714,0.5,0.45714285714285713
225,0.38571428571428573,0.37142857142857144,0.4714285714285714,0.6,0.6,0.4857142857142857,0.5857142857142857
226,0.45714285714285713,0.37142857142857144,0.5571428571428572,0.5285714285714286,0.22857142857142856,0.7,0.6142857142857143
227,0.37142857142857144,0.37142857142857144,0.5,0.5428571428571428,0.21428571428571427,0.5428571428571428,0.5428571428571428
228,0.7142857142857143,0.37142857142857144,0.5,0.5857142857142857,0.22857142857142856,0.42857142857142855,0.5285714285714286
229,0.37142857142857144,0.5857142857142857,0.4142857142857143,0.5857142857142857,0.24285714285714285,0.45714285714285713,0.5571428571428572
230,0.37142857142857144,0.37142857142857144,0.44285714285714284,0.6,0.18571428571428572,0.6857142857142857,0.5428571428571428
231,0.6285714285714286,0.4142857142857143,0.38571428571428573,0.6428571428571429,0.37142857142857144,0.7142857142857143,0.6857142857142857
232,0.4,0.4142857142857143,0.4714285714285714,0.44285714285714284,0.2571428571428571,0.7714285714285715,0.5714285714285714
233,0.42857142857142855,0.6,0.6714285714285714,0.6285714285714286,0.5571428571428572,0.4714285714285714,0.4714285714285714
234,0.4857142857142857,0.4142857142857143,0.6714285714285714,0.5571428571428572,0.37142857142857144,0.6,0.5857142857142857
235,0.45714285714285713,0.6428571428571429,0.7428571428571429,0.4714285714285714,0.21428571428571427,0.7,0.42857142857142855
236,0.5,0.5857142857142857,0.45714285714285713,0.5142857142857142,0.3142857142857143,0.4714285714285714,0.5857142857142857
237,0.4857142857142857,0.5714285714285714,0.5285714285714286,0.6285714285714286,0.35714285714285715,0.8,0.5285714285714286
238,0.2857142857142857,0.6428571428571429,0.5142857142857142,0.5714285714285714,0.2571428571428571,0.5428571428571428,0.8285714285714286
239,0.45714285714285713,0.6,0.38571428571428573,0.4142857142857143,0.24285714285714285,0.5,0.6142857142857143
240,0.42857142857142855,0.6571428571428571,0.44285714285714284,0.5428571428571428,0.5142857142857142,0.38571428571428573,0.4857142857142857
241,0.34285714285714286,0.6428571428571429,0.7571428571428571,0.6142857142857143,0.5142857142857142,0.45714285714285713,0.44285714285714284
242,0.34285714285714286,0.6285714285714286,0.4857142857142857,0.42857142857142855,0.2857142857142857,0.42857142857142855,0.45714285714285713
243,0.4714285714285714,0.5714285714285714,0.8714285714285714,0.38571428571428573,0.5285714285714286,0.6571428571428571,0.8
244,0.38571428571428573,0.7,0.5,0.37142857142857144,0.6,0.7571428571428571,0.4142857142857143
245,0.44285714285714284,0.37142857142857144,0.4857142857142857,0.5,0.3142857142857143,0.4142857142857143,0.44285714285714284
246,0.37142857142857144,0.6285714285714286,0.44285714285714284,0.42857142857142855,0.6,0.8142857142857143,0.44285714285714284
247,0.38571428571428573,0.5857142857142857,0.42857142857142855,0.5571428571428572,0.37142857142857144,0.5428571428571428,0.44285714285714284
248,0.38571428571428573,0.7428571428571429,0.4,0.5714285714285714,0.5,0.34285714285714286,0.4857142857142857
249,0.7571428571428571,0.6,0.4142857142857143,0.6714285714285714,0.17142857142857143,0.5,0.44285714285714284
250,0.42857142857142855,0.38571428571428573,0.44285714285714284,0.45714285714285713,0.3142857142857143,0.5857142857142857,0.4
251,0.4714285714285714,0.6428571428571429,0.45714285714285713,0.6428571428571429,0.6428571428571429,0.42857142857142855,0.42857142857142855
252,0.6571428571428571,0.35714285714285715,0.37142857142857144,0.7142857142857143,0.6142857142857143,0.5285714285714286,0.7714285714285715
253,0.38571428571428573,0.7571428571428571,0.6285714285714286,0.5714285714285714,0.2857142857142857,0.6714285714285714,0.5142857142857142
254,0.32857142857142857,0.37142857142857144,0.5,0.5571428571428572,0.6285714285714286,0.7,0.6142857142857143
255,0.4,0.35714285714285715,0.45714285714285713,0.44285714285714284,0.3142857142857143,0.5285714285714286,0.6
256,0.6714285714285714,0.5,0.38571428571428573,0.4,0.24285714285714285,0.6714285714285714,0.5857142857142857
257,0.45714285714285713,0.7571428571428571,0.44285714285714284,0.35714285714285715,0.24285714285714285,0.7571428571428571,0.7428571428571429
258,0.5,0.5571428571428572,0.4714285714285714,0.5571428571428572,0.3142857142857143,0.42857142857142855,0.6142857142857143
259,0.32857142857142857,0.4,0.5857142857142857,0.5714285714285714,0.5571428571428572,0.5,0.4857142857142857
260,0.3,0.5142857142857142,0.5142857142857142,0.45714285714285713,0.4857142857142857,0.4714285714285714,0.4857142857142857
261,0.6428571428571429,0.4142857142857143,0.5142857142857142,0.5285714285714286,0.6,0.4857142857142857,0.5285714285714286
262,0.5142857142857142,0.37142857142857144,0.5142857142857142,0.44285714285714284,0.22857142857142856,0.5142857142857142,0.5714285714285714
263,0.4714285714285714,0.6857142857142857,0.44285714285714284,0.6,0.2857142857142857,0.6142857142857143,0.5857142857142857
264,0.45714285714285713,0.5,0.5285714285714286,0.7,0.2,0.6857142857142857,0.6857142857142857
265,0.37142857142857144,0.6142857142857143,0.4714285714285714,0.5857142857142857,0.38571428571428573,0.6571428571428571,0.4714285714285714
266,0.5142857142857142,0.5428571428571428,0.42857142857142855,0.5285714285714286,0.5,0.7,0.5285714285714286
267,0.6285714285714286,0.34285714285714286,0.44285714285714284,0.5142857142857142,0.21428571428571427,0.7285714285714285,0.4714285714285714
268,0.34285714285714286,0.4,0.4714285714285714,0.5571428571428572,0.5285714285714286,0.5,0.8428571428571429
269,0.4142857142857143,0.35714285714285715,0.7142857142857143,0.6142857142857143,0.38571428571428573,1.0,0.4857142857142857
270,0.4714285714285714,0.38571428571428573,0.9,0.4142857142857143,0.5285714285714286,0.8857142857142857,0.44285714285714284
271,0.6714285714285714,0.5428571428571428,0.6142857142857143,0.5428571428571428,0.34285714285714286,0.7428571428571429,0.5142857142857142
272,0.5857142857142857,0.6142857142857143,0.5285714285714286,0.6,0.2,0.6,0.5571428571428572
273,0.4142857142857143,0.7285714285714285,0.45714285714285713,0.42857142857142855,0.5142857142857142,0.6,0.5142857142857142
274,0.35714285714285715,0.6,0.44285714285714284,0.42857142857142855,0.7,0.5285714285714286,0.4142857142857143
275,0.4714285714285714,0.38571428571428573,0.5142857142857142,0.4714285714285714,0.5142857142857142,0.5571428571428572,0.4714285714285714
276,0.6857142857142857,0.37142857142857144,0.42857142857142855,0.4714285714285714,0.3,0.4857142857142857,0.4
277,0.45714285714285713,0.5142857142857142,0.5714285714285714,0.5142857142857142,0.34285714285714286,0.9142857142857143,0.6857142857142857
278,0.5285714285714286,0.37142857142857144,0.5571428571428572,0.5142857142857142,0.34285714285714286,0.6857142857142857,0.4
279,0.37142857142857144,0.6714285714285714,0.4142857142857143,0.4857142857142857,0.24285714285714285,0.9428571428571428,0.5571428571428572
280,0.42857142857142855,0.37142857142857144,0.4142857142857143,0.5428571428571428,0.4857142857142857,0.4857142857142857,0.5857142857142857
281,0.6142857142857143,0.37142857142857144,0.5142857142857142,0.42857142857142855,0.2714285714285714,0.6142857142857143,0.6428571428571429
282,0.3,0.35714285714285715,0.45714285714285713,0.4714285714285714,0.24285714285714285,0.5142857142857142,0.7
283,0.4714285714285714,0.38571428571428573,0.4714285714285714,0.45714285714285713,0.2,0.7571428571428571,0.5285714285714286
284,0.42857142857142855,0.6857142857142857,0.45714285714285713,0.45714285714285713,0.32857142857142857,0.9,0.6
285,0.4857142857142857,0.37142857142857144,0.3142857142857143,0.5428571428571428,0.2571428571428571,0.4,0.5571428571428572
286,0.45714285714285713,0.37142857142857144,0.4714285714285714,0.4857142857142857,0.2857142857142857,0.4714285714285714,0.6285714285714286
287,0.32857142857142857,0.4,0.37142857142857144,0.6,0.35714285714285715,0.44285714285714284,0.7285714285714285
288,0.6571428571428571,0.37142857142857144,0.44285714285714284,0.6285714285714286,0.5428571428571428,0.5428571428571428,0.5571428571428572
289,0.6714285714285714,0.37142857142857144,0.4142857142857143,0.5,0.34285714285714286,0.7571428571428571,0.6857142857142857
290,0.6142857142857143,0.4142857142857143,0.4714285714285714,0.38571428571428573,0.6714285714285714,0.4142857142857143,0.6285714285714286
291,0.6571428571428571,0.35714285714285715,0.4714285714285714,0.6285714285714286,0.3,0.4714285714285714,0.4857142857142857
292,0.5285714285714286,0.35714285714285715,0.6714285714285714,0.6142857142857143,0.2571428571428571,0.5714285714285714,0.6
293,0.4,0.34285714285714286,0.5,0.38571428571428573,0.5857142857142857,0.4142857142857143,0.5142857142857142
294,0.5285714285714286,0.35714285714285715,0.42857142857142855,0.5571428571428572,0.4857142857142857,0.44285714285714284,0.6
295,0.4714285714285714,0.35714285714285715,0.42857142857142855,0.7428571428571429,0.5714285714285714,0.42857142857142855,0.5285714285714286
296,0.5,0.35714285714285715,0.5285714285714286,0.5857142857142857,0.3,0.38571428571428573,0.5571428571428572
297,0.5857142857142857,0.37142857142857144,0.4142857142857143,0.5,0.2857142857142857,0.6142857142857143,0.6714285714285714
298,0.32857142857142857,0.6,0.9142857142857143,0.4142857142857143,0.18571428571428572,0.42857142857142855,0.5714285714285714
299,0.4142857142857143,0.6428571428571429,0.44285714285714284,0.5,0.6,0.44285714285714284,0.5285714285714286
300,0.4,0.5428571428571428,0.4142857142857143,0.5285714285714286,0.4,0.5142857142857142,0.5714285714285714
301,0.38571428571428573,0.5285714285714286,0.42857142857142855,0.44285714285714284,0.5714285714285714,0.45714285714285713,0.4714285714285714
302,0.4,0.4,0.9714285714285714,0.5571428571428572,0.37142857142857144,0.42857142857142855,0.42857142857142855
303,0.6142857142857143,1.0,0.5428571428571428,0.5142857142857142,0.37142857142857144,0.6,0.38571428571428573
304,0.5285714285714286,0.5142857142857142,0.5857142857142857,0.5142857142857142,0.5857142857142857,0.37142857142857144,0.5857142857142857
305,0.5,0.32857142857142857,0.42857142857142855,0.5285714285714286,0.34285714285714286,0.4714285714285714,0.6142857142857143
306,0.5142857142857142,0.6571428571428571,0.5,0.6285714285714286,0.5,0.8142857142857143,0.6285714285714286
307,0.38571428571428573,0.5142857142857142,0.5428571428571428,0.44285714285714284,0.22857142857142856,0.4857142857142857,0.6857142857142857
308,0.42857142857142855,0.5857142857142857,0.42857142857142855,0.5285714285714286,0.22857142857142856,0.37142857142857144,0.5285714285714286
309,0.37142857142857144,0.44285714285714284,0.4142857142857143,0.5428571428571428,0.6428571428571429,0.42857142857142855,0.5285714285714286
310,0.5857142857142857,0.6714285714285714,0.45714285714285713,0.6142857142857143,0.6142857142857143,0.4,0.5285714285714286
311,0.5714285714285714,0.38571428571428573,0.42857142857142855,0.5428571428571428,0.35714285714285715,0.38571428571428573,0.5428571428571428
312,0.44285714285714284,0.6285714285714286,0.4714285714285714,0.5,0.38571428571428573,0.4,0.5428571428571428
313,0.4714285714285714,0.6142857142857143,0.5142857142857142,0.45714285714285713,0.24285714285714285,0.7428571428571429,0.6714285714285714
314,0.5,0.5714285714285714,0.5285714285714286,0.5857142857142857,0.6142857142857143,0.6428571428571429,0.6285714285714286
315,0.45714285714285713,0.4142857142857143,0.42857142857142855,0.6571428571428571,0.34285714285714286,0.5857142857142857,0.5142857142857142
316,0.4142857142857143,0.5571428571428572,0.35714285714285715,0.5857142857142857,0.5571428571428572,0.6142857142857143,0.5857142857142857
317,0.5285714285714286,0.37142857142857144,0.42857142857142855,0.6,0.5428571428571428,0.4,0.5857142857142857
318,0.5571428571428572,0.37142857142857144,0.45714285714285713,0.5571428571428572,0.5571428571428572,0.6428571428571429,0.5857142857142857
319,0.34285714285714286,0.37142857142857144,0.4857142857142857,0.7285714285714285,0.5428571428571428,0.6857142857142857,0.5285714285714286
320,0.45714285714285713,0.6142857142857143,0.5857142857142857,0.6,0.37142857142857144,0.5285714285714286,0.5571428571428572
321,0.7714285714285715,0.4857142857142857,0.42857142857142855,0.6142857142857143,0.5571428571428572,0.44285714285714284,0.6571428571428571
322,0.7,0.38571428571428573,0.4714285714285714,0.6,0.5857142857142857,0.4142857142857143,0.5857142857142857
323,0.7,0.35714285714285715,0.5,0.6285714285714286,0.24285714285714285,0.7714285714285715,0.6285714285714286
324,0.6142857142857143,0.7428571428571429,0.5428571428571428,0.4142857142857143,0.5428571428571428,0.6,0.6285714285714286
325,0.4857142857142857,0.7,0.5714285714285714,0.6,0.4,0.7142857142857143,0.5714285714285714
326,0.4,0.35714285714285715,0.7,0.6428571428571429,0.3,0.38571428571428573,0.6142857142857143
327,0.5,0.35714285714285715,0.5285714285714286,0.5285714285714286,0.22857142857142856,0.5857142857142857,0.7
328,0.45714285714285713,0.6,0.4142857142857143,0.44285714285714284,0.6142857142857143,0.42857142857142855,0.6142857142857143
329,0.44285714285714284,0.6571428571428571,0.18571428571428572,0.6,0.2571428571428571,0.6285714285714286,0.5857142857142857
330,0.5142857142857142,0.6142857142857143,0.38571428571428573,0.5714285714285714,0.5571428571428572,0.5142857142857142,0.5142857142857142
331,0.34285714285714286,0.37142857142857144,0.45714285714285713,0.7285714285714285,0.2571428571428571,0.5571428571428572,
332,0.35714285714285715,0.34285714285714286,0.4857142857142857,0.7,0.22857142857142856,0.4714285714285714,
333,0.37142857142857144,0.37142857142857144,0.7,0.5571428571428572,0.5285714285714286,0.4714285714285714,
334,0.6571428571428571,0.37142857142857144,0.45714285714285713,0.5,0.35714285714285715,0.5142857142857142,
335,0.38571428571428573,0.6285714285714286,0.4714285714285714,0.6,0.34285714285714286,0.5285714285714286,
336,0.5857142857142857,0.5857142857142857,0.5571428571428572,0.4857142857142857,0.4857142857142857,0.7857142857142857,
337,0.6428571428571429,0.35714285714285715,0.34285714285714286,0.4857142857142857,0.21428571428571427,0.5571428571428572,
338,0.6857142857142857,0.42857142857142855,0.5,0.45714285714285713,0.5714285714285714,0.44285714285714284,
339,0.38571428571428573,0.5571428571428572,0.38571428571428573,0.45714285714285713,0.4714285714285714,0.45714285714285713,
340,0.3,0.5571428571428572,0.4857142857142857,0.3,0.6,0.42857142857142855,
341,0.34285714285714286,0.35714285714285715,1.0,0.5142857142857142,0.38571428571428573,0.6142857142857143,
342,0.5,0.5571428571428572,0.4857142857142857,0.44285714285714284,0.5714285714285714,0.6142857142857143,
343,0.6428571428571429,0.35714285714285715,0.44285714285714284,0.44285714285714284,0.24285714285714285,0.5428571428571428,
344,0.5,0.35714285714285715,0.4857142857142857,0.35714285714285715,0.35714285714285715,0.7857142857142857,
345,0.5714285714285714,0.6,0.4142857142857143,0.4142857142857143,0.5428571428571428,0.44285714285714284,
346,0.7571428571428571,0.5285714285714286,0.37142857142857144,0.45714285714285713,0.5714285714285714,0.7285714285714285,
347,0.45714285714285713,0.44285714285714284,0.5142857142857142,0.4714285714285714,0.37142857142857144,0.6571428571428571,
348,0.4714285714285714,0.5714285714285714,0.5,0.7142857142857143,0.6285714285714286,0.7,
349,0.7285714285714285,0.5285714285714286,0.42857142857142855,0.4,0.5285714285714286,0.5,
350,0.7571428571428571,0.5571428571428572,0.4857142857142857,0.5428571428571428,0.38571428571428573,0.6857142857142857,
351,0.7,0.5857142857142857,0.5285714285714286,0.4714285714285714,0.38571428571428573,0.4,
352,0.37142857142857144,1.0,0.5428571428571428,0.38571428571428573,0.4142857142857143,0.44285714285714284,
353,0.37142857142857144,0.6857142857142857,0.5428571428571428,0.6428571428571429,0.2,0.5857142857142857,
354,0.38571428571428573,0.5571428571428572,0.45714285714285713,0.4,0.2571428571428571,0.32857142857142857,
355,0.5857142857142857,0.5142857142857142,0.4714285714285714,0.4,0.22857142857142856,0.5714285714285714,
356,0.35714285714285715,0.6428571428571429,0.45714285714285713,0.6285714285714286,0.4857142857142857,0.4,
357,0.5571428571428572,0.5,0.45714285714285713,0.6285714285714286,0.5428571428571428,0.6285714285714286,
358,0.37142857142857144,0.6571428571428571,0.7571428571428571,0.6714285714285714,0.32857142857142857,0.4142857142857143,
359,0.38571428571428573,0.37142857142857144,0.5142857142857142,0.5,0.5571428571428572,0.4,
360,0.5285714285714286,0.5142857142857142,0.4714285714285714,0.5571428571428572,0.35714285714285715,0.38571428571428573,
361,0.7285714285714285,0.37142857142857144,0.42857142857142855,0.5428571428571428,0.6285714285714286,0.5285714285714286,
362,0.35714285714285715,0.6,0.4714285714285714,0.4714285714285714,0.5714285714285714,0.38571428571428573,
363,0.37142857142857144,0.5285714285714286,0.4142857142857143,0.45714285714285713,0.5285714285714286,0.42857142857142855,
364,0.4142857142857143,0.6142857142857143,0.4142857142857143,0.4857142857142857,0.3,0.45714285714285713,
365,0.44285714285714284,0.6428571428571429,0.5285714285714286,0.4142857142857143,0.6428571428571429,0.6285714285714286,
366,0.37142857142857144,0.6571428571428571,0.5142857142857142,0.4857142857142857,0.44285714285714284,0.42857142857142855,
367,0.35714285714285715,0.37142857142857144,0.24285714285714285,0.4,0.2714285714285714,0.4714285714285714,
368,0.7428571428571429,0.6285714285714286,0.42857142857142855,0.4857142857142857,0.34285714285714286,0.4714285714285714,
369,0.45714285714285713,0.37142857142857144,0.4857142857142857,0.5714285714285714,0.3,0.5,
370,0.38571428571428573,0.5428571428571428,0.42857142857142855,0.6285714285714286,0.35714285714285715,0.4714285714285714,
371,0.37142857142857144,0.38571428571428573,0.44285714285714284,0.5571428571428572,0.21428571428571427,0.7142857142857143,
372,0.4,0.35714285714285715,0.42857142857142855,0.42857142857142855,0.21428571428571427,0.35714285714285715,
373,0.5142857142857142,0.37142857142857144,0.45714285714285713,0.6571428571428571,0.2571428571428571,0.6142857142857143,
374,0.42857142857142855,0.8142857142857143,0.44285714285714284,0.5142857142857142,0.35714285714285715,0.5571428571428572,
375,0.37142857142857144,0.4,0.38571428571428573,0.45714285714285713,0.34285714285714286,0.5571428571428572,
376,0.44285714285714284,0.5428571428571428,0.5,0.38571428571428573,0.35714285714285715,0.44285714285714284,
377,0.4142857142857143,0.38571428571428573,0.4857142857142857,0.5714285714285714,0.4,0.6571428571428571,
378,0.44285714285714284,0.5714285714285714,0.4,0.38571428571428573,0.34285714285714286,0.6,
379,0.5,0.5,0.5,0.5714285714285714,0.37142857142857144,0.4142857142857143,
380,0.4142857142857143,0.35714285714285715,0.4,0.5,0.2571428571428571,0.7571428571428571,
381,0.38571428571428573,0.37142857142857144,0.45714285714285713,0.5571428571428572,0.35714285714285715,,
382,0.44285714285714284,0.35714285714285715,0.4714285714285714,0.4142857142857143,0.2714285714285714,,
383,0.2857142857142857,0.5142857142857142,0.42857142857142855,0.4,0.3142857142857143,,
384,0.5428571428571428,0.37142857142857144,0.37142857142857144,0.42857142857142855,0.42857142857142855,,
385,0.45714285714285713,0.37142857142857144,0.4142857142857143,0.6285714285714286,0.32857142857142857,,
386,0.37142857142857144,0.4142857142857143,0.4714285714285714,0.5571428571428572,0.24285714285714285,,
387,0.38571428571428573,0.38571428571428573,0.4714285714285714,0.5857142857142857,0.3142857142857143,,
388,0.37142857142857144,0.37142857142857144,0.44285714285714284,0.5857142857142857,0.34285714285714286,,
389,0.4714285714285714,0.42857142857142855,0.42857142857142855,0.44285714285714284,0.3,,
390,0.7571428571428571,0.45714285714285713,0.4857142857142857,0.5142857142857142,0.32857142857142857,,
391,0.4857142857142857,0.37142857142857144,0.5,0.5857142857142857,0.5285714285714286,,
392,0.32857142857142857,0.34285714285714286,0.42857142857142855,0.6571428571428571,0.35714285714285715,,
393,0.35714285714285715,0.5857142857142857,0.5142857142857142,0.37142857142857144,0.22857142857142856,,
394,0.5428571428571428,0.45714285714285713,1.0,0.6,0.4142857142857143,,
395,0.4857142857142857,0.5142857142857142,0.38571428571428573,0.4142857142857143,0.4714285714285714,,
396,0.5857142857142857,0.4,0.35714285714285715,0.4714285714285714,0.5285714285714286,,
397,0.7714285714285715,0.4142857142857143,0.44285714285714284,0.5,0.35714285714285715,,
398,0.6285714285714286,0.6428571428571429,0.45714285714285713,0.44285714285714284,0.3,,
399,0.5714285714285714,0.38571428571428573,0.44285714285714284,0.6714285714285714,0.35714285714285715,,
400,0.5714285714285714,0.6285714285714286,0.4142857142857143,0.4857142857142857,0.24285714285714285,,
401,0.4714285714285714,0.5285714285714286,0.4714285714285714,0.5285714285714286,0.21428571428571427,,
402,0.34285714285714286,0.5,0.34285714285714286,0.5857142857142857,0.24285714285714285,,
403,0.37142857142857144,0.4,0.5,0.5571428571428572,0.6571428571428571,,
404,0.4142857142857143,0.5571428571428572,0.44285714285714284,0.5428571428571428,0.21428571428571427,,
405,0.37142857142857144,0.6285714285714286,0.44285714285714284,0.38571428571428573,0.4714285714285714,,
406,0.37142857142857144,0.45714285714285713,0.4714285714285714,0.5714285714285714,0.2714285714285714,,
407,0.4857142857142857,0.6142857142857143,0.3142857142857143,0.5,0.8714285714285714,,
408,0.6857142857142857,0.42857142857142855,0.5428571428571428,0.4857142857142857,0.34285714285714286,,
409,0.5142857142857142,0.37142857142857144,0.34285714285714286,0.4142857142857143,0.37142857142857144,,
410,0.4142857142857143,0.44285714285714284,0.5142857142857142,0.6,0.2857142857142857,,
411,0.37142857142857144,0.5428571428571428,0.44285714285714284,0.6428571428571429,0.35714285714285715,,
412,0.44285714285714284,0.7857142857142857,0.5,0.42857142857142855,0.3,,
413,0.3142857142857143,0.45714285714285713,0.5714285714285714,0.5571428571428572,0.37142857142857144,,
414,0.7428571428571429,0.5142857142857142,0.9571428571428572,0.5571428571428572,0.5571428571428572,,
415,0.45714285714285713,0.6142857142857143,0.5428571428571428,0.37142857142857144,0.5,,
416,0.4142857142857143,0.37142857142857144,0.4714285714285714,0.4,0.2571428571428571,,
417,0.37142857142857144,0.38571428571428573,0.5571428571428572,0.6857142857142857,0.7571428571428571,,
418,0.42857142857142855,0.42857142857142855,0.5142857142857142,0.38571428571428573,0.22857142857142856,,
419,0.35714285714285715,0.5857142857142857,0.6,0.5,0.5142857142857142,,
420,0.5142857142857142,0.5142857142857142,0.5571428571428572,0.4,0.5428571428571428,,
421,0.4,0.45714285714285713,0.4142857142857143,0.6428571428571429,0.5142857142857142,,
422,0.45714285714285713,0.6285714285714286,0.4714285714285714,0.6714285714285714,0.6142857142857143,,
423,0.5428571428571428,0.37142857142857144,0.4857142857142857,0.4714285714285714,0.5,,
424,0.4,0.5428571428571428,0.5142857142857142,0.45714285714285713,0.2571428571428571,,
425,0.4142857142857143,0.5714285714285714,0.7857142857142857,0.45714285714285713,0.21428571428571427,,
426,0.4142857142857143,0.5857142857142857,0.5285714285714286,0.5857142857142857,0.24285714285714285,,
427,0.34285714285714286,0.6571428571428571,0.42857142857142855,0.45714285714285713,0.6,,
428,0.6714285714285714,0.37142857142857144,0.45714285714285713,0.38571428571428573,0.2857142857142857,,
429,0.45714285714285713,0.34285714285714286,0.44285714285714284,0.44285714285714284,0.2,,
430,0.7571428571428571,0.37142857142857144,1.0,0.6714285714285714,0.24285714285714285,,
431,0.6571428571428571,0.5285714285714286,0.4,0.6857142857142857,0.24285714285714285,,
432,0.7,0.45714285714285713,0.5,0.6714285714285714,0.5857142857142857,,
433,0.37142857142857144,0.38571428571428573,0.4142857142857143,0.38571428571428573,0.35714285714285715,,
434,0.6857142857142857,0.6857142857142857,0.44285714285714284,0.42857142857142855,0.21428571428571427,,
435,0.6714285714285714,0.6571428571428571,0.5,0.4857142857142857,0.22857142857142856,,
436,0.37142857142857144,0.9285714285714286,0.5142857142857142,0.38571428571428573,0.5857142857142857,,
437,0.5428571428571428,0.2571428571428571,0.44285714285714284,0.4,0.2571428571428571,,
438,0.44285714285714284,0.4,0.5142857142857142,0.4714285714285714,0.18571428571428572,,
439,0.4142857142857143,0.35714285714285715,0.45714285714285713,0.5428571428571428,0.5285714285714286,,
440,0.4714285714285714,0.35714285714285715,0.5857142857142857,0.5428571428571428,0.5571428571428572,,
441,0.37142857142857144,0.35714285714285715,0.5,0.6142857142857143,0.21428571428571427,,
442,0.44285714285714284,0.5857142857142857,0.5857142857142857,0.6571428571428571,0.38571428571428573,,
443,0.37142857142857144,0.37142857142857144,0.5571428571428572,0.5428571428571428,0.4714285714285714,,
444,0.4142857142857143,0.37142857142857144,0.4714285714285714,0.6,0.7,,
445,0.5,0.37142857142857144,0.5428571428571428,0.6285714285714286,0.5714285714285714,,
446,0.7,0.35714285714285715,0.7142857142857143,0.4,0.3142857142857143,,
447,0.32857142857142857,0.4714285714285714,0.5,0.6571428571428571,0.35714285714285715,,
448,0.37142857142857144,0.35714285714285715,0.5285714285714286,0.45714285714285713,0.2571428571428571,,
449,0.4714285714285714,0.37142857142857144,0.6428571428571429,0.37142857142857144,0.5,,
450,0.45714285714285713,0.38571428571428573,0.6142857142857143,0.5714285714285714,0.5285714285714286,,
451,0.42857142857142855,0.4,0.3,0.5571428571428572,0.37142857142857144,,
452,0.5142857142857142,0.38571428571428573,0.5714285714285714,0.5571428571428572,0.4714285714285714,,
453,0.42857142857142855,0.38571428571428573,0.4,0.6,0.21428571428571427,,
454,0.38571428571428573,0.37142857142857144,0.4142857142857143,0.4714285714285714,0.3,,
455,0.5571428571428572,0.37142857142857144,0.45714285714285713,0.5428571428571428,0.2571428571428571,,
456,0.5857142857142857,0.37142857142857144,0.42857142857142855,0.6142857142857143,0.35714285714285715,,
457,0.7714285714285715,0.38571428571428573,0.6285714285714286,0.5571428571428572,0.24285714285714285,,
458,0.6714285714285714,0.37142857142857144,0.5285714285714286,0.5714285714285714,0.34285714285714286,,
459,0.45714285714285713,0.5428571428571428,0.42857142857142855,0.5142857142857142,0.37142857142857144,,
460,0.4857142857142857,0.5571428571428572,0.42857142857142855,0.4142857142857143,0.2571428571428571,,
461,0.4857142857142857,0.45714285714285713,0.4714285714285714,0.4857142857142857,0.6428571428571429,,
462,0.6285714285714286,0.4142857142857143,0.45714285714285713,0.5571428571428572,0.6714285714285714,,
463,0.34285714285714286,0.35714285714285715,0.45714285714285713,0.5428571428571428,0.5714285714285714,,
464,0.5714285714285714,0.37142857142857144,0.4,0.4714285714285714,0.6428571428571429,,
465,0.34285714285714286,0.37142857142857144,0.32857142857142857,0.4,0.6,,
466,0.4857142857142857,0.35714285714285715,0.4857142857142857,0.4142857142857143,0.5571428571428572,,
467,0.5428571428571428,0.35714285714285715,0.44285714285714284,0.5285714285714286,0.35714285714285715,,
468,0.7142857142857143,0.6142857142857143,0.4142857142857143,0.4714285714285714,0.6857142857142857,,
469,0.5,0.42857142857142855,0.4142857142857143,0.5285714285714286,0.42857142857142855,,
470,0.6571428571428571,0.5857142857142857,0.4142857142857143,0.5,0.5285714285714286,,
471,0.42857142857142855,0.37142857142857144,0.4142857142857143,0.5714285714285714,0.21428571428571427,,
472,0.44285714285714284,0.35714285714285715,0.4142857142857143,0.5428571428571428,0.5571428571428572,,
473,0.38571428571428573,0.37142857142857144,0.4,0.5571428571428572,0.34285714285714286,,
474,0.42857142857142855,0.37142857142857144,0.42857142857142855,0.5857142857142857,0.45714285714285713,,
475,0.4714285714285714,0.6428571428571429,0.4142857142857143,0.6,0.5285714285714286,,
476,0.5857142857142857,0.7142857142857143,0.5428571428571428,0.5,0.22857142857142856,,
477,0.38571428571428573,0.6285714285714286,0.44285714285714284,0.5571428571428572,0.6857142857142857,,
478,0.6428571428571429,1.0,0.4714285714285714,0.5285714285714286,0.2857142857142857,,
479,0.5428571428571428,0.5857142857142857,0.5,0.7,0.4,,
480,0.6428571428571429,0.5428571428571428,0.5857142857142857,0.5571428571428572,0.5857142857142857,,
481,0.6285714285714286,0.5857142857142857,0.4857142857142857,0.5142857142857142,0.2714285714285714,,
482,0.42857142857142855,0.5571428571428572,0.4857142857142857,0.4142857142857143,0.5857142857142857,,
483,0.4142857142857143,0.5428571428571428,0.44285714285714284,0.44285714285714284,0.2571428571428571,,
484,0.5142857142857142,0.6,0.34285714285714286,0.5285714285714286,0.5428571428571428,,
485,0.4,0.6285714285714286,0.5571428571428572,0.44285714285714284,0.22857142857142856,,
486,0.3,0.4142857142857143,0.4142857142857143,0.6,,,
487,0.4,0.5,0.42857142857142855,0.5285714285714286,,,
488,0.42857142857142855,0.35714285714285715,0.42857142857142855,0.4,,,
489,0.35714285714285715,0.5714285714285714,0.4714285714285714,0.7,,,
490,0.5,0.7857142857142857,0.4,0.4142857142857143,,,
491,0.4142857142857143,0.37142857142857144,0.4142857142857143,0.5285714285714286,,,
492,0.44285714285714284,0.37142857142857144,0.4142857142857143,0.6285714285714286,,,
493,0.44285714285714284,0.37142857142857144,0.38571428571428573,0.45714285714285713,,,
494,0.38571428571428573,0.5,0.38571428571428573,0.4,,,
495,0.4,0.4,0.42857142857142855,0.5428571428571428,,,
496,0.42857142857142855,0.5,0.5,0.5428571428571428,,,
497,0.42857142857142855,0.5571428571428572,0.4142857142857143,0.44285714285714284,,,
498,0.32857142857142857,0.37142857142857144,0.5,0.5714285714285714,,,
499,0.5571428571428572,0.5857142857142857,0.4142857142857143,0.38571428571428573,,,
500,0.45714285714285713,0.5857142857142857,0.42857142857142855,0.37142857142857144,,,
501,0.42857142857142855,0.37142857142857144,0.4142857142857143,0.5857142857142857,,,
502,0.5428571428571428,0.35714285714285715,0.42857142857142855,0.4,,,
503,0.37142857142857144,0.37142857142857144,0.42857142857142855,0.4857142857142857,,,
504,0.32857142857142857,0.38571428571428573,0.44285714285714284,0.5142857142857142,,,
505,0.5571428571428572,0.38571428571428573,0.6,0.5142857142857142,,,
506,0.4,0.5857142857142857,0.5285714285714286,0.4714285714285714,,,
507,0.5285714285714286,0.38571428571428573,0.4142857142857143,0.6285714285714286,,,
508,0.32857142857142857,0.37142857142857144,0.44285714285714284,0.5714285714285714,,,
509,0.37142857142857144,0.5857142857142857,0.42857142857142855,0.5142857142857142,,,
510,0.32857142857142857,0.6,0.4,0.5571428571428572,,,
511,0.6,0.5857142857142857,0.5571428571428572,0.4714285714285714,,,
512,0.42857142857142855,0.6285714285714286,0.4,0.37142857142857144,,,
513,0.6714285714285714,0.5857142857142857,0.45714285714285713,0.38571428571428573,,,
514,0.6857142857142857,1.0,0.5428571428571428,0.5428571428571428,,,
515,0.5142857142857142,0.5285714285714286,0.5285714285714286,0.5571428571428572,,,
516,0.5285714285714286,0.5857142857142857,0.4142857142857143,0.6285714285714286,,,
517,0.4142857142857143,0.5714285714285714,0.44285714285714284,0.6142857142857143,,,
518,0.35714285714285715,0.5857142857142857,0.5,0.5285714285714286,,,
519,0.4857142857142857,0.37142857142857144,0.4714285714285714,0.6,,,
520,0.44285714285714284,0.35714285714285715,0.44285714285714284,0.5428571428571428,,,
521,0.42857142857142855,0.4142857142857143,0.35714285714285715,0.5,,,
522,0.7428571428571429,0.37142857142857144,0.37142857142857144,0.35714285714285715,,,
523,0.7142857142857143,0.37142857142857144,0.4142857142857143,0.6428571428571429,,,
524,0.8285714285714286,0.37142857142857144,0.4,0.35714285714285715,,,
525,0.5,0.37142857142857144,0.4714285714285714,0.5,,,
526,0.35714285714285715,0.2571428571428571,0.5285714285714286,0.4714285714285714,,,
527,0.5714285714285714,0.38571428571428573,0.45714285714285713,0.6142857142857143,,,
528,0.4142857142857143,0.35714285714285715,0.42857142857142855,0.5428571428571428,,,
529,0.35714285714285715,0.35714285714285715,0.5142857142857142,0.6428571428571429,,,
530,0.5714285714285714,0.38571428571428573,0.5,0.5857142857142857,,,
531,0.8857142857142857,0.4,0.4714285714285714,0.5,,,
532,0.37142857142857144,0.37142857142857144,0.45714285714285713,0.5142857142857142,,,
533,0.5857142857142857,0.37142857142857144,0.5571428571428572,0.44285714285714284,,,
534,0.4142857142857143,0.35714285714285715,0.44285714285714284,0.5571428571428572,,,
535,0.6571428571428571,0.37142857142857144,0.4142857142857143,0.45714285714285713,,,
536,0.44285714285714284,0.38571428571428573,0.5,0.6285714285714286,,,
537,0.37142857142857144,0.37142857142857144,0.4714285714285714,0.34285714285714286,,,
538,0.4142857142857143,0.37142857142857144,0.4714285714285714,0.5285714285714286,,,
539,0.7428571428571429,0.6142857142857143,0.35714285714285715,0.37142857142857144,,,
540,0.44285714285714284,0.5285714285714286,0.5,0.5,,,
541,0.3,0.4142857142857143,0.45714285714285713,0.6285714285714286,,,
542,0.7428571428571429,0.37142857142857144,0.5714285714285714,0.6285714285714286,,,
543,0.42857142857142855,0.35714285714285715,0.5142857142857142,0.5142857142857142,,,
544,0.5285714285714286,0.37142857142857144,0.44285714285714284,,,,
545,0.4857142857142857,0.35714285714285715,0.5,,,,
546,0.5285714285714286,0.38571428571428573,0.6,,,,
547,0.5857142857142857,0.37142857142857144,0.45714285714285713,,,,
548,0.38571428571428573,0.42857142857142855,0.4142857142857143,,,,
549,0.7142857142857143,0.35714285714285715,0.42857142857142855,,,,
550,0.44285714285714284,0.37142857142857144,0.4142857142857143,,,,
551,0.5,0.38571428571428573,0.5571428571428572,,,,
552,0.34285714285714286,0.35714285714285715,0.5142857142857142,,,,
553,0.5428571428571428,0.5714285714285714,0.5,,,,
554,0.6714285714285714,0.37142857142857144,0.5285714285714286,,,,
555,0.34285714285714286,0.37142857142857144,0.5142857142857142,,,,
556,0.4714285714285714,0.37142857142857144,0.6,,,,
557,0.6285714285714286,0.35714285714285715,0.4,,,,
558,0.3142857142857143,0.35714285714285715,0.5,,,,
559,0.3142857142857143,0.37142857142857144,0.4857142857142857,,,,
560,0.42857142857142855,0.45714285714285713,0.4857142857142857,,,,
561,0.42857142857142855,0.37142857142857144,0.5142857142857142,,,,
562,0.3142857142857143,0.6,0.6428571428571429,,,,
563,0.5142857142857142,0.5571428571428572,0.4714285714285714,,,,
564,0.4857142857142857,0.6857142857142857,0.45714285714285713,,,,
565,0.7285714285714285,0.4857142857142857,0.45714285714285713,,,,
566,0.42857142857142855,0.34285714285714286,0.44285714285714284,,,,
567,0.6714285714285714,0.35714285714285715,0.5285714285714286,,,,
568,0.5285714285714286,0.35714285714285715,0.5,,,,
569,0.37142857142857144,0.37142857142857144,0.44285714285714284,,,,
570,0.37142857142857144,0.37142857142857144,0.44285714285714284,,,,
571,0.6857142857142857,0.34285714285714286,0.4142857142857143,,,,
572,0.6,0.5857142857142857,0.44285714285714284,,,,
573,0.5142857142857142,0.5714285714285714,0.45714285714285713,,,,
574,0.5142857142857142,0.4142857142857143,0.4142857142857143,,,,
575,0.5428571428571428,0.5714285714285714,0.44285714285714284,,,,
576,0.5,0.5285714285714286,0.44285714285714284,,,,
577,0.38571428571428573,0.35714285714285715,0.42857142857142855,,,,
578,0.38571428571428573,0.35714285714285715,0.44285714285714284,,,,
579,0.5857142857142857,0.6285714285714286,0.44285714285714284,,,,
580,0.4142857142857143,0.38571428571428573,0.44285714285714284,,,,
581,0.5714285714285714,0.6,0.42857142857142855,,,,
582,0.5142857142857142,0.37142857142857144,0.42857142857142855,,,,
583,0.42857142857142855,0.5714285714285714,0.4,,,,
584,0.35714285714285715,0.6,0.4142857142857143,,,,
585,0.4857142857142857,1.0,0.42857142857142855,,,,
586,0.42857142857142855,0.6285714285714286,0.44285714285714284,,,,
587,0.4142857142857143,0.38571428571428573,0.38571428571428573,,,,
588,0.4714285714285714,0.37142857142857144,0.4142857142857143,,,,
589,0.35714285714285715,0.5428571428571428,0.45714285714285713,,,,
590,0.6285714285714286,0.34285714285714286,0.7285714285714285,,,,
591,0.4142857142857143,0.5714285714285714,0.37142857142857144,,,,
592,0.45714285714285713,0.4,0.5285714285714286,,,,
593,0.5,0.35714285714285715,0.5571428571428572,,,,
594,0.5,0.38571428571428573,0.45714285714285713,,,,
595,0.6285714285714286,0.38571428571428573,0.44285714285714284,,,,
596,0.35714285714285715,0.35714285714285715,0.45714285714285713,,,,
597,0.6428571428571429,0.5714285714285714,0.44285714285714284,,,,
598,0.34285714285714286,0.4,0.4,,,,
599,0.5714285714285714,0.37142857142857144,0.4857142857142857,,,,
600,0.38571428571428573,0.37142857142857144,0.4714285714285714,,,,
601,0.7142857142857143,0.37142857142857144,0.4714285714285714,,,,
602,0.6,0.35714285714285715,0.4714285714285714,,,,
603,0.5857142857142857,0.35714285714285715,0.45714285714285713,,,,
604,0.6571428571428571,0.34285714285714286,0.45714285714285713,,,,
605,0.5571428571428572,0.6428571428571429,0.4857142857142857,,,,
606,0.45714285714285713,0.6,0.4857142857142857,,,,
607,0.4857142857142857,0.38571428571428573,0.4142857142857143,,,,
608,0.35714285714285715,0.4,0.42857142857142855,,,,
609,0.32857142857142857,0.5142857142857142,0.4142857142857143,,,,
610,0.35714285714285715,0.6428571428571429,0.45714285714285713,,,,
611,0.4142857142857143,0.37142857142857144,0.42857142857142855,,,,
612,0.7142857142857143,0.38571428571428573,0.4857142857142857,,,,
613,0.6142857142857143,0.4,0.4714285714285714,,,,
614,0.4,0.5714285714285714,0.4857142857142857,,,,
615,0.42857142857142855,0.5857142857142857,0.5571428571428572,,,,
616,0.38571428571428573,0.35714285714285715,0.4714285714285714,,,,
617,0.6714285714285714,0.37142857142857144,0.7857142857142857,,,,
618,0.45714285714285713,0.38571428571428573,0.5428571428571428,,,,
619,0.6,0.35714285714285715,0.4,,,,
620,0.6571428571428571,0.7857142857142857,0.5142857142857142,,,,
621,0.38571428571428573,0.38571428571428573,0.37142857142857144,,,,
622,0.4142857142857143,0.5571428571428572,0.5142857142857142,,,,
623,0.37142857142857144,0.35714285714285715,0.5,,,,
624,0.4,0.6428571428571429,0.4,,,,
625,0.4857142857142857,0.37142857142857144,1.0,,,,
626,0.37142857142857144,0.37142857142857144,0.6857142857142857,,,,
627,0.4,0.6142857142857143,0.8285714285714286,,,,
628,0.5428571428571428,0.44285714285714284,0.6285714285714286,,,,
629,0.38571428571428573,0.42857142857142855,0.6714285714285714,,,,
630,0.5285714285714286,0.35714285714285715,0.7142857142857143,,,,
631,0.38571428571428573,0.37142857142857144,0.38571428571428573,,,,
632,0.3,0.38571428571428573,0.4857142857142857,,,,
633,0.5142857142857142,0.38571428571428573,0.42857142857142855,,,,
634,0.4,0.35714285714285715,0.42857142857142855,,,,
635,0.4,0.6,0.4142857142857143,,,,
636,0.6571428571428571,0.5714285714285714,0.44285714285714284,,,,
637,0.34285714285714286,0.37142857142857144,0.5428571428571428,,,,
638,0.37142857142857144,0.5857142857142857,0.35714285714285715,,,,
639,0.4,0.4,0.44285714285714284,,,,
640,0.32857142857142857,0.4,0.6,,,,
641,0.35714285714285715,0.6142857142857143,0.4142857142857143,,,,
642,0.37142857142857144,0.5428571428571428,0.4714285714285714,,,,
643,0.3142857142857143,0.38571428571428573,0.5,,,,
644,0.4,0.5714285714285714,0.44285714285714284,,,,
645,0.4142857142857143,0.38571428571428573,0.42857142857142855,,,,
646,0.5571428571428572,0.5428571428571428,0.34285714285714286,,,,
647,0.44285714285714284,0.6571428571428571,0.4142857142857143,,,,
648,0.42857142857142855,0.4142857142857143,0.42857142857142855,,,,
649,0.5142857142857142,0.42857142857142855,0.4142857142857143,,,,
650,0.2714285714285714,0.45714285714285713,0.9285714285714286,,,,
651,0.3,0.37142857142857144,0.5428571428571428,,,,
652,0.4857142857142857,0.6571428571428571,1.0,,,,
653,0.4142857142857143,0.37142857142857144,0.6142857142857143,,,,
654,0.5428571428571428,0.37142857142857144,0.42857142857142855,,,,
655,0.35714285714285715,0.38571428571428573,0.5142857142857142,,,,
656,0.5857142857142857,0.35714285714285715,0.35714285714285715,,,,
657,0.5142857142857142,0.44285714285714284,0.42857142857142855,,,,
658,0.4,0.37142857142857144,0.44285714285714284,,,,
659,0.38571428571428573,0.35714285714285715,0.42857142857142855,,,,
660,0.42857142857142855,0.5571428571428572,0.5,,,,
661,0.3142857142857143,0.5285714285714286,0.5,,,,
662,0.34285714285714286,0.35714285714285715,0.4714285714285714,,,,
663,0.42857142857142855,0.38571428571428573,0.5571428571428572,,,,
664,0.6,0.7285714285714285,0.4857142857142857,,,,
665,0.4857142857142857,0.35714285714285715,0.4857142857142857,,,,
666,0.6,0.35714285714285715,,,,,
667,0.45714285714285713,0.7,,,,,
668,0.5857142857142857,0.35714285714285715,,,,,
669,0.6,0.4714285714285714,,,,,
670,0.4857142857142857,0.4,,,,,
671,0.5285714285714286,0.38571428571428573,,,,,
672,0.45714285714285713,0.38571428571428573,,,,,
673,0.5285714285714286,0.37142857142857144,,,,,
674,0.37142857142857144,0.38571428571428573,,,,,
675,0.5428571428571428,0.38571428571428573,,,,,
676,0.32857142857142857,0.38571428571428573,,,,,
677,0.4,0.35714285714285715,,,,,
678,0.6857142857142857,0.4142857142857143,,,,,
679,0.5571428571428572,0.8857142857142857,,,,,
680,0.44285714285714284,0.5857142857142857,,,,,
681,0.35714285714285715,0.5857142857142857,,,,,
682,0.7428571428571429,0.7857142857142857,,,,,
683,0.45714285714285713,0.35714285714285715,,,,,
684,0.5428571428571428,0.4,,,,,
685,0.4857142857142857,0.35714285714285715,,,,,
686,0.5857142857142857,0.37142857142857144,,,,,
687,0.45714285714285713,0.35714285714285715,,,,,
688,0.6857142857142857,0.37142857142857144,,,,,
689,0.5,0.35714285714285715,,,,,
690,0.4,0.5142857142857142,,,,,
691,0.7142857142857143,0.37142857142857144,,,,,
692,0.34285714285714286,0.5428571428571428,,,,,
693,0.35714285714285715,0.5285714285714286,,,,,
694,0.38571428571428573,0.4,,,,,
695,0.37142857142857144,0.6142857142857143,,,,,
696,0.38571428571428573,0.37142857142857144,,,,,
697,0.6285714285714286,0.4,,,,,
698,0.4,0.37142857142857144,,,,,
699,0.5857142857142857,0.7714285714285715,,,,,
700,0.5857142857142857,0.5,,,,,
701,0.2857142857142857,0.6857142857142857,,,,,
702,0.4,0.5714285714285714,,,,,
703,0.34285714285714286,0.5714285714285714,,,,,
704,0.4,0.6714285714285714,,,,,
705,0.37142857142857144,0.6428571428571429,,,,,
706,0.4,0.38571428571428573,,,,,
707,0.5142857142857142,0.35714285714285715,,,,,
708,0.38571428571428573,0.38571428571428573,,,,,
709,0.38571428571428573,0.5714285714285714,,,,,
710,0.4,0.5285714285714286,,,,,
711,0.5571428571428572,0.6142857142857143,,,,,
712,0.42857142857142855,0.4142857142857143,,,,,
713,0.5571428571428572,0.6714285714285714,,,,,
714,0.4,1.0,,,,,
715,0.42857142857142855,1.0,,,,,
716,0.35714285714285715,0.6142857142857143,,,,,
717,0.5571428571428572,0.6428571428571429,,,,,
718,0.32857142857142857,0.37142857142857144,,,,,
719,0.6714285714285714,0.6714285714285714,,,,,
720,0.44285714285714284,0.37142857142857144,,,,,
721,0.44285714285714284,0.37142857142857144,,,,,
722,0.5714285714285714,0.37142857142857144,,,,,
723,0.7857142857142857,0.38571428571428573,,,,,
724,0.44285714285714284,0.37142857142857144,,,,,
725,0.5714285714285714,0.38571428571428573,,,,,
726,0.34285714285714286,0.37142857142857144,,,,,
727,0.44285714285714284,0.5285714285714286,,,,,
728,0.4,0.37142857142857144,,,,,
729,0.4142857142857143,0.37142857142857144,,,,,
730,0.5714285714285714,0.35714285714285715,,,,,
731,0.38571428571428573,0.38571428571428573,,,,,
732,0.44285714285714284,0.35714285714285715,,,,,
733,0.5571428571428572,0.35714285714285715,,,,,
734,0.42857142857142855,0.37142857142857144,,,,,
735,0.44285714285714284,0.37142857142857144,,,,,
736,0.4,0.5857142857142857,,,,,
737,0.6714285714285714,0.38571428571428573,,,,,
738,0.4857142857142857,0.37142857142857144,,,,,
739,0.37142857142857144,0.4,,,,,
740,0.4,0.6,,,,,
741,0.5,0.42857142857142855,,,,,
742,0.4714285714285714,0.37142857142857144,,,,,
743,0.5285714285714286,0.6142857142857143,,,,,
744,0.5714285714285714,0.34285714285714286,,,,,
745,0.44285714285714284,0.6,,,,,
746,0.6285714285714286,0.5428571428571428,,,,,
747,0.4857142857142857,0.6142857142857143,,,,,
748,0.38571428571428573,0.5714285714285714,,,,,
749,0.6714285714285714,0.5571428571428572,,,,,
750,0.5714285714285714,0.5857142857142857,,,,,
751,0.35714285714285715,0.35714285714285715,,,,,
752,0.5,0.37142857142857144,,,,,
753,0.34285714285714286,0.42857142857142855,,,,,
754,0.3,0.4142857142857143,,,,,
755,0.34285714285714286,0.4142857142857143,,,,,
756,0.42857142857142855,0.37142857142857144,,,,,
757,0.6428571428571429,0.6857142857142857,,,,,
758,0.5857142857142857,0.5571428571428572,,,,,
759,0.5285714285714286,0.38571428571428573,,,,,
760,0.6428571428571429,0.38571428571428573,,,,,
761,0.4714285714285714,0.38571428571428573,,,,,
762,0.4857142857142857,0.37142857142857144,,,,,
763,0.44285714285714284,0.38571428571428573,,,,,
764,0.6142857142857143,0.37142857142857144,,,,,
765,0.34285714285714286,0.34285714285714286,,,,,
766,0.5857142857142857,0.4142857142857143,,,,,
767,0.5142857142857142,0.5857142857142857,,,,,
768,0.4,0.38571428571428573,,,,,
769,0.35714285714285715,0.37142857142857144,,,,,
770,0.42857142857142855,0.44285714285714284,,,,,
771,0.5857142857142857,0.37142857142857144,,,,,
772,0.6,0.37142857142857144,,,,,
773,0.34285714285714286,0.7142857142857143,,,,,
774,0.6285714285714286,0.5428571428571428,,,,,
775,0.5142857142857142,0.7428571428571429,,,,,
776,0.5428571428571428,0.6142857142857143,,,,,
777,0.5714285714285714,0.5428571428571428,,,,,
778,0.37142857142857144,0.5857142857142857,,,,,
779,0.4142857142857143,0.6285714285714286,,,,,
780,0.4,0.6428571428571429,,,,,
781,0.42857142857142855,0.34285714285714286,,,,,
782,0.5,0.37142857142857144,,,,,
783,0.3,0.5571428571428572,,,,,
784,0.4857142857142857,0.37142857142857144,,,,,
785,0.5857142857142857,0.6142857142857143,,,,,
786,0.4142857142857143,0.38571428571428573,,,,,
787,0.3,0.32857142857142857,,,,,
788,0.7,0.4142857142857143,,,,,
789,0.6,0.6714285714285714,,,,,
790,0.7,0.38571428571428573,,,,,
791,0.37142857142857144,0.5285714285714286,,,,,
792,0.5285714285714286,0.38571428571428573,,,,,
793,0.6571428571428571,0.5714285714285714,,,,,
794,0.32857142857142857,0.6,,,,,
795,0.44285714285714284,0.5285714285714286,,,,,
796,0.5142857142857142,0.37142857142857144,,,,,
797,0.7428571428571429,0.7285714285714285,,,,,
798,0.35714285714285715,0.6142857142857143,,,,,
799,0.5571428571428572,0.38571428571428573,,,,,
800,0.5428571428571428,0.37142857142857144,,,,,
801,0.4714285714285714,0.35714285714285715,,,,,
802,0.5,0.35714285714285715,,,,,
803,0.4714285714285714,0.6142857142857143,,,,,
804,0.42857142857142855,0.37142857142857144,,,,,
805,0.5285714285714286,0.35714285714285715,,,,,
806,0.4714285714285714,0.37142857142857144,,,,,
807,0.44285714285714284,0.35714285714285715,,,,,
808,0.6,0.37142857142857144,,,,,
809,0.38571428571428573,0.35714285714285715,,,,,
810,0.44285714285714284,0.37142857142857144,,,,,
811,0.37142857142857144,0.35714285714285715,,,,,
812,0.37142857142857144,0.38571428571428573,,,,,
813,0.5857142857142857,0.38571428571428573,,,,,
814,0.42857142857142855,0.38571428571428573,,,,,
815,0.37142857142857144,0.38571428571428573,,,,,
816,0.45714285714285713,0.37142857142857144,,,,,
817,0.5714285714285714,0.37142857142857144,,,,,
818,0.35714285714285715,0.37142857142857144,,,,,
819,0.5714285714285714,0.35714285714285715,,,,,
820,0.5571428571428572,0.35714285714285715,,,,,
821,0.6142857142857143,0.37142857142857144,,,,,
822,0.45714285714285713,0.38571428571428573,,,,,
823,0.5857142857142857,0.35714285714285715,,,,,
824,0.35714285714285715,0.37142857142857144,,,,,
825,0.6285714285714286,0.37142857142857144,,,,,
826,0.38571428571428573,0.37142857142857144,,,,,
827,0.5142857142857142,0.6,,,,,
828,0.35714285714285715,0.6428571428571429,,,,,
829,0.5714285714285714,0.37142857142857144,,,,,
830,0.7285714285714285,0.37142857142857144,,,,,
831,0.6857142857142857,0.38571428571428573,,,,,
832,0.4,0.5428571428571428,,,,,
833,0.7,0.5714285714285714,,,,,
834,0.6428571428571429,0.6285714285714286,,,,,
835,0.6714285714285714,0.5285714285714286,,,,,
836,0.6,0.45714285714285713,,,,,
837,0.6142857142857143,0.5857142857142857,,,,,
838,0.5571428571428572,0.5571428571428572,,,,,
839,0.4857142857142857,0.5857142857142857,,,,,
840,0.4857142857142857,0.5428571428571428,,,,,
841,0.7571428571428571,0.6,,,,,
842,0.6857142857142857,0.7,,,,,
843,0.44285714285714284,0.6,,,,,
844,0.5142857142857142,0.4857142857142857,,,,,
845,0.5714285714285714,0.5857142857142857,,,,,
846,0.6857142857142857,0.8428571428571429,,,,,
847,0.6428571428571429,0.4714285714285714,,,,,
848,0.5428571428571428,1.0,,,,,
849,0.45714285714285713,1.0,,,,,
850,0.6571428571428571,0.7,,,,,
851,0.45714285714285713,0.4142857142857143,,,,,
852,0.6285714285714286,1.0,,,,,
853,0.5285714285714286,0.5714285714285714,,,,,
854,0.5,1.0,,,,,
855,0.38571428571428573,0.5142857142857142,,,,,
856,0.34285714285714286,0.8,,,,,
857,0.7,0.4142857142857143,,,,,
858,0.5142857142857142,0.6571428571428571,,,,,
859,0.2857142857142857,0.6714285714285714,,,,,
860,0.5714285714285714,0.4714285714285714,,,,,
861,0.5571428571428572,0.6285714285714286,,,,,
862,0.5285714285714286,0.5428571428571428,,,,,
863,0.5714285714285714,0.9,,,,,
864,0.4857142857142857,0.7714285714285715,,,,,
865,0.5571428571428572,0.7428571428571429,,,,,
866,0.6285714285714286,0.6,,,,,
867,0.7,0.6285714285714286,,,,,
868,1.0,0.5714285714285714,,,,,
869,0.4142857142857143,0.6285714285714286,,,,,
870,0.3,0.5142857142857142,,,,,
871,0.5571428571428572,0.6285714285714286,,,,,
872,0.42857142857142855,0.4142857142857143,,,,,
873,0.6285714285714286,0.7428571428571429,,,,,
874,0.45714285714285713,0.4142857142857143,,,,,
875,0.44285714285714284,0.6571428571428571,,,,,
876,0.8428571428571429,0.5142857142857142,,,,,
877,0.5428571428571428,0.5714285714285714,,,,,
878,0.5428571428571428,0.5428571428571428,,,,,
879,0.5,0.4142857142857143,,,,,
880,0.42857142857142855,1.0,,,,,
881,0.44285714285714284,0.6428571428571429,,,,,
882,0.6142857142857143,0.5714285714285714,,,,,
883,0.6285714285714286,0.38571428571428573,,,,,
884,0.5428571428571428,0.37142857142857144,,,,,
885,0.5857142857142857,0.37142857142857144,,,,,
886,0.32857142857142857,0.6285714285714286,,,,,
887,0.6714285714285714,0.5,,,,,
888,0.7,0.5571428571428572,,,,,
889,0.7857142857142857,0.38571428571428573,,,,,
890,0.5142857142857142,0.38571428571428573,,,,,
891,0.42857142857142855,0.44285714285714284,,,,,
892,0.7571428571428571,0.38571428571428573,,,,,
893,0.45714285714285713,0.35714285714285715,,,,,
894,0.32857142857142857,0.5714285714285714,,,,,
895,0.7428571428571429,0.4857142857142857,,,,,
896,0.37142857142857144,0.5857142857142857,,,,,
897,0.44285714285714284,0.5,,,,,
898,0.2857142857142857,0.5571428571428572,,,,,
899,0.3142857142857143,0.5428571428571428,,,,,
900,0.6714285714285714,0.6285714285714286,,,,,
901,0.5,0.6,,,,,
902,0.5857142857142857,0.6142857142857143,,,,,
903,0.32857142857142857,0.6142857142857143,,,,,
904,0.38571428571428573,0.6142857142857143,,,,,
905,0.7285714285714285,0.6,,,,,
906,0.32857142857142857,0.6285714285714286,,,,,
907,0.8285714285714286,0.5714285714285714,,,,,
908,0.6142857142857143,0.37142857142857144,,,,,
909,0.5714285714285714,0.45714285714285713,,,,,
910,0.4714285714285714,0.35714285714285715,,,,,
911,0.7,0.37142857142857144,,,,,
912,0.45714285714285713,0.37142857142857144,,,,,
913,0.5142857142857142,0.37142857142857144,,,,,
914,0.4857142857142857,0.35714285714285715,,,,,
915,0.5571428571428572,0.37142857142857144,,,,,
916,0.5571428571428572,0.38571428571428573,,,,,
917,0.45714285714285713,0.38571428571428573,,,,,
918,0.45714285714285713,0.4142857142857143,,,,,
919,0.34285714285714286,0.45714285714285713,,,,,
920,0.5571428571428572,0.7142857142857143,,,,,
921,0.6428571428571429,0.6,,,,,
922,0.5714285714285714,0.5857142857142857,,,,,
923,0.35714285714285715,0.5714285714285714,,,,,
924,0.42857142857142855,0.35714285714285715,,,,,
925,0.6285714285714286,0.6571428571428571,,,,,
926,0.44285714285714284,,,,,,
927,0.5,,,,,,
928,0.32857142857142857,,,,,,
929,0.37142857142857144,,,,,,
930,0.4142857142857143,,,,,,
931,0.38571428571428573,,,,,,
932,0.7285714285714285,,,,,,
933,0.4857142857142857,,,,,,
934,0.5285714285714286,,,,,,
935,0.5428571428571428,,,,,,
936,0.6285714285714286,,,,,,
937,0.34285714285714286,,,,,,
938,0.4,,,,,,
939,0.38571428571428573,,,,,,
940,0.5142857142857142,,,,,,
941,0.44285714285714284,,,,,,
942,0.42857142857142855,,,,,,
943,0.5,,,,,,
944,0.5857142857142857,,,,,,
945,0.6142857142857143,,,,,,
946,0.6,,,,,,
947,0.38571428571428573,,,,,,
948,0.5571428571428572,,,,,,
949,0.5571428571428572,,,,,,
950,0.6714285714285714,,,,,,
951,0.4142857142857143,,,,,,
952,0.7714285714285715,,,,,,
953,0.5571428571428572,,,,,,
954,0.5857142857142857,,,,,,
955,0.4,,,,,,
956,0.37142857142857144,,,,,,
957,0.6,,,,,,
958,0.4857142857142857,,,,,,
959,0.42857142857142855,,,,,,
960,0.7,,,,,,
961,0.38571428571428573,,,,,,
962,0.6857142857142857,,,,,,
963,0.6857142857142857,,,,,,
964,0.7142857142857143,,,,,,
965,0.6714285714285714,,,,,,
966,0.4,,,,,,
967,0.44285714285714284,,,,,,
968,0.6571428571428571,,,,,,
969,0.44285714285714284,,,,,,
970,0.6285714285714286,,,,,,
971,0.5285714285714286,,,,,,
972,0.7714285714285715,,,,,,
973,0.5142857142857142,,,,,,
974,0.37142857142857144,,,,,,
975,0.5285714285714286,,,,,,
976,1.0,,,,,,
977,0.4857142857142857,,,,,,
978,0.7714285714285715,,,,,,
979,0.44285714285714284,,,,,,
980,0.5285714285714286,,,,,,
981,0.4857142857142857,,,,,,
982,0.5285714285714286,,,,,,
983,0.4857142857142857,,,,,,
984,0.5571428571428572,,,,,,
985,0.6428571428571429,,,,,,
986,0.5857142857142857,,,,,,
987,0.35714285714285715,,,,,,
988,0.7571428571428571,,,,,,
989,0.5571428571428572,,,,,,
990,0.45714285714285713,,,,,,
991,0.5714285714285714,,,,,,
992,0.5142857142857142,,,,,,
993,0.4142857142857143,,,,,,
994,0.5142857142857142,,,,,,
995,0.5428571428571428,,,,,,
996,0.45714285714285713,,,,,,
997,0.34285714285714286,,,,,,
998,0.45714285714285713,,,,,,
999,0.5,,,,,,
1000,0.4,,,,,,
1001,0.45714285714285713,,,,,,
1002,0.4142857142857143,,,,,,
1003,0.6,,,,,,
1004,0.6428571428571429,,,,,,
1005,0.5285714285714286,,,,,,
1006,0.7571428571428571,,,,,,
1007,0.44285714285714284,,,,,,
1008,0.6714285714285714,,,,,,
1009,0.6428571428571429,,,,,,
1010,0.5285714285714286,,,,,,
1011,0.7285714285714285,,,,,,
1012,0.6857142857142857,,,,,,
1013,0.4,,,,,,
1014,0.6428571428571429,,,,,,
1015,0.6428571428571429,,,,,,
1016,0.6714285714285714,,,,,,
1017,0.4,,,,,,
1018,0.44285714285714284,,,,,,
1019,0.5714285714285714,,,,,,
1020,0.5571428571428572,,,,,,
1021,0.6285714285714286,,,,,,
1022,0.44285714285714284,,,,,,
1023,0.4714285714285714,,,,,,
1024,0.4,,,,,,
1025,0.42857142857142855,,,,,,
1026,0.44285714285714284,,,,,,
1027,0.42857142857142855,,,,,,
1028,0.38571428571428573,,,,,,
1029,0.4,,,,,,
1030,0.6571428571428571,,,,,,
1031,0.6285714285714286,,,,,,
1032,0.6857142857142857,,,,,,
1033,0.7142857142857143,,,,,,
1034,0.4,,,,,,
1035,0.4,,,,,,
1036,0.5857142857142857,,,,,,
1037,0.38571428571428573,,,,,,
1038,0.7285714285714285,,,,,,
1039,0.5857142857142857,,,,,,
1040,0.5142857142857142,,,,,,
1041,0.7142857142857143,,,,,,
1042,0.4,,,,,,
1043,0.5428571428571428,,,,,,
1044,0.5285714285714286,,,,,,
1045,0.42857142857142855,,,,,,
1046,0.44285714285714284,,,,,,
1047,0.44285714285714284,,,,,,
1048,0.35714285714285715,,,,,,
1049,0.32857142857142857,,,,,,
1050,0.7,,,,,,
1051,0.45714285714285713,,,,,,
1052,0.6428571428571429,,,,,,
1053,0.37142857142857144,,,,,,
1054,0.38571428571428573,,,,,,
1055,0.42857142857142855,,,,,,
1056,0.5428571428571428,,,,,,
1057,0.6428571428571429,,,,,,
1058,0.5,,,,,,
1059,0.7,,,,,,
1060,0.6571428571428571,,,,,,
1061,0.22857142857142856,,,,,,
1062,0.35714285714285715,,,,,,
1063,0.5285714285714286,,,,,,
1064,0.6428571428571429,,,,,,
1065,0.6142857142857143,,,,,,
1066,0.32857142857142857,,,,,,
1067,0.34285714285714286,,,,,,
1068,0.7,,,,,,
1069,0.44285714285714284,,,,,,
1070,0.38571428571428573,,,,,,
1071,0.4857142857142857,,,,,,
1072,0.35714285714285715,,,,,,
1073,0.38571428571428573,,,,,,
1074,0.7,,,,,,
1075,0.42857142857142855,,,,,,
1076,0.4714285714285714,,,,,,
1077,0.5428571428571428,,,,,,
1078,0.34285714285714286,,,,,,
1079,0.6428571428571429,,,,,,
1080,0.6428571428571429,,,,,,
1081,0.5857142857142857,,,,,,
1082,0.4714285714285714,,,,,,
1083,0.4,,,,,,
1084,0.35714285714285715,,,,,,
1085,0.3142857142857143,,,,,,
1086,0.6571428571428571,,,,,,
1087,0.6428571428571429,,,,,,
1088,0.4,,,,,,
1089,0.6571428571428571,,,,,,
1090,0.44285714285714284,,,,,,
1091,0.5142857142857142,,,,,,
1092,0.5428571428571428,,,,,,
1093,0.5857142857142857,,,,,,
1094,0.5571428571428572,,,,,,
1095,0.6285714285714286,,,,,,
1096,0.42857142857142855,,,,,,
1097,0.6571428571428571,,,,,,
1098,0.7428571428571429,,,,,,
1099,0.4857142857142857,,,,,,
1100,0.37142857142857144,,,,,,
1101,0.7,,,,,,
1102,0.5142857142857142,,,,,,
1103,0.4857142857142857,,,,,,
1104,0.5571428571428572,,,,,,
1105,0.6857142857142857,,,,,,
1106,0.5857142857142857,,,,,,
1107,0.6285714285714286,,,,,,
1108,0.7428571428571429,,,,,,
1109,0.5142857142857142,,,,,,
1110,0.5142857142857142,,,,,,
1111,0.5857142857142857,,,,,,
1112,0.5714285714285714,,,,,,
1113,0.5,,,,,,
1114,0.4142857142857143,,,,,,
1115,0.5285714285714286,,,,,,
1116,0.45714285714285713,,,,,,
1117,0.44285714285714284,,,,,,
1118,0.6285714285714286,,,,,,
1119,0.34285714285714286,,,,,,
1120,0.6285714285714286,,,,,,
1121,0.5142857142857142,,,,,,
1122,0.34285714285714286,,,,,,
1123,0.5571428571428572,,,,,,
1124,0.45714285714285713,,,,,,
1125,0.5714285714285714,,,,,,
1126,0.7857142857142857,,,,,,
1127,0.38571428571428573,,,,,,
1128,0.5142857142857142,,,,,,
1129,0.44285714285714284,,,,,,
1130,0.38571428571428573,,,,,,
1131,0.6571428571428571,,,,,,
1132,0.5428571428571428,,,,,,
1133,0.5714285714285714,,,,,,
1134,0.44285714285714284,,,,,,
1135,0.37142857142857144,,,,,,
1136,0.5142857142857142,,,,,,
1137,0.42857142857142855,,,,,,
1138,0.5285714285714286,,,,,,
1139,0.44285714285714284,,,,,,
1140,0.38571428571428573,,,,,,
1141,0.34285714285714286,,,,,,
1142,0.42857142857142855,,,,,,
1143,0.6285714285714286,,,,,,
1144,0.5714285714285714,,,,,,
1145,0.5428571428571428,,,,,,
1146,0.5571428571428572,,,,,,
1147,0.42857142857142855,,,,,,
1148,0.4857142857142857,,,,,,
1149,0.5571428571428572,,,,,,
1150,0.44285714285714284,,,,,,
1151,0.4714285714285714,,,,,,
1152,0.45714285714285713,,,,,,
1153,0.6,,,,,,
1154,0.45714285714285713,,,,,,
1155,0.6,,,,,,
1156,0.6142857142857143,,,,,,
1157,0.5714285714285714,,,,,,
1158,0.3,,,,,,
1159,0.34285714285714286,,,,,,
1160,0.5142857142857142,,,,,,
1161,0.44285714285714284,,,,,,
1162,0.4857142857142857,,,,,,
1163,0.8571428571428571,,,,,,
1164,0.37142857142857144,,,,,,
1165,0.5857142857142857,,,,,,
1166,0.4142857142857143,,,,,,
1167,0.5285714285714286,,,,,,
1168,0.4,,,,,,
1169,0.4142857142857143,,,,,,
1170,0.3,,,,,,
1171,0.5714285714285714,,,,,,
1172,0.32857142857142857,,,,,,
1173,0.6571428571428571,,,,,,
1174,0.42857142857142855,,,,,,
1175,0.6285714285714286,,,,,,
1176,0.4,,,,,,
1177,0.5571428571428572,,,,,,
1178,0.37142857142857144,,,,,,
1179,0.4857142857142857,,,,,,
1180,0.4714285714285714,,,,,,
1181,0.35714285714285715,,,,,,
1182,0.42857142857142855,,,,,,
1183,0.6714285714285714,,,,,,
1184,0.42857142857142855,,,,,,
1185,0.4,,,,,,
1186,0.4714285714285714,,,,,,
1187,0.5428571428571428,,,,,,
1188,0.7285714285714285,,,,,,
1189,0.6,,,,,,
1190,0.34285714285714286,,,,,,
1191,0.38571428571428573,,,,,,
1192,0.9285714285714286,,,,,,
1193,0.5142857142857142,,,,,,
1194,0.38571428571428573,,,,,,
1195,0.4857142857142857,,,,,,
1196,0.45714285714285713,,,,,,
1197,0.44285714285714284,,,,,,
1198,0.44285714285714284,,,,,,
1199,0.6428571428571429,,,,,,
1200,0.8,,,,,,
1201,0.37142857142857144,,,,,,
1202,0.44285714285714284,,,,,,
1203,0.35714285714285715,,,,,,
1204,0.5142857142857142,,,,,,
1205,0.5285714285714286,,,,,,
1206,0.34285714285714286,,,,,,
1207,0.4,,,,,,
1208,0.4,,,,,,
1209,0.38571428571428573,,,,,,
1210,0.7428571428571429,,,,,,
1211,0.5857142857142857,,,,,,
1212,0.7285714285714285,,,,,,
1213,0.4,,,,,,
1214,0.5,,,,,,
1215,0.44285714285714284,,,,,,
1216,0.6142857142857143,,,,,,
1217,0.5142857142857142,,,,,,
1218,0.4857142857142857,,,,,,
1219,0.37142857142857144,,,,,,
1220,0.44285714285714284,,,,,,
1221,0.7142857142857143,,,,,,
1222,0.5714285714285714,,,,,,
1223,0.37142857142857144,,,,,,
1224,0.34285714285714286,,,,,,
1225,0.37142857142857144,,,,,,
1226,0.44285714285714284,,,,,,
1227,0.38571428571428573,,,,,,
1228,0.35714285714285715,,,,,,
1229,0.42857142857142855,,,,,,
1230,0.3142857142857143,,,,,,
1231,0.45714285714285713,,,,,,
1232,0.42857142857142855,,,,,,
1233,0.45714285714285713,,,,,,
1234,0.4142857142857143,,,,,,
1235,0.7428571428571429,,,,,,
1236,0.7142857142857143,,,,,,
1237,0.37142857142857144,,,,,,
1238,0.5714285714285714,,,,,,
1239,0.4,,,,,,
1240,0.4,,,,,,
1241,0.4857142857142857,,,,,,
1242,0.44285714285714284,,,,,,
1243,0.4714285714285714,,,,,,
1244,0.5142857142857142,,,,,,
1245,0.38571428571428573,,,,,,
1246,0.5285714285714286,,,,,,
1247,0.5,,,,,,
1248,0.6,,,,,,
1249,0.5571428571428572,,,,,,
1250,0.5428571428571428,,,,,,
1251,0.2857142857142857,,,,,,
1252,0.38571428571428573,,,,,,
1253,0.42857142857142855,,,,,,
1254,0.37142857142857144,,,,,,
1255,0.8142857142857143,,,,,,
1256,0.5,,,,,,
1257,0.37142857142857144,,,,,,
1258,0.5571428571428572,,,,,,
1259,0.5142857142857142,,,,,,
1260,0.7714285714285715,,,,,,
1261,0.37142857142857144,,,,,,
1262,0.42857142857142855,,,,,,
1263,0.34285714285714286,,,,,,
1264,0.32857142857142857,,,,,,
1265,0.6,,,,,,
1266,0.4142857142857143,,,,,,
1267,0.6428571428571429,,,,,,
1268,0.45714285714285713,,,,,,
1269,0.42857142857142855,,,,,,
1270,0.38571428571428573,,,,,,
1271,0.6571428571428571,,,,,,
1272,0.45714285714285713,,,,,,
1273,0.3,,,,,,
1274,0.5142857142857142,,,,,,
1275,0.5857142857142857,,,,,,
1276,0.5571428571428572,,,,,,
1277,0.37142857142857144,,,,,,
1278,0.38571428571428573,,,,,,
1279,0.5428571428571428,,,,,,
1280,0.5,,,,,,
1281,0.4,,,,,,
1282,0.7285714285714285,,,,,,
1283,0.4,,,,,,
1284,0.42857142857142855,,,,,,
1285,0.32857142857142857,,,,,,
1286,0.6428571428571429,,,,,,
1287,0.4142857142857143,,,,,,
1288,0.5285714285714286,,,,,,
1289,0.6,,,,,,
1290,0.2857142857142857,,,,,,
1291,0.7428571428571429,,,,,,
1292,0.37142857142857144,,,,,,
1293,0.5571428571428572,,,,,,
1294,0.34285714285714286,,,,,,
1295,0.6857142857142857,,,,,,
1296,0.4142857142857143,,,,,,
1297,0.4,,,,,,
1298,0.6285714285714286,,,,,,
1299,0.35714285714285715,,,,,,
1300,0.4,,,,,,
1301,0.38571428571428573,,,,,,
1302,0.5285714285714286,,,,,,
1303,0.5,,,,,,
1304,0.45714285714285713,,,,,,
1305,0.5714285714285714,,,,,,
1306,0.35714285714285715,,,,,,
1307,0.5,,,,,,
1308,0.6,,,,,,
1309,0.44285714285714284,,,,,,
1310,0.7,,,,,,
1311,0.4857142857142857,,,,,,
1312,0.6428571428571429,,,,,,
1313,0.5714285714285714,,,,,,
1314,0.42857142857142855,,,,,,
1315,0.5857142857142857,,,,,,
1316,0.6285714285714286,,,,,,
1317,0.5142857142857142,,,,,,
1318,0.5428571428571428,,,,,,
1319,0.4142857142857143,,,,,,
1320,0.5142857142857142,,,,,,
1321,0.38571428571428573,,,,,,
1322,0.44285714285714284,,,,,,
1323,0.4714285714285714,,,,,,
1324,0.5857142857142857,,,,,,
1325,0.7857142857142857,,,,,,
1326,0.6142857142857143,,,,,,
1327,0.6714285714285714,,,,,,
1328,0.4,,,,,,
1329,0.6428571428571429,,,,,,
1330,0.8428571428571429,,,,,,
1331,0.42857142857142855,,,,,,
1332,0.4,,,,,,
1333,0.4142857142857143,,,,,,
1334,0.5428571428571428,,,,,,
1335,0.5714285714285714,,,,,,
1336,0.38571428571428573,,,,,,
1337,0.7285714285714285,,,,,,
1338,0.6,,,,,,
1339,0.35714285714285715,,,,,,
1340,0.5571428571428572,,,,,,
1341,0.38571428571428573,,,,,,
1342,0.34285714285714286,,,,,,
1343,0.4142857142857143,,,,,,
1344,0.6857142857142857,,,,,,
1345,0.7142857142857143,,,,,,
1346,0.4142857142857143,,,,,,
1347,0.5,,,,,,
1348,0.34285714285714286,,,,,,
1349,0.5,,,,,,
1350,0.7571428571428571,,,,,,
1351,0.7285714285714285,,,,,,
1352,0.44285714285714284,,,,,,
1353,0.5428571428571428,,,,,,
1354,0.7285714285714285,,,,,,
1355,0.6857142857142857,,,,,,
1356,0.6714285714285714,,,,,,
1357,0.6428571428571429,,,,,,
1358,0.6285714285714286,,,,,,
1359,0.5571428571428572,,,,,,
1360,0.6428571428571429,,,,,,
1361,0.6142857142857143,,,,,,
1362,0.6142857142857143,,,,,,
1363,0.4857142857142857,,,,,,
1364,0.7857142857142857,,,,,,
1365,0.6,,,,,,
1366,0.6,,,,,,
1367,0.4857142857142857,,,,,,
1368,0.6714285714285714,,,,,,
1369,0.5857142857142857,,,,,,
1370,0.42857142857142855,,,,,,
1371,0.45714285714285713,,,,,,
1372,0.4714285714285714,,,,,,
1373,0.4,,,,,,
1374,0.5142857142857142,,,,,,
1375,0.5285714285714286,,,,,,
1376,0.5285714285714286,,,,,,
1377,0.37142857142857144,,,,,,
1378,0.34285714285714286,,,,,,
1379,0.5857142857142857,,,,,,
1380,0.6714285714285714,,,,,,
1381,0.35714285714285715,,,,,,
1382,0.6,,,,,,
1383,0.5714285714285714,,,,,,
1384,0.37142857142857144,,,,,,
1385,0.4714285714285714,,,,,,
1386,0.35714285714285715,,,,,,
1387,0.38571428571428573,,,,,,
1388,0.45714285714285713,,,,,,
1389,0.32857142857142857,,,,,,
1390,0.44285714285714284,,,,,,
1391,0.5857142857142857,,,,,,
1392,0.4714285714285714,,,,,,
1393,0.44285714285714284,,,,,,
1394,0.37142857142857144,,,,,,
1395,0.6428571428571429,,,,,,
1396,0.44285714285714284,,,,,,
1397,0.5142857142857142,,,,,,
1398,0.6571428571428571,,,,,,
1399,0.4,,,,,,
1400,0.4142857142857143,,,,,,
1401,0.4,,,,,,
1402,0.5428571428571428,,,,,,
1403,0.6285714285714286,,,,,,
1404,0.6285714285714286,,,,,,
1405,0.5142857142857142,,,,,,
1406,0.32857142857142857,,,,,,
1407,0.35714285714285715,,,,,,
1408,0.4,,,,,,
1409,0.2857142857142857,,,,,,
1410,0.37142857142857144,,,,,,
1411,0.6285714285714286,,,,,,
1412,0.35714285714285715,,,,,,
1413,0.6,,,,,,
1414,0.7428571428571429,,,,,,
1415,0.6714285714285714,,,,,,
1416,0.6571428571428571,,,,,,
1417,0.5714285714285714,,,,,,
1418,0.4,,,,,,
1419,0.5571428571428572,,,,,,
1420,0.6142857142857143,,,,,,
1421,0.44285714285714284,,,,,,
1422,0.6142857142857143,,,,,,
1423,0.6571428571428571,,,,,,
1424,0.5857142857142857,,,,,,
1425,0.35714285714285715,,,,,,
1426,0.6142857142857143,,,,,,
1427,0.5142857142857142,,,,,,
1428,0.5428571428571428,,,,,,
1429,0.38571428571428573,,,,,,
1430,0.5428571428571428,,,,,,
1431,0.8714285714285714,,,,,,
1432,0.5285714285714286,,,,,,
1433,0.5857142857142857,,,,,,
1434,0.6428571428571429,,,,,,
1435,0.34285714285714286,,,,,,
1436,0.7285714285714285,,,,,,
1437,0.6571428571428571,,,,,,
1438,0.42857142857142855,,,,,,
1439,0.6142857142857143,,,,,,
1440,0.4857142857142857,,,,,,
1441,0.5857142857142857,,,,,,
1442,0.35714285714285715,,,,,,
1443,0.6142857142857143,,,,,,
1444,0.7428571428571429,,,,,,
1445,0.44285714285714284,,,,,,
1446,0.38571428571428573,,,,,,
1447,0.44285714285714284,,,,,,
1448,0.4142857142857143,,,,,,
1449,0.35714285714285715,,,,,,
1450,0.37142857142857144,,,,,,
1451,0.35714285714285715,,,,,,
1452,0.38571428571428573,,,,,,
1453,0.6,,,,,,
1454,0.5,,,,,,
1455,0.6,,,,,,
1456,0.44285714285714284,,,,,,
1457,0.44285714285714284,,,,,,
1458,0.7,,,,,,
1459,0.38571428571428573,,,,,,
1460,0.4142857142857143,,,,,,
1461,0.7857142857142857,,,,,,
1462,0.6714285714285714,,,,,,
1463,0.37142857142857144,,,,,,
1464,0.6857142857142857,,,,,,
1465,0.34285714285714286,,,,,,
1466,0.42857142857142855,,,,,,
1467,0.6142857142857143,,,,,,
1468,0.35714285714285715,,,,,,
1469,0.7142857142857143,,,,,,
1470,0.45714285714285713,,,,,,
1471,0.4714285714285714,,,,,,
1472,0.5714285714285714,,,,,,
1473,0.5571428571428572,,,,,,
1474,0.5571428571428572,,,,,,
1475,0.42857142857142855,,,,,,
1476,0.7857142857142857,,,,,,
1477,0.42857142857142855,,,,,,
1478,0.6142857142857143,,,,,,
1479,0.6285714285714286,,,,,,
1480,0.37142857142857144,,,,,,
1481,0.4,,,,,,
1482,0.4142857142857143,,,,,,
1483,0.4714285714285714,,,,,,
1484,0.38571428571428573,,,,,,
1485,0.6142857142857143,,,,,,
1486,0.6285714285714286,,,,,,
1487,0.6,,,,,,
1488,0.37142857142857144,,,,,,
1489,0.6428571428571429,,,,,,
1490,0.32857142857142857,,,,,,
1491,0.4714285714285714,,,,,,
1492,0.5428571428571428,,,,,,
1493,0.35714285714285715,,,,,,
1494,0.4857142857142857,,,,,,
1495,0.45714285714285713,,,,,,
1496,0.4714285714285714,,,,,,
1497,0.37142857142857144,,,,,,
1498,0.5142857142857142,,,,,,
1499,0.44285714285714284,,,,,,
1500,0.6857142857142857,,,,,,
1501,0.37142857142857144,,,,,,
1502,0.5571428571428572,,,,,,
1503,0.5285714285714286,,,,,,
1504,0.6,,,,,,
1505,0.4857142857142857,,,,,,
1506,0.4142857142857143,,,,,,
1507,0.5142857142857142,,,,,,
1508,0.38571428571428573,,,,,,
1509,0.5142857142857142,,,,,,
1510,0.5714285714285714,,,,,,
1511,0.3142857142857143,,,,,,
1512,0.5571428571428572,,,,,,
1513,0.7714285714285715,,,,,,
1514,0.6857142857142857,,,,,,
1515,0.4142857142857143,,,,,,
1516,0.34285714285714286,,,,,,
1517,0.4142857142857143,,,,,,
1518,0.42857142857142855,,,,,,
1519,0.32857142857142857,,,,,,
1520,0.6142857142857143,,,,,,
1521,0.5571428571428572,,,,,,
1522,0.5142857142857142,,,,,,
1523,0.6714285714285714,,,,,,
1524,0.4142857142857143,,,,,,
1525,0.5571428571428572,,,,,,
1526,0.42857142857142855,,,,,,
1527,0.7285714285714285,,,,,,
1528,0.5,,,,,,
1529,0.42857142857142855,,,,,,
1530,0.6857142857142857,,,,,,
1531,0.7714285714285715,,,,,,
1532,0.5285714285714286,,,,,,
1533,0.42857142857142855,,,,,,
1534,0.8428571428571429,,,,,,
1535,0.6857142857142857,,,,,,
1536,0.4714285714285714,,,,,,
1537,0.4714285714285714,,,,,,
1538,0.45714285714285713,,,,,,
1539,0.4142857142857143,,,,,,
1540,0.6142857142857143,,,,,,
1541,0.2714285714285714,,,,,,
1542,0.34285714285714286,,,,,,
1543,0.5714285714285714,,,,,,
1544,0.38571428571428573,,,,,,
1545,0.32857142857142857,,,,,,
1546,0.32857142857142857,,,,,,
1547,0.3142857142857143,,,,,,
1548,0.6857142857142857,,,,,,
1549,0.3,,,,,,
1550,0.5142857142857142,,,,,,
1551,0.35714285714285715,,,,,,
1552,0.38571428571428573,,,,,,
1553,0.34285714285714286,,,,,,
1554,0.4714285714285714,,,,,,
1555,0.35714285714285715,,,,,,
1556,0.5285714285714286,,,,,,
1557,0.4,,,,,,
1558,0.5142857142857142,,,,,,
1559,0.4714285714285714,,,,,,
1560,0.38571428571428573,,,,,,
1561,0.5285714285714286,,,,,,
1562,0.4857142857142857,,,,,,
1563,0.6142857142857143,,,,,,
1564,0.4714285714285714,,,,,,
1565,0.37142857142857144,,,,,,
1566,0.32857142857142857,,,,,,
1567,0.7,,,,,,
1568,0.44285714285714284,,,,,,
1569,0.6142857142857143,,,,,,
1570,0.6285714285714286,,,,,,
1571,0.32857142857142857,,,,,,
1572,0.6428571428571429,,,,,,
1573,0.5285714285714286,,,,,,
1574,0.6,,,,,,
1575,0.6857142857142857,,,,,,
1576,0.5714285714285714,,,,,,
1577,0.7285714285714285,,,,,,
1578,0.6714285714285714,,,,,,
1579,0.7428571428571429,,,,,,
1580,0.7142857142857143,,,,,,
1581,0.7142857142857143,,,,,,
1582,0.4857142857142857,,,,,,
1583,0.38571428571428573,,,,,,
1584,0.5714285714285714,,,,,,
1585,0.4,,,,,,
1586,0.45714285714285713,,,,,,
1587,0.4,,,,,,
1588,0.5857142857142857,,,,,,
1589,0.4,,,,,,
1590,0.7285714285714285,,,,,,
1591,0.6571428571428571,,,,,,
1592,0.4,,,,,,
1593,0.37142857142857144,,,,,,
1594,0.4,,,,,,
1595,0.5571428571428572,,,,,,
1596,0.4,,,,,,
1597,0.5285714285714286,,,,,,
1598,0.5285714285714286,,,,,,
1599,0.6571428571428571,,,,,,
1600,0.7857142857142857,,,,,,
1601,0.44285714285714284,,,,,,
1602,0.5285714285714286,,,,,,
1603,0.5285714285714286,,,,,,
1604,0.5857142857142857,,,,,,
1605,0.7,,,,,,
1606,0.4,,,,,,
1607,0.6714285714285714,,,,,,
1608,0.4,,,,,,
1609,0.5142857142857142,,,,,,
1610,0.4714285714285714,,,,,,
1611,0.4142857142857143,,,,,,
1612,0.35714285714285715,,,,,,
1613,0.5,,,,,,
1614,0.5571428571428572,,,,,,
1615,0.42857142857142855,,,,,,
1616,0.5142857142857142,,,,,,
1617,0.5285714285714286,,,,,,
1618,0.4857142857142857,,,,,,
1619,0.4142857142857143,,,,,,
1620,0.4,,,,,,
1621,0.4857142857142857,,,,,,
1622,0.6714285714285714,,,,,,
1623,0.4714285714285714,,,,,,
1624,0.4714285714285714,,,,,,
1625,0.38571428571428573,,,,,,
1626,0.6714285714285714,,,,,,
1627,0.42857142857142855,,,,,,
1628,0.38571428571428573,,,,,,
1629,0.5857142857142857,,,,,,
1630,0.7142857142857143,,,,,,
1631,0.37142857142857144,,,,,,
1632,0.5,,,,,,
1633,0.45714285714285713,,,,,,
1634,0.7714285714285715,,,,,,
1635,0.45714285714285713,,,,,,
1636,0.4714285714285714,,,,,,
1637,0.6428571428571429,,,,,,
1638,0.5857142857142857,,,,,,
1639,0.6142857142857143,,,,,,
1640,0.5714285714285714,,,,,,
1641,0.38571428571428573,,,,,,
1642,0.6,,,,,,
1643,0.5571428571428572,,,,,,
1644,0.6285714285714286,,,,,,
1645,0.5571428571428572,,,,,,
1646,0.4142857142857143,,,,,,
1647,0.38571428571428573,,,,,,
1648,0.45714285714285713,,,,,,
1649,0.5571428571428572,,,,,,
1650,0.6,,,,,,
1651,0.35714285714285715,,,,,,
1652,0.4,,,,,,
1653,0.7571428571428571,,,,,,
1654,0.4714285714285714,,,,,,
1655,0.6142857142857143,,,,,,
1656,0.34285714285714286,,,,,,
1657,0.5428571428571428,,,,,,
1658,0.4142857142857143,,,,,,
1659,0.7428571428571429,,,,,,
1660,0.6571428571428571,,,,,,
1661,0.7,,,,,,
1662,0.2857142857142857,,,,,,
1663,0.5714285714285714,,,,,,
1664,0.7285714285714285,,,,,,
1665,0.4857142857142857,,,,,,
1666,0.45714285714285713,,,,,,
1667,0.6142857142857143,,,,,,
1668,0.7,,,,,,
1669,0.42857142857142855,,,,,,
1670,0.5571428571428572,,,,,,
1671,0.6,,,,,,
1672,0.5571428571428572,,,,,,
1673,0.5142857142857142,,,,,,
1674,1.0,,,,,,
1675,0.6857142857142857,,,,,,
1676,0.6571428571428571,,,,,,
1677,0.5714285714285714,,,,,,
1678,0.5142857142857142,,,,,,
1679,0.5714285714285714,,,,,,
1680,0.5142857142857142,,,,,,
1681,0.5714285714285714,,,,,,
1682,0.5142857142857142,,,,,,
1683,0.5285714285714286,,,,,,
1684,0.5714285714285714,,,,,,
1685,0.6142857142857143,,,,,,
1686,0.5714285714285714,,,,,,
1687,0.4,,,,,,
1688,0.5714285714285714,,,,,,
1689,0.32857142857142857,,,,,,
1690,0.35714285714285715,,,,,,
1691,0.5714285714285714,,,,,,
1692,0.5142857142857142,,,,,,
1693,0.6142857142857143,,,,,,
1694,0.5571428571428572,,,,,,
1695,0.6714285714285714,,,,,,
1696,0.42857142857142855,,,,,,
1697,0.4142857142857143,,,,,,
1698,0.5714285714285714,,,,,,
1699,0.5571428571428572,,,,,,
1700,0.44285714285714284,,,,,,
1701,0.7428571428571429,,,,,,
1702,0.4,,,,,,
1703,0.6571428571428571,,,,,,
1704,0.6428571428571429,,,,,,
1705,0.44285714285714284,,,,,,
1706,0.5428571428571428,,,,,,
1707,0.32857142857142857,,,,,,
1708,0.45714285714285713,,,,,,
1709,0.42857142857142855,,,,,,
1710,0.7,,,,,,
1711,0.37142857142857144,,,,,,
1712,0.2714285714285714,,,,,,
1713,0.6142857142857143,,,,,,
1714,0.5,,,,,,
1715,0.42857142857142855,,,,,,
1716,0.5428571428571428,,,,,,
1717,0.32857142857142857,,,,,,
1718,0.5428571428571428,,,,,,
1719,0.4857142857142857,,,,,,
1720,0.35714285714285715,,,,,,
1721,0.38571428571428573,,,,,,
1722,0.7142857142857143,,,,,,
1723,0.7714285714285715,,,,,,
1724,0.42857142857142855,,,,,,
1725,0.4,,,,,,
1726,0.7571428571428571,,,,,,
1727,0.5142857142857142,,,,,,
1728,0.7285714285714285,,,,,,
1729,0.7142857142857143,,,,,,
1730,0.5428571428571428,,,,,,
1731,0.7428571428571429,,,,,,
1732,0.37142857142857144,,,,,,
1733,0.3,,,,,,
1734,0.4857142857142857,,,,,,
1735,0.5142857142857142,,,,,,
1736,0.6571428571428571,,,,,,
1737,0.6428571428571429,,,,,,
1738,0.3,,,,,,
1739,0.32857142857142857,,,,,,
1740,0.6571428571428571,,,,,,
1741,0.5142857142857142,,,,,,
1742,0.5142857142857142,,,,,,
1743,0.35714285714285715,,,,,,
1744,0.6428571428571429,,,,,,
1745,0.35714285714285715,,,,,,
1746,0.5285714285714286,,,,,,
1747,0.44285714285714284,,,,,,
1748,0.37142857142857144,,,,,,
1749,0.7285714285714285,,,,,,
1750,0.6571428571428571,,,,,,
1751,0.6285714285714286,,,,,,
1752,0.4714285714285714,,,,,,
1753,0.5714285714285714,,,,,,
1754,0.4714285714285714,,,,,,
1755,0.5571428571428572,,,,,,
1756,0.4142857142857143,,,,,,
1757,0.34285714285714286,,,,,,
1758,0.5571428571428572,,,,,,
1759,0.4714285714285714,,,,,,
1760,0.42857142857142855,,,,,,
1761,0.4142857142857143,,,,,,
1762,0.4142857142857143,,,,,,
1763,0.45714285714285713,,,,,,
1764,0.5857142857142857,,,,,,
1765,0.5714285714285714,,,,,,
1766,0.6142857142857143,,,,,,
1767,0.6142857142857143,,,,,,
1768,0.6857142857142857,,,,,,
1769,1.0,,,,,,
1770,0.5714285714285714,,,,,,
1771,0.5571428571428572,,,,,,
1772,0.37142857142857144,,,,,,
1773,0.37142857142857144,,,,,,
1774,0.35714285714285715,,,,,,
1775,0.37142857142857144,,,,,,
1776,0.37142857142857144,,,,,,
1777,0.42857142857142855,,,,,,
1778,0.34285714285714286,,,,,,
1779,0.4857142857142857,,,,,,
1780,0.4857142857142857,,,,,,
1781,0.4142857142857143,,,,,,
1782,0.5285714285714286,,,,,,
1783,0.5142857142857142,,,,,,
1784,0.6285714285714286,,,,,,
1785,0.7714285714285715,,,,,,
1786,0.2857142857142857,,,,,,
1787,0.34285714285714286,,,,,,
1788,0.44285714285714284,,,,,,
1789,0.5428571428571428,,,,,,
1790,1.0,,,,,,
1791,0.6571428571428571,,,,,,
1792,0.8857142857142857,,,,,,
1793,0.45714285714285713,,,,,,
1794,0.4,,,,,,
1795,0.5857142857142857,,,,,,
1796,0.44285714285714284,,,,,,
1797,0.42857142857142855,,,,,,
1798,0.7142857142857143,,,,,,
1799,0.6714285714285714,,,,,,
1800,0.35714285714285715,,,,,,
1801,0.6428571428571429,,,,,,
1802,0.5857142857142857,,,,,,
1803,0.38571428571428573,,,,,,
1804,0.4142857142857143,,,,,,
1805,0.2857142857142857,,,,,,
1806,0.7285714285714285,,,,,,
1807,0.5857142857142857,,,,,,
1808,0.5285714285714286,,,,,,
1809,0.44285714285714284,,,,,,
1810,0.3142857142857143,,,,,,
1811,0.6571428571428571,,,,,,
1812,0.44285714285714284,,,,,,
1813,0.45714285714285713,,,,,,
1814,0.45714285714285713,,,,,,
1815,0.6714285714285714,,,,,,
1816,0.42857142857142855,,,,,,
1817,0.5142857142857142,,,,,,
1818,0.45714285714285713,,,,,,
1819,0.4857142857142857,,,,,,
1820,0.42857142857142855,,,,,,
1821,0.45714285714285713,,,,,,
1822,0.45714285714285713,,,,,,
1823,0.38571428571428573,,,,,,
1824,0.44285714285714284,,,,,,
1825,0.6142857142857143,,,,,,
1826,0.5142857142857142,,,,,,
1827,0.42857142857142855,,,,,,
1828,0.34285714285714286,,,,,,
1829,0.3,,,,,,
1830,0.5285714285714286,,,,,,
1831,0.4857142857142857,,,,,,
1832,0.5,,,,,,
1833,0.5571428571428572,,,,,,
1834,0.5285714285714286,,,,,,
1835,0.38571428571428573,,,,,,
1836,0.6428571428571429,,,,,,
1837,0.37142857142857144,,,,,,
1838,0.38571428571428573,,,,,,
1839,0.35714285714285715,,,,,,
1840,0.38571428571428573,,,,,,
1841,0.5428571428571428,,,,,,
1842,0.7142857142857143,,,,,,
1843,0.37142857142857144,,,,,,
1844,0.37142857142857144,,,,,,
1845,0.4,,,,,,
1846,0.42857142857142855,,,,,,
1847,0.6,,,,,,
1848,0.37142857142857144,,,,,,
1849,0.38571428571428573,,,,,,
1850,0.5142857142857142,,,,,,
1851,0.44285714285714284,,,,,,
1852,0.4142857142857143,,,,,,
1853,0.5714285714285714,,,,,,
1854,0.6,,,,,,
1855,0.5142857142857142,,,,,,
1856,0.44285714285714284,,,,,,
1857,0.4714285714285714,,,,,,
1858,0.34285714285714286,,,,,,
1859,0.5142857142857142,,,,,,
1860,0.4714285714285714,,,,,,
1861,0.42857142857142855,,,,,,
1862,0.6142857142857143,,,,,,
1863,0.4142857142857143,,,,,,
1864,0.6,,,,,,
1865,0.4714285714285714,,,,,,
1866,0.37142857142857144,,,,,,
1867,0.6142857142857143,,,,,,
1868,0.6285714285714286,,,,,,
1869,0.4714285714285714,,,,,,
1870,0.6571428571428571,,,,,,
1871,0.5,,,,,,
1872,0.7285714285714285,,,,,,
1873,0.4142857142857143,,,,,,
1874,0.4857142857142857,,,,,,
1875,0.5,,,,,,
1876,0.5857142857142857,,,,,,
1877,0.5,,,,,,
1878,0.5571428571428572,,,,,,
1879,0.6857142857142857,,,,,,
1880,0.45714285714285713,,,,,,
1881,0.38571428571428573,,,,,,
1882,0.4,,,,,,
1883,0.8142857142857143,,,,,,
1884,0.35714285714285715,,,,,,
1885,0.7285714285714285,,,,,,
1886,0.35714285714285715,,,,,,
1887,0.5428571428571428,,,,,,
1888,0.6,,,,,,
1889,0.6,,,,,,
1890,0.5714285714285714,,,,,,
1891,0.4,,,,,,
1892,0.6142857142857143,,,,,,
1893,0.4,,,,,,
1894,0.45714285714285713,,,,,,
1895,0.4857142857142857,,,,,,
1896,0.6,,,,,,
1897,0.4714285714285714,,,,,,
1898,0.5142857142857142,,,,,,
1899,0.6857142857142857,,,,,,
1900,0.6571428571428571,,,,,,
1901,0.35714285714285715,,,,,,
1902,0.6714285714285714,,,,,,
1903,0.6714285714285714,,,,,,
1904,0.5142857142857142,,,,,,
1905,0.45714285714285713,,,,,,
1906,0.32857142857142857,,,,,,
1907,0.5142857142857142,,,,,,
1908,0.7142857142857143,,,,,,
1909,0.5714285714285714,,,,,,
1910,0.4142857142857143,,,,,,
1911,0.38571428571428573,,,,,,
1912,0.4857142857142857,,,,,,
1913,0.4142857142857143,,,,,,
1914,0.4,,,,,,
1915,0.45714285714285713,,,,,,
1916,0.6428571428571429,,,,,,
1917,0.45714285714285713,,,,,,
1918,0.4142857142857143,,,,,,
1919,0.45714285714285713,,,,,,
1920,0.37142857142857144,,,,,,
1921,0.5428571428571428,,,,,,
1922,0.6428571428571429,,,,,,
1923,0.5142857142857142,,,,,,
1924,0.5714285714285714,,,,,,
1925,0.5857142857142857,,,,,,
1926,0.3,,,,,,
1927,0.5,,,,,,
1928,0.37142857142857144,,,,,,
1929,0.6714285714285714,,,,,,
1930,0.45714285714285713,,,,,,
1931,0.4142857142857143,,,,,,
1932,0.4714285714285714,,,,,,
1933,0.5428571428571428,,,,,,
1934,0.6142857142857143,,,,,,
1935,0.45714285714285713,,,,,,
1936,0.44285714285714284,,,,,,
1937,0.42857142857142855,,,,,,
1938,0.5857142857142857,,,,,,
1939,0.2714285714285714,,,,,,
1940,0.4857142857142857,,,,,,
1941,0.35714285714285715,,,,,,
1942,0.5714285714285714,,,,,,
1943,0.6,,,,,,
1944,0.6142857142857143,,,,,,
1945,0.34285714285714286,,,,,,
1946,0.32857142857142857,,,,,,
1947,0.6714285714285714,,,,,,
1948,0.44285714285714284,,,,,,
1949,0.4,,,,,,
1950,0.5142857142857142,,,,,,
1951,0.5714285714285714,,,,,,
1952,0.34285714285714286,,,,,,
1953,0.42857142857142855,,,,,,
1954,0.5142857142857142,,,,,,
1955,0.4714285714285714,,,,,,
1956,0.42857142857142855,,,,,,
1957,0.5428571428571428,,,,,,
1958,0.7,,,,,,
1959,0.5714285714285714,,,,,,
1960,0.5142857142857142,,,,,,
1961,0.4142857142857143,,,,,,
1962,0.6571428571428571,,,,,,
1963,0.37142857142857144,,,,,,
1964,0.3,,,,,,
1965,0.4,,,,,,
1966,0.32857142857142857,,,,,,
1967,0.37142857142857144,,,,,,
1968,0.4142857142857143,,,,,,
1969,0.6714285714285714,,,,,,
1970,0.34285714285714286,,,,,,
1971,0.38571428571428573,,,,,,
1972,0.3142857142857143,,,,,,
1973,0.2857142857142857,,,,,,
1974,0.4,,,,,,
1975,0.4,,,,,,
1976,0.6714285714285714,,,,,,
1977,0.37142857142857144,,,,,,
1978,0.42857142857142855,,,,,,
1979,0.44285714285714284,,,,,,
1980,0.37142857142857144,,,,,,
1981,0.6142857142857143,,,,,,
1982,0.32857142857142857,,,,,,
1983,0.37142857142857144,,,,,,
1984,0.5142857142857142,,,,,,
1985,0.38571428571428573,,,,,,
1986,0.7428571428571429,,,,,,
1987,0.4714285714285714,,,,,,
1988,0.4142857142857143,,,,,,
1989,0.6285714285714286,,,,,,
1990,0.35714285714285715,,,,,,
1991,0.45714285714285713,,,,,,
1992,0.44285714285714284,,,,,,
1993,0.6857142857142857,,,,,,
1994,0.4,,,,,,
1995,0.6,,,,,,
1996,0.4,,,,,,
1997,0.38571428571428573,,,,,,
1998,0.6714285714285714,,,,,,
1999,0.37142857142857144,,,,,,
2000,0.5571428571428572,,,,,,
2001,0.45714285714285713,,,,,,
2002,0.7285714285714285,,,,,,
2003,0.5571428571428572,,,,,,
2004,0.37142857142857144,,,,,,
2005,0.6285714285714286,,,,,,
2006,0.4,,,,,,
2007,0.35714285714285715,,,,,,
2008,0.6,,,,,,
2009,0.38571428571428573,,,,,,
2010,0.7571428571428571,,,,,,
2011,0.5142857142857142,,,,,,
2012,0.6142857142857143,,,,,,
2013,0.6285714285714286,,,,,,
2014,0.6285714285714286,,,,,,
2015,0.6428571428571429,,,,,,
2016,0.6571428571428571,,,,,,
2017,0.4142857142857143,,,,,,
2018,0.34285714285714286,,,,,,
2019,0.35714285714285715,,,,,,
2020,0.5428571428571428,,,,,,
2021,0.7,,,,,,
2022,0.4,,,,,,
2023,0.32857142857142857,,,,,,
2024,0.4,,,,,,
2025,0.5428571428571428,,,,,,
2026,0.34285714285714286,,,,,,
2027,0.42857142857142855,,,,,,
2028,0.6857142857142857,,,,,,
2029,0.7285714285714285,,,,,,
2030,0.5428571428571428,,,,,,
2031,0.5142857142857142,,,,,,
2032,0.3142857142857143,,,,,,
2033,0.3,,,,,,
2034,0.5,,,,,,
2035,0.5142857142857142,,,,,,
2036,0.4142857142857143,,,,,,
2037,0.4714285714285714,,,,,,
2038,0.38571428571428573,,,,,,
2039,0.5571428571428572,,,,,,
2040,0.4857142857142857,,,,,,
2041,0.5142857142857142,,,,,,
2042,0.4714285714285714,,,,,,
2043,0.6428571428571429,,,,,,
2044,0.6428571428571429,,,,,,
2045,0.6285714285714286,,,,,,
2046,0.4,,,,,,
2047,0.4714285714285714,,,,,,
2048,0.4857142857142857,,,,,,
2049,0.38571428571428573,,,,,,
2050,0.5142857142857142,,,,,,
2051,0.5142857142857142,,,,,,
2052,0.32857142857142857,,,,,,
2053,0.6,,,,,,
2054,0.38571428571428573,,,,,,
2055,1.0,,,,,,
2056,0.45714285714285713,,,,,,
2057,0.5857142857142857,,,,,,
2058,0.6,,,,,,
2059,0.6714285714285714,,,,,,
2060,0.6285714285714286,,,,,,
2061,0.35714285714285715,,,,,,
2062,0.5428571428571428,,,,,,
2063,0.7,,,,,,
2064,0.5571428571428572,,,,,,
2065,0.5428571428571428,,,,,,
2066,0.5142857142857142,,,,,,
2067,0.5285714285714286,,,,,,
2068,0.6428571428571429,,,,,,
2069,0.6571428571428571,,,,,,
2070,0.7428571428571429,,,,,,
2071,0.7571428571428571,,,,,,
2072,0.6142857142857143,,,,,,
2073,0.6,,,,,,
2074,0.6,,,,,,
2075,0.44285714285714284,,,,,,
2076,0.6142857142857143,,,,,,
2077,0.4857142857142857,,,,,,
2078,0.5142857142857142,,,,,,
2079,0.35714285714285715,,,,,,
2080,0.6,,,,,,
2081,0.5428571428571428,,,,,,
2082,0.38571428571428573,,,,,,
2083,0.4,,,,,,
2084,0.5714285714285714,,,,,,
2085,0.37142857142857144,,,,,,
2086,0.44285714285714284,,,,,,
2087,0.37142857142857144,,,,,,
2088,0.6714285714285714,,,,,,
2089,0.38571428571428573,,,,,,
2090,0.42857142857142855,,,,,,
2091,0.4142857142857143,,,,,,
2092,0.7857142857142857,,,,,,
2093,0.5714285714285714,,,,,,
2094,0.5857142857142857,,,,,,
2095,0.32857142857142857,,,,,,
2096,0.4714285714285714,,,,,,
2097,0.35714285714285715,,,,,,
2098,0.4,,,,,,
2099,0.4142857142857143,,,,,,
2100,0.37142857142857144,,,,,,
2101,0.38571428571428573,,,,,,
2102,0.35714285714285715,,,,,,
2103,0.6285714285714286,,,,,,
2104,0.35714285714285715,,,,,,
2105,0.6571428571428571,,,,,,
2106,0.35714285714285715,,,,,,
2107,0.4142857142857143,,,,,,
2108,0.37142857142857144,,,,,,
2109,0.44285714285714284,,,,,,
2110,0.44285714285714284,,,,,,
2111,0.32857142857142857,,,,,,
2112,0.4,,,,,,
2113,0.34285714285714286,,,,,,
2114,0.4142857142857143,,,,,,
2115,0.5571428571428572,,,,,,
2116,0.44285714285714284,,,,,,
2117,0.35714285714285715,,,,,,
2118,0.6714285714285714,,,,,,
2119,0.42857142857142855,,,,,,
2120,0.5142857142857142,,,,,,
2121,0.5857142857142857,,,,,,
2122,0.5714285714285714,,,,,,
2123,0.35714285714285715,,,,,,
2124,0.38571428571428573,,,,,,
2125,0.5857142857142857,,,,,,
2126,0.5857142857142857,,,,,,
2127,0.35714285714285715,,,,,,
2128,0.7571428571428571,,,,,,
2129,0.4,,,,,,
2130,0.38571428571428573,,,,,,
2131,0.6428571428571429,,,,,,
2132,0.45714285714285713,,,,,,
2133,0.38571428571428573,,,,,,
2134,0.6571428571428571,,,,,,
2135,0.38571428571428573,,,,,,
2136,0.5714285714285714,,,,,,
2137,0.4,,,,,,
2138,0.5714285714285714,,,,,,
2139,0.35714285714285715,,,,,,
2140,0.4714285714285714,,,,,,
2141,0.3142857142857143,,,,,,
2142,0.3142857142857143,,,,,,
2143,0.38571428571428573,,,,,,
2144,0.45714285714285713,,,,,,
2145,0.7714285714285715,,,,,,
2146,0.2857142857142857,,,,,,
2147,0.7285714285714285,,,,,,
2148,0.6714285714285714,,,,,,
2149,0.35714285714285715,,,,,,
2150,0.44285714285714284,,,,,,
2151,0.2857142857142857,,,,,,
2152,0.37142857142857144,,,,,,
2153,0.45714285714285713,,,,,,
2154,0.4857142857142857,,,,,,
2155,0.8142857142857143,,,,,,
2156,0.45714285714285713,,,,,,
2157,0.42857142857142855,,,,,,
2158,0.7714285714285715,,,,,,
2159,0.7857142857142857,,,,,,
2160,0.5857142857142857,,,,,,
2161,0.5142857142857142,,,,,,
2162,0.45714285714285713,,,,,,
2163,0.7285714285714285,,,,,,
2164,0.4142857142857143,,,,,,
2165,0.4857142857142857,,,,,,
2166,0.5285714285714286,,,,,,
2167,0.5,,,,,,
2168,0.5,,,,,,
2169,0.5142857142857142,,,,,,
2170,0.5428571428571428,,,,,,
2171,0.5,,,,,,
2172,0.4,,,,,,
2173,0.45714285714285713,,,,,,
2174,0.35714285714285715,,,,,,
2175,0.7428571428571429,,,,,,
2176,0.42857142857142855,,,,,,
2177,0.45714285714285713,,,,,,
2178,0.38571428571428573,,,,,,
2179,0.34285714285714286,,,,,,
2180,0.7428571428571429,,,,,,
2181,0.6,,,,,,
2182,0.6428571428571429,,,,,,
2183,0.4857142857142857,,,,,,
2184,0.6571428571428571,,,,,,
2185,0.5857142857142857,,,,,,
2186,0.7142857142857143,,,,,,
2187,0.7,,,,,,
2188,0.6857142857142857,,,,,,
2189,0.5857142857142857,,,,,,
2190,0.6285714285714286,,,,,,
2191,0.5428571428571428,,,,,,
2192,0.6857142857142857,,,,,,
2193,0.8285714285714286,,,,,,
2194,0.8571428571428571,,,,,,
2195,0.6714285714285714,,,,,,
2196,0.6857142857142857,,,,,,
2197,0.32857142857142857,,,,,,
2198,0.3142857142857143,,,,,,
2199,0.5142857142857142,,,,,,
2200,0.6428571428571429,,,,,,
2201,0.37142857142857144,,,,,,
2202,0.4714285714285714,,,,,,
2203,0.45714285714285713,,,,,,
2204,0.5285714285714286,,,,,,
2205,0.5,,,,,,
2206,0.32857142857142857,,,,,,
2207,0.5285714285714286,,,,,,
2208,0.5428571428571428,,,,,,
2209,0.6571428571428571,,,,,,
2210,0.4714285714285714,,,,,,
2211,0.38571428571428573,,,,,,
2212,0.6857142857142857,,,,,,
2213,0.34285714285714286,,,,,,
2214,0.45714285714285713,,,,,,
2215,0.42857142857142855,,,,,,
2216,0.4857142857142857,,,,,,
2217,0.37142857142857144,,,,,,
2218,0.4,,,,,,
2219,0.44285714285714284,,,,,,
2220,0.4857142857142857,,,,,,
2221,0.6,,,,,,
2222,0.5571428571428572,,,,,,
2223,0.44285714285714284,,,,,,
2224,0.38571428571428573,,,,,,
2225,0.35714285714285715,,,,,,
2226,0.7428571428571429,,,,,,
2227,0.4,,,,,,
2228,0.5714285714285714,,,,,,
2229,0.37142857142857144,,,,,,
2230,0.37142857142857144,,,,,,
2231,0.35714285714285715,,,,,,
2232,0.35714285714285715,,,,,,
2233,0.7,,,,,,
2234,0.38571428571428573,,,,,,
2235,0.4142857142857143,,,,,,
2236,0.37142857142857144,,,,,,
2237,0.38571428571428573,,,,,,
2238,0.5571428571428572,,,,,,
2239,0.4,,,,,,
2240,0.34285714285714286,,,,,,
2241,0.4714285714285714,,,,,,
2242,0.37142857142857144,,,,,,
2243,0.38571428571428573,,,,,,
2244,0.4142857142857143,,,,,,
2245,0.44285714285714284,,,,,,
2246,0.4142857142857143,,,,,,
2247,0.37142857142857144,,,,,,
2248,0.4714285714285714,,,,,,
2249,0.4,,,,,,
2250,0.44285714285714284,,,,,,
2251,0.34285714285714286,,,,,,
2252,0.5285714285714286,,,,,,
2253,0.4142857142857143,,,,,,
2254,0.44285714285714284,,,,,,
2255,0.42857142857142855,,,,,,
2256,0.5,,,,,,
2257,0.37142857142857144,,,,,,
2258,0.32857142857142857,,,,,,
2259,0.4714285714285714,,,,,,
2260,0.34285714285714286,,,,,,
2261,0.45714285714285713,,,,,,
2262,0.5428571428571428,,,,,,
2263,0.37142857142857144,,,,,,
2264,0.38571428571428573,,,,,,
2265,0.45714285714285713,,,,,,
2266,0.42857142857142855,,,,,,
2267,0.7285714285714285,,,,,,
2268,0.38571428571428573,,,,,,
2269,0.34285714285714286,,,,,,
2270,0.44285714285714284,,,,,,
2271,0.5857142857142857,,,,,,
2272,0.5285714285714286,,,,,,
2273,0.6,,,,,,
2274,0.37142857142857144,,,,,,
2275,0.5,,,,,,
2276,0.4142857142857143,,,,,,
2277,0.3142857142857143,,,,,,
2278,0.5714285714285714,,,,,,
2279,0.5571428571428572,,,,,,
2280,0.4142857142857143,,,,,,
2281,0.38571428571428573,,,,,,
2282,0.6142857142857143,,,,,,
2283,0.6142857142857143,,,,,,
2284,0.5428571428571428,,,,,,
2285,0.6142857142857143,,,,,,
2286,0.4,,,,,,
2287,0.42857142857142855,,,,,,
2288,0.3142857142857143,,,,,,
2289,0.37142857142857144,,,,,,
2290,0.5285714285714286,,,,,,
2291,0.44285714285714284,,,,,,
2292,0.4142857142857143,,,,,,
2293,0.4714285714285714,,,,,,
2294,0.32857142857142857,,,,,,
2295,0.44285714285714284,,,,,,
2296,0.3142857142857143,,,,,,
2297,0.6285714285714286,,,,,,
2298,0.35714285714285715,,,,,,
2299,0.5142857142857142,,,,,,
2300,0.35714285714285715,,,,,,
2301,0.5428571428571428,,,,,,
2302,0.35714285714285715,,,,,,
2303,0.42857142857142855,,,,,,
2304,0.5,,,,,,
2305,0.4,,,,,,
2306,0.5857142857142857,,,,,,
2307,0.38571428571428573,,,,,,
2308,0.6285714285714286,,,,,,
2309,0.4857142857142857,,,,,,
2310,0.5571428571428572,,,,,,
2311,0.38571428571428573,,,,,,
2312,0.4,,,,,,
2313,0.42857142857142855,,,,,,
2314,0.42857142857142855,,,,,,
2315,0.8285714285714286,,,,,,
2316,0.34285714285714286,,,,,,
2317,0.4857142857142857,,,,,,
2318,0.42857142857142855,,,,,,
2319,0.5285714285714286,,,,,,
2320,0.6571428571428571,,,,,,
2321,0.44285714285714284,,,,,,
2322,0.4,,,,,,
2323,0.6857142857142857,,,,,,
2324,0.35714285714285715,,,,,,
2325,0.6285714285714286,,,,,,
2326,0.3142857142857143,,,,,,
2327,0.5857142857142857,,,,,,
2328,0.42857142857142855,,,,,,
2329,0.4,,,,,,
2330,0.35714285714285715,,,,,,
2331,0.6285714285714286,,,,,,
2332,0.35714285714285715,,,,,,
2333,0.5714285714285714,,,,,,
2334,0.5285714285714286,,,,,,
2335,0.4142857142857143,,,,,,
2336,0.34285714285714286,,,,,,
2337,0.4142857142857143,,,,,,
2338,0.32857142857142857,,,,,,
2339,0.42857142857142855,,,,,,
2340,0.6714285714285714,,,,,,
2341,0.7571428571428571,,,,,,
2342,0.6571428571428571,,,,,,
2343,0.5571428571428572,,,,,,
2344,0.38571428571428573,,,,,,
2345,0.37142857142857144,,,,,,
2346,0.34285714285714286,,,,,,
2347,0.4142857142857143,,,,,,
2348,0.7714285714285715,,,,,,
2349,0.7,,,,,,
2350,0.32857142857142857,,,,,,
2351,0.32857142857142857,,,,,,
2352,0.6428571428571429,,,,,,
2353,0.34285714285714286,,,,,,
2354,0.4,,,,,,
2355,0.44285714285714284,,,,,,
2356,0.5142857142857142,,,,,,
2357,0.42857142857142855,,,,,,
2358,0.6285714285714286,,,,,,
2359,0.32857142857142857,,,,,,
2360,0.5857142857142857,,,,,,
2361,0.44285714285714284,,,,,,
2362,0.7,,,,,,
2363,0.4857142857142857,,,,,,
2364,0.45714285714285713,,,,,,
2365,0.44285714285714284,,,,,,
2366,0.42857142857142855,,,,,,
2367,0.8142857142857143,,,,,,
2368,0.44285714285714284,,,,,,
2369,0.4,,,,,,
2370,0.38571428571428573,,,,,,
2371,0.44285714285714284,,,,,,
2372,0.35714285714285715,,,,,,
2373,0.5428571428571428,,,,,,
2374,0.4857142857142857,,,,,,
2375,0.4,,,,,,
2376,0.5285714285714286,,,,,,
2377,0.2571428571428571,,,,,,
2378,0.6,,,,,,
2379,0.8,,,,,,
2380,0.4714285714285714,,,,,,
2381,0.32857142857142857,,,,,,
2382,0.34285714285714286,,,,,,
2383,0.38571428571428573,,,,,,
2384,0.37142857142857144,,,,,,
2385,0.37142857142857144,,,,,,
2386,0.5142857142857142,,,,,,
2387,0.4142857142857143,,,,,,
2388,0.45714285714285713,,,,,,
2389,0.4714285714285714,,,,,,
2390,0.42857142857142855,,,,,,
2391,0.5857142857142857,,,,,,
2392,0.37142857142857144,,,,,,
2393,0.4714285714285714,,,,,,
2394,0.5285714285714286,,,,,,
2395,0.44285714285714284,,,,,,
2396,0.5428571428571428,,,,,,
2397,0.44285714285714284,,,,,,
2398,0.38571428571428573,,,,,,
2399,0.5285714285714286,,,,,,
2400,0.42857142857142855,,,,,,
2401,0.5285714285714286,,,,,,
2402,0.4857142857142857,,,,,,
2403,0.42857142857142855,,,,,,
2404,0.44285714285714284,,,,,,
2405,0.3142857142857143,,,,,,
2406,0.5142857142857142,,,,,,
2407,0.4714285714285714,,,,,,
2408,0.7142857142857143,,,,,,
2409,0.42857142857142855,,,,,,
2410,0.2857142857142857,,,,,,
2411,0.6428571428571429,,,,,,
2412,0.35714285714285715,,,,,,
2413,0.6142857142857143,,,,,,
2414,0.5428571428571428,,,,,,
2415,0.45714285714285713,,,,,,
2416,0.4,,,,,,
2417,0.4,,,,,,
2418,0.37142857142857144,,,,,,
2419,0.4142857142857143,,,,,,
2420,0.32857142857142857,,,,,,
2421,0.37142857142857144,,,,,,
2422,0.34285714285714286,,,,,,
2423,0.37142857142857144,,,,,,
2424,0.38571428571428573,,,,,,
2425,0.44285714285714284,,,,,,
2426,0.35714285714285715,,,,,,
2427,0.6714285714285714,,,,,,
2428,0.5714285714285714,,,,,,
2429,0.7285714285714285,,,,,,
2430,0.6,,,,,,
2431,0.5285714285714286,,,,,,
2432,0.5571428571428572,,,,,,
2433,0.5428571428571428,,,,,,
2434,0.37142857142857144,,,,,,
2435,0.4,,,,,,
2436,0.6285714285714286,,,,,,
2437,0.5285714285714286,,,,,,
2438,0.5285714285714286,,,,,,
2439,0.6857142857142857,,,,,,
2440,0.5142857142857142,,,,,,
2441,0.6857142857142857,,,,,,
2442,0.4714285714285714,,,,,,
2443,0.5571428571428572,,,,,,
2444,0.6,,,,,,
2445,0.6857142857142857,,,,,,
2446,0.35714285714285715,,,,,,
2447,0.6285714285714286,,,,,,
2448,0.5714285714285714,,,,,,
2449,0.7,,,,,,
2450,0.5571428571428572,,,,,,
2451,0.5857142857142857,,,,,,
2452,0.4142857142857143,,,,,,
2453,0.6,,,,,,
2454,0.4142857142857143,,,,,,
2455,0.42857142857142855,,,,,,
2456,0.6571428571428571,,,,,,
2457,0.5285714285714286,,,,,,
2458,0.4142857142857143,,,,,,
2459,0.5142857142857142,,,,,,
2460,0.8285714285714286,,,,,,
2461,0.6428571428571429,,,,,,
2462,0.42857142857142855,,,,,,
2463,0.35714285714285715,,,,,,
2464,0.6285714285714286,,,,,,
2465,0.42857142857142855,,,,,,
2466,0.4714285714285714,,,,,,
2467,0.5714285714285714,,,,,,
2468,0.6857142857142857,,,,,,
2469,0.5,,,,,,
2470,0.44285714285714284,,,,,,
2471,0.4714285714285714,,,,,,
2472,0.38571428571428573,,,,,,
2473,0.4142857142857143,,,,,,
2474,0.6428571428571429,,,,,,
2475,0.6714285714285714,,,,,,
2476,0.6714285714285714,,,,,,
2477,0.5714285714285714,,,,,,
2478,0.44285714285714284,,,,,,
2479,0.6571428571428571,,,,,,
2480,0.6714285714285714,,,,,,
2481,0.5428571428571428,,,,,,
2482,0.35714285714285715,,,,,,
2483,0.38571428571428573,,,,,,
2484,0.32857142857142857,,,,,,
2485,0.6571428571428571,,,,,,
2486,0.9285714285714286,,,,,,
2487,0.6571428571428571,,,,,,
2488,0.35714285714285715,,,,,,
2489,0.6857142857142857,,,,,,
2490,0.6,,,,,,
2491,0.7142857142857143,,,,,,
2492,0.4,,,,,,
2493,0.5714285714285714,,,,,,
2494,0.6142857142857143,,,,,,
2495,0.37142857142857144,,,,,,
2496,0.4714285714285714,,,,,,
2497,0.4142857142857143,,,,,,
2498,0.5571428571428572,,,,,,
2499,0.5857142857142857,,,,,,
2500,0.38571428571428573,,,,,,
2501,0.7142857142857143,,,,,,
2502,0.5142857142857142,,,,,,
2503,0.4857142857142857,,,,,,
2504,0.5,,,,,,
2505,0.5714285714285714,,,,,,
2506,0.45714285714285713,,,,,,
2507,0.5571428571428572,,,,,,
2508,0.5142857142857142,,,,,,
2509,0.6428571428571429,,,,,,
2510,0.6285714285714286,,,,,,
2511,0.6571428571428571,,,,,,
2512,0.34285714285714286,,,,,,
2513,0.6142857142857143,,,,,,
2514,0.42857142857142855,,,,,,
2515,0.3142857142857143,,,,,,
2516,0.4857142857142857,,,,,,
2517,0.6571428571428571,,,,,,
2518,0.5857142857142857,,,,,,
2519,0.35714285714285715,,,,,,
2520,0.45714285714285713,,,,,,
2521,0.5428571428571428,,,,,,
2522,0.6714285714285714,,,,,,
2523,0.45714285714285713,,,,,,
2524,0.42857142857142855,,,,,,
2525,0.6571428571428571,,,,,,
2526,0.5285714285714286,,,,,,
2527,0.5714285714285714,,,,,,
2528,0.7428571428571429,,,,,,
2529,0.45714285714285713,,,,,,
2530,0.38571428571428573,,,,,,
2531,0.4,,,,,,
2532,0.4,,,,,,
2533,0.3,,,,,,
2534,0.37142857142857144,,,,,,
2535,0.44285714285714284,,,,,,
2536,0.35714285714285715,,,,,,
2537,0.7428571428571429,,,,,,
2538,0.5,,,,,,
2539,0.5285714285714286,,,,,,
2540,0.5714285714285714,,,,,,
2541,0.44285714285714284,,,,,,
2542,0.45714285714285713,,,,,,
2543,0.5428571428571428,,,,,,
2544,0.42857142857142855,,,,,,
2545,0.5142857142857142,,,,,,
2546,0.32857142857142857,,,,,,
2547,0.34285714285714286,,,,,,
2548,0.6285714285714286,,,,,,
2549,0.42857142857142855,,,,,,
2550,0.32857142857142857,,,,,,
2551,0.35714285714285715,,,,,,
2552,0.6714285714285714,,,,,,
2553,0.35714285714285715,,,,,,
2554,0.5571428571428572,,,,,,
2555,0.35714285714285715,,,,,,
2556,0.45714285714285713,,,,,,
2557,0.45714285714285713,,,,,,
2558,0.34285714285714286,,,,,,
2559,0.4,,,,,,
2560,0.37142857142857144,,,,,,
2561,0.6857142857142857,,,,,,
2562,0.6285714285714286,,,,,,
2563,0.5571428571428572,,,,,,
2564,0.5285714285714286,,,,,,
2565,0.35714285714285715,,,,,,
2566,0.2857142857142857,,,,,,
2567,0.42857142857142855,,,,,,
2568,0.6714285714285714,,,,,,
2569,0.5142857142857142,,,,,,
2570,0.35714285714285715,,,,,,
2571,0.5428571428571428,,,,,,
2572,0.6,,,,,,
2573,0.6,,,,,,
2574,0.7,,,,,,
2575,0.44285714285714284,,,,,,
2576,0.35714285714285715,,,,,,
2577,0.5571428571428572,,,,,,
2578,0.4142857142857143,,,,,,
2579,0.6142857142857143,,,,,,
2580,0.34285714285714286,,,,,,
2581,0.5428571428571428,,,,,,
2582,0.6285714285714286,,,,,,
2583,0.7714285714285715,,,,,,
2584,0.6,,,,,,
2585,0.4857142857142857,,,,,,
2586,0.7571428571428571,,,,,,
2587,0.37142857142857144,,,,,,
2588,0.5714285714285714,,,,,,
2589,0.42857142857142855,,,,,,
2590,0.5285714285714286,,,,,,
2591,0.44285714285714284,,,,,,
2592,0.42857142857142855,,,,,,
2593,0.6285714285714286,,,,,,
2594,0.3142857142857143,,,,,,
2595,0.7,,,,,,
2596,0.5285714285714286,,,,,,
2597,0.5285714285714286,,,,,,
2598,0.6428571428571429,,,,,,
2599,0.5428571428571428,,,,,,
2600,0.7285714285714285,,,,,,
2601,0.5142857142857142,,,,,,
2602,0.4857142857142857,,,,,,
2603,1.0,,,,,,
2604,0.6714285714285714,,,,,,
2605,0.9,,,,,,
2606,0.7285714285714285,,,,,,
2607,0.4,,,,,,
2608,0.5285714285714286,,,,,,
2609,0.44285714285714284,,,,,,
2610,0.7714285714285715,,,,,,
2611,0.8571428571428571,,,,,,
2612,0.6,,,,,,
2613,0.6142857142857143,,,,,,
2614,0.4714285714285714,,,,,,
2615,0.6142857142857143,,,,,,
2616,0.7428571428571429,,,,,,
2617,0.6285714285714286,,,,,,
2618,0.5428571428571428,,,,,,
2619,0.5142857142857142,,,,,,
2620,0.5,,,,,,
2621,0.6714285714285714,,,,,,
2622,0.5857142857142857,,,,,,
2623,0.5714285714285714,,,,,,
2624,0.6142857142857143,,,,,,
2625,0.4714285714285714,,,,,,
2626,0.5285714285714286,,,,,,
2627,0.6571428571428571,,,,,,
2628,0.5428571428571428,,,,,,
2629,0.37142857142857144,,,,,,
2630,0.4,,,,,,
2631,0.42857142857142855,,,,,,
2632,0.6428571428571429,,,,,,
2633,0.38571428571428573,,,,,,
2634,0.37142857142857144,,,,,,
2635,0.4857142857142857,,,,,,
2636,0.45714285714285713,,,,,,
2637,0.6142857142857143,,,,,,
2638,0.5714285714285714,,,,,,
2639,0.4714285714285714,,,,,,
2640,0.38571428571428573,,,,,,
2641,0.4142857142857143,,,,,,
2642,0.5857142857142857,,,,,,
2643,1.0,,,,,,
2644,0.38571428571428573,,,,,,
2645,0.6571428571428571,,,,,,
2646,0.7142857142857143,,,,,,
2647,0.6285714285714286,,,,,,
2648,0.35714285714285715,,,,,,
2649,0.32857142857142857,,,,,,
2650,0.4857142857142857,,,,,,
2651,0.5,,,,,,
2652,0.44285714285714284,,,,,,
2653,0.5,,,,,,
2654,0.44285714285714284,,,,,,
2655,0.4714285714285714,,,,,,
2656,0.4857142857142857,,,,,,
2657,0.5571428571428572,,,,,,
2658,0.6142857142857143,,,,,,
2659,0.6142857142857143,,,,,,
2660,0.4142857142857143,,,,,,
2661,0.6142857142857143,,,,,,
2662,0.5714285714285714,,,,,,
2663,0.6,,,,,,
2664,0.5142857142857142,,,,,,
2665,0.4857142857142857,,,,,,
2666,0.5,,,,,,
2667,0.4857142857142857,,,,,,
2668,0.5714285714285714,,,,,,
2669,0.6714285714285714,,,,,,
2670,0.8285714285714286,,,,,,
2671,0.5714285714285714,,,,,,
2672,0.4142857142857143,,,,,,
2673,0.6714285714285714,,,,,,
2674,0.5285714285714286,,,,,,
2675,0.5285714285714286,,,,,,
2676,0.5142857142857142,,,,,,
2677,0.5857142857142857,,,,,,
2678,0.5857142857142857,,,,,,
2679,0.4142857142857143,,,,,,
2680,0.6142857142857143,,,,,,
2681,0.3142857142857143,,,,,,
2682,0.4142857142857143,,,,,,
2683,0.6428571428571429,,,,,,
2684,0.4,,,,,,
2685,0.5714285714285714,,,,,,
2686,0.6285714285714286,,,,,,
2687,0.44285714285714284,,,,,,
2688,0.6285714285714286,,,,,,
2689,0.5,,,,,,
2690,0.42857142857142855,,,,,,
2691,0.5714285714285714,,,,,,
2692,0.5,,,,,,
2693,0.6,,,,,,
2694,0.5714285714285714,,,,,,
2695,0.5571428571428572,,,,,,
2696,0.44285714285714284,,,,,,
2697,0.44285714285714284,,,,,,
2698,0.4142857142857143,,,,,,
2699,0.5285714285714286,,,,,,
2700,0.37142857142857144,,,,,,
2701,0.4857142857142857,,,,,,
2702,0.5857142857142857,,,,,,
2703,0.7571428571428571,,,,,,
2704,0.44285714285714284,,,,,,
2705,0.6285714285714286,,,,,,
2706,0.45714285714285713,,,,,,
2707,0.35714285714285715,,,,,,
2708,0.38571428571428573,,,,,,
2709,0.5714285714285714,,,,,,
2710,0.38571428571428573,,,,,,
2711,0.8,,,,,,
2712,0.32857142857142857,,,,,,
2713,0.45714285714285713,,,,,,
2714,0.34285714285714286,,,,,,
2715,0.34285714285714286,,,,,,
2716,0.7142857142857143,,,,,,
2717,0.7285714285714285,,,,,,
2718,0.4714285714285714,,,,,,
2719,0.5142857142857142,,,,,,
2720,0.5,,,,,,
2721,0.6142857142857143,,,,,,
2722,0.37142857142857144,,,,,,
2723,0.6142857142857143,,,,,,
2724,0.4142857142857143,,,,,,
2725,0.4714285714285714,,,,,,
2726,0.6142857142857143,,,,,,
2727,0.45714285714285713,,,,,,
2728,0.44285714285714284,,,,,,
2729,0.5714285714285714,,,,,,
2730,0.5714285714285714,,,,,,
2731,0.34285714285714286,,,,,,
2732,0.5428571428571428,,,,,,
2733,0.7142857142857143,,,,,,
2734,0.42857142857142855,,,,,,
2735,0.37142857142857144,,,,,,
2736,0.37142857142857144,,,,,,
2737,0.37142857142857144,,,,,,
2738,0.5,,,,,,
2739,0.6142857142857143,,,,,,
2740,0.45714285714285713,,,,,,
2741,0.37142857142857144,,,,,,
2742,0.5428571428571428,,,,,,
2743,0.5285714285714286,,,,,,
2744,0.5142857142857142,,,,,,
2745,0.4857142857142857,,,,,,
2746,0.6142857142857143,,,,,,
2747,0.44285714285714284,,,,,,
2748,0.4142857142857143,,,,,,
2749,0.4142857142857143,,,,,,
2750,0.5428571428571428,,,,,,
2751,0.4714285714285714,,,,,,
2752,0.45714285714285713,,,,,,
2753,0.5571428571428572,,,,,,
2754,0.4142857142857143,,,,,,
2755,0.5,,,,,,
2756,0.34285714285714286,,,,,,
2757,0.6714285714285714,,,,,,
2758,0.5571428571428572,,,,,,
2759,0.37142857142857144,,,,,,
2760,0.5714285714285714,,,,,,
2761,0.7428571428571429,,,,,,
2762,0.6428571428571429,,,,,,
2763,0.5428571428571428,,,,,,
2764,0.34285714285714286,,,,,,
2765,0.5714285714285714,,,,,,
2766,0.7571428571428571,,,,,,
2767,0.4857142857142857,,,,,,
2768,0.4,,,,,,
2769,0.37142857142857144,,,,,,
2770,0.7571428571428571,,,,,,
2771,0.4142857142857143,,,,,,
2772,0.5,,,,,,
2773,0.4857142857142857,,,,,,
2774,0.38571428571428573,,,,,,
2775,0.38571428571428573,,,,,,
2776,0.34285714285714286,,,,,,
2777,0.4,,,,,,
2778,0.5857142857142857,,,,,,
2779,0.37142857142857144,,,,,,
2780,0.5142857142857142,,,,,,
2781,0.4,,,,,,
2782,0.35714285714285715,,,,,,
2783,0.38571428571428573,,,,,,
2784,0.4,,,,,,
2785,0.35714285714285715,,,,,,
2786,0.37142857142857144,,,,,,
2787,0.42857142857142855,,,,,,
2788,0.4142857142857143,,,,,,
2789,0.42857142857142855,,,,,,
2790,0.4,,,,,,
2791,0.42857142857142855,,,,,,
2792,0.4,,,,,,
2793,0.38571428571428573,,,,,,
2794,0.35714285714285715,,,,,,
2795,0.34285714285714286,,,,,,
2796,0.34285714285714286,,,,,,
2797,0.42857142857142855,,,,,,
2798,0.5571428571428572,,,,,,
2799,0.42857142857142855,,,,,,
2800,0.4142857142857143,,,,,,
2801,0.6428571428571429,,,,,,
2802,0.4142857142857143,,,,,,
2803,0.37142857142857144,,,,,,
2804,0.42857142857142855,,,,,,
2805,0.4,,,,,,
2806,0.4142857142857143,,,,,,
2807,0.5285714285714286,,,,,,
2808,0.45714285714285713,,,,,,
2809,0.45714285714285713,,,,,,
2810,0.3,,,,,,
2811,0.8,,,,,,
2812,0.6857142857142857,,,,,,
2813,0.34285714285714286,,,,,,
2814,0.4857142857142857,,,,,,
2815,0.7714285714285715,,,,,,
2816,0.38571428571428573,,,,,,
2817,0.5142857142857142,,,,,,
2818,0.45714285714285713,,,,,,
2819,0.37142857142857144,,,,,,
2820,0.7285714285714285,,,,,,
2821,0.4857142857142857,,,,,,
2822,0.35714285714285715,,,,,,
2823,0.6285714285714286,,,,,,
2824,0.5428571428571428,,,,,,
2825,0.42857142857142855,,,,,,
2826,0.5142857142857142,,,,,,
2827,0.5285714285714286,,,,,,
2828,0.42857142857142855,,,,,,
2829,0.6142857142857143,,,,,,
2830,0.6714285714285714,,,,,,
2831,0.5,,,,,,
2832,0.4,,,,,,
2833,0.45714285714285713,,,,,,
2834,0.6428571428571429,,,,,,
2835,0.4,,,,,,
2836,0.6571428571428571,,,,,,
2837,0.35714285714285715,,,,,,
2838,0.7428571428571429,,,,,,
2839,0.34285714285714286,,,,,,
2840,0.42857142857142855,,,,,,
2841,0.35714285714285715,,,,,,
2842,0.4714285714285714,,,,,,
2843,0.6857142857142857,,,,,,
2844,0.4714285714285714,,,,,,
2845,0.5142857142857142,,,,,,
2846,0.5428571428571428,,,,,,
2847,0.4142857142857143,,,,,,
2848,0.6428571428571429,,,,,,
2849,0.44285714285714284,,,,,,
2850,0.45714285714285713,,,,,,
2851,0.6428571428571429,,,,,,
2852,0.4,,,,,,
2853,0.44285714285714284,,,,,,
2854,0.4,,,,,,
2855,0.4,,,,,,
2856,0.6,,,,,,
2857,0.34285714285714286,,,,,,
2858,0.5142857142857142,,,,,,
2859,0.6857142857142857,,,,,,
2860,0.4714285714285714,,,,,,
2861,0.44285714285714284,,,,,,
2862,0.5142857142857142,,,,,,
2863,0.6,,,,,,
2864,0.6,,,,,,
2865,0.6,,,,,,
2866,0.5428571428571428,,,,,,
2867,0.5428571428571428,,,,,,
2868,0.4142857142857143,,,,,,
2869,0.6285714285714286,,,,,,
2870,0.6857142857142857,,,,,,
2871,0.6857142857142857,,,,,,
2872,0.6857142857142857,,,,,,
2873,0.6428571428571429,,,,,,
2874,0.7285714285714285,,,,,,
2875,0.35714285714285715,,,,,,
2876,0.6571428571428571,,,,,,
2877,0.4857142857142857,,,,,,
2878,0.45714285714285713,,,,,,
2879,0.6428571428571429,,,,,,
2880,0.5857142857142857,,,,,,
2881,0.6714285714285714,,,,,,
2882,0.4857142857142857,,,,,,
2883,0.5285714285714286,,,,,,
2884,0.5714285714285714,,,,,,
2885,0.5142857142857142,,,,,,
2886,0.6285714285714286,,,,,,
2887,0.4,,,,,,
2888,0.44285714285714284,,,,,,
2889,0.4142857142857143,,,,,,
2890,0.5285714285714286,,,,,,
2891,0.7714285714285715,,,,,,
2892,0.5428571428571428,,,,,,
2893,0.38571428571428573,,,,,,
2894,0.35714285714285715,,,,,,
2895,0.35714285714285715,,,,,,
2896,0.5285714285714286,,,,,,
2897,0.6285714285714286,,,,,,
2898,0.5714285714285714,,,,,,
2899,0.4857142857142857,,,,,,
2900,0.5142857142857142,,,,,,
2901,0.6714285714285714,,,,,,
2902,0.44285714285714284,,,,,,
2903,0.5,,,,,,
2904,0.38571428571428573,,,,,,
2905,0.45714285714285713,,,,,,
2906,0.44285714285714284,,,,,,
2907,0.4714285714285714,,,,,,
2908,0.45714285714285713,,,,,,
2909,0.42857142857142855,,,,,,
2910,0.4714285714285714,,,,,,
2911,0.44285714285714284,,,,,,
2912,0.5142857142857142,,,,,,
2913,0.6571428571428571,,,,,,
2914,0.4142857142857143,,,,,,
2915,0.7,,,,,,
2916,0.4714285714285714,,,,,,
2917,0.45714285714285713,,,,,,
2918,0.4142857142857143,,,,,,
2919,0.5428571428571428,,,,,,
2920,0.37142857142857144,,,,,,
2921,0.38571428571428573,,,,,,
2922,0.35714285714285715,,,,,,
2923,0.6285714285714286,,,,,,
2924,0.38571428571428573,,,,,,
2925,0.38571428571428573,,,,,,
2926,0.4142857142857143,,,,,,
2927,0.4142857142857143,,,,,,
2928,0.5714285714285714,,,,,,
2929,0.5571428571428572,,,,,,
2930,0.5142857142857142,,,,,,
2931,0.5428571428571428,,,,,,
2932,0.6571428571428571,,,,,,
2933,0.44285714285714284,,,,,,
2934,0.6428571428571429,,,,,,
2935,0.5571428571428572,,,,,,
2936,0.42857142857142855,,,,,,
2937,0.45714285714285713,,,,,,
2938,0.38571428571428573,,,,,,
2939,0.4142857142857143,,,,,,
2940,0.5142857142857142,,,,,,
2941,0.34285714285714286,,,,,,
2942,0.5,,,,,,
2943,0.5428571428571428,,,,,,
2944,0.38571428571428573,,,,,,
2945,0.7857142857142857,,,,,,
2946,0.35714285714285715,,,,,,
2947,0.6142857142857143,,,,,,
2948,0.35714285714285715,,,,,,
2949,0.4857142857142857,,,,,,
2950,0.35714285714285715,,,,,,
2951,0.5142857142857142,,,,,,
2952,0.42857142857142855,,,,,,
2953,0.42857142857142855,,,,,,
2954,0.37142857142857144,,,,,,
2955,0.34285714285714286,,,,,,
2956,0.42857142857142855,,,,,,
2957,0.37142857142857144,,,,,,
2958,0.5,,,,,,
2959,0.42857142857142855,,,,,,
2960,0.5285714285714286,,,,,,
2961,0.35714285714285715,,,,,,
2962,0.32857142857142857,,,,,,
2963,0.5,,,,,,
2964,0.42857142857142855,,,,,,
2965,0.3,,,,,,
2966,0.38571428571428573,,,,,,
2967,0.7,,,,,,
2968,0.4,,,,,,
2969,0.2571428571428571,,,,,,
2970,0.4,,,,,,
2971,0.4,,,,,,
2972,0.37142857142857144,,,,,,
2973,0.38571428571428573,,,,,,
2974,0.32857142857142857,,,,,,
2975,0.6285714285714286,,,,,,
2976,0.6571428571428571,,,,,,
2977,0.4142857142857143,,,,,,
2978,0.37142857142857144,,,,,,
2979,0.2857142857142857,,,,,,
2980,0.5714285714285714,,,,,,
2981,0.44285714285714284,,,,,,
2982,0.6428571428571429,,,,,,
2983,0.5428571428571428,,,,,,
2984,0.44285714285714284,,,,,,
2985,0.44285714285714284,,,,,,
2986,0.6428571428571429,,,,,,
2987,0.5285714285714286,,,,,,
2988,0.6142857142857143,,,,,,
2989,0.6714285714285714,,,,,,
2990,0.4,,,,,,
2991,0.44285714285714284,,,,,,
2992,0.5428571428571428,,,,,,
2993,0.6571428571428571,,,,,,
2994,0.4,,,,,,
2995,0.38571428571428573,,,,,,
2996,0.34285714285714286,,,,,,
2997,0.6142857142857143,,,,,,
2998,0.7,,,,,,
2999,0.7857142857142857,,,,,,
3000,0.5571428571428572,,,,,,
3001,0.7142857142857143,,,,,,
3002,0.4142857142857143,,,,,,
3003,0.44285714285714284,,,,,,
3004,0.44285714285714284,,,,,,
3005,0.6,,,,,,
3006,0.6,,,,,,
3007,0.5,,,,,,
3008,0.7428571428571429,,,,,,
3009,0.5142857142857142,,,,,,
3010,0.45714285714285713,,,,,,
3011,0.35714285714285715,,,,,,
3012,0.6428571428571429,,,,,,
3013,1.0,,,,,,
3014,0.35714285714285715,,,,,,
3015,0.37142857142857144,,,,,,
3016,0.7571428571428571,,,,,,
3017,0.42857142857142855,,,,,,
3018,0.6857142857142857,,,,,,
3019,0.4714285714285714,,,,,,
3020,0.4,,,,,,
3021,0.5,,,,,,
3022,0.5714285714285714,,,,,,
3023,0.5,,,,,,
3024,0.4857142857142857,,,,,,
3025,0.4142857142857143,,,,,,
3026,0.5142857142857142,,,,,,
3027,0.4857142857142857,,,,,,
3028,0.44285714285714284,,,,,,
3029,0.6714285714285714,,,,,,
3030,0.4714285714285714,,,,,,
3031,0.6857142857142857,,,,,,
3032,0.37142857142857144,,,,,,
3033,0.4,,,,,,
3034,0.7285714285714285,,,,,,
3035,0.7285714285714285,,,,,,
3036,0.37142857142857144,,,,,,
3037,0.4,,,,,,
3038,0.5428571428571428,,,,,,
3039,0.6857142857142857,,,,,,
3040,0.5285714285714286,,,,,,
3041,0.6142857142857143,,,,,,
3042,0.5428571428571428,,,,,,
3043,0.5857142857142857,,,,,,
3044,0.6285714285714286,,,,,,
3045,0.4142857142857143,,,,,,
3046,0.6285714285714286,,,,,,
3047,0.38571428571428573,,,,,,
3048,0.6857142857142857,,,,,,
3049,0.6285714285714286,,,,,,
3050,0.37142857142857144,,,,,,
3051,0.5,,,,,,
3052,0.4,,,,,,
3053,0.7285714285714285,,,,,,
3054,0.35714285714285715,,,,,,
3055,0.7,,,,,,
3056,0.7,,,,,,
3057,0.35714285714285715,,,,,,
3058,0.37142857142857144,,,,,,
3059,0.38571428571428573,,,,,,
3060,0.4142857142857143,,,,,,
3061,0.5857142857142857,,,,,,
3062,0.5714285714285714,,,,,,
3063,0.44285714285714284,,,,,,
3064,0.45714285714285713,,,,,,
3065,0.4,,,,,,
3066,0.4,,,,,,
3067,0.4857142857142857,,,,,,
3068,0.38571428571428573,,,,,,
3069,0.4142857142857143,,,,,,
3070,0.5285714285714286,,,,,,
3071,0.4142857142857143,,,,,,
3072,0.5,,,,,,
3073,0.35714285714285715,,,,,,
3074,0.42857142857142855,,,,,,
3075,0.44285714285714284,,,,,,
3076,0.5714285714285714,,,,,,
3077,0.7428571428571429,,,,,,
3078,0.6285714285714286,,,,,,
3079,0.7285714285714285,,,,,,
3080,0.42857142857142855,,,,,,
3081,0.37142857142857144,,,,,,
3082,0.7428571428571429,,,,,,
3083,0.37142857142857144,,,,,,
3084,0.5571428571428572,,,,,,
3085,0.34285714285714286,,,,,,
3086,0.4,,,,,,
3087,0.38571428571428573,,,,,,
3088,0.6,,,,,,
3089,0.38571428571428573,,,,,,
3090,0.42857142857142855,,,,,,
3091,0.6285714285714286,,,,,,
3092,0.4142857142857143,,,,,,
3093,0.44285714285714284,,,,,,
3094,0.38571428571428573,,,,,,
3095,0.42857142857142855,,,,,,
3096,0.4857142857142857,,,,,,
3097,0.6857142857142857,,,,,,
3098,0.6,,,,,,
3099,0.6,,,,,,
3100,0.6571428571428571,,,,,,
3101,0.6,,,,,,
3102,0.5285714285714286,,,,,,
3103,0.38571428571428573,,,,,,
3104,0.35714285714285715,,,,,,
3105,0.44285714285714284,,,,,,
3106,0.6285714285714286,,,,,,
3107,0.37142857142857144,,,,,,
3108,0.5,,,,,,
3109,0.6857142857142857,,,,,,
3110,0.6857142857142857,,,,,,
3111,0.5142857142857142,,,,,,
3112,0.34285714285714286,,,,,,
3113,0.7,,,,,,
3114,0.5142857142857142,,,,,,
3115,0.4714285714285714,,,,,,
3116,0.37142857142857144,,,,,,
3117,0.4714285714285714,,,,,,
3118,0.38571428571428573,,,,,,
3119,0.7428571428571429,,,,,,
3120,0.4857142857142857,,,,,,
3121,0.5714285714285714,,,,,,
3122,0.2714285714285714,,,,,,
3123,0.6285714285714286,,,,,,
3124,0.3142857142857143,,,,,,
3125,0.5857142857142857,,,,,,
3126,0.6571428571428571,,,,,,
3127,0.5428571428571428,,,,,,
3128,0.5428571428571428,,,,,,
3129,0.35714285714285715,,,,,,
3130,0.5714285714285714,,,,,,
3131,0.35714285714285715,,,,,,
3132,0.5857142857142857,,,,,,
3133,0.6142857142857143,,,,,,
3134,0.42857142857142855,,,,,,
3135,0.4,,,,,,
3136,0.34285714285714286,,,,,,
3137,0.5428571428571428,,,,,,
3138,0.5,,,,,,
3139,0.42857142857142855,,,,,,
3140,0.5285714285714286,,,,,,
3141,0.7285714285714285,,,,,,
3142,0.42857142857142855,,,,,,
3143,0.4,,,,,,
3144,0.6714285714285714,,,,,,
3145,0.38571428571428573,,,,,,
3146,0.5285714285714286,,,,,,
3147,0.5571428571428572,,,,,,
3148,0.4142857142857143,,,,,,
3149,0.3142857142857143,,,,,,
3150,0.35714285714285715,,,,,,
3151,0.6428571428571429,,,,,,
3152,0.4142857142857143,,,,,,
3153,0.5285714285714286,,,,,,
3154,0.5571428571428572,,,,,,
3155,0.45714285714285713,,,,,,
3156,0.5285714285714286,,,,,,
3157,0.4142857142857143,,,,,,
3158,0.6571428571428571,,,,,,
3159,0.4857142857142857,,,,,,
3160,0.4142857142857143,,,,,,
3161,0.5428571428571428,,,,,,
3162,0.37142857142857144,,,,,,
3163,0.5142857142857142,,,,,,
3164,0.5285714285714286,,,,,,
3165,0.5,,,,,,
3166,0.3,,,,,,
3167,0.5,,,,,,
3168,0.4857142857142857,,,,,,
3169,0.6285714285714286,,,,,,
3170,0.5,,,,,,
3171,0.45714285714285713,,,,,,
3172,0.4857142857142857,,,,,,
3173,0.5285714285714286,,,,,,
3174,0.7142857142857143,,,,,,
3175,0.42857142857142855,,,,,,
3176,0.6571428571428571,,,,,,
3177,0.6142857142857143,,,,,,
3178,0.4142857142857143,,,,,,
3179,0.5285714285714286,,,,,,
3180,0.6142857142857143,,,,,,
3181,0.7571428571428571,,,,,,
3182,0.4142857142857143,,,,,,
3183,0.44285714285714284,,,,,,
3184,0.35714285714285715,,,,,,
3185,0.45714285714285713,,,,,,
3186,0.5428571428571428,,,,,,
3187,0.6714285714285714,,,,,,
3188,0.7285714285714285,,,,,,
3189,0.5857142857142857,,,,,,
3190,0.5285714285714286,,,,,,
3191,0.5428571428571428,,,,,,
3192,0.5714285714285714,,,,,,
3193,0.5857142857142857,,,,,,
3194,0.37142857142857144,,,,,,
3195,0.6428571428571429,,,,,,
3196,0.4,,,,,,
3197,0.5714285714285714,,,,,,
3198,0.4714285714285714,,,,,,
3199,0.4,,,,,,
3200,0.4,,,,,,
3201,0.6428571428571429,,,,,,
3202,0.6,,,,,,
3203,0.6428571428571429,,,,,,
3204,0.9714285714285714,,,,,,
3205,0.7285714285714285,,,,,,
3206,0.44285714285714284,,,,,,
3207,0.5714285714285714,,,,,,
3208,0.6571428571428571,,,,,,
3209,0.45714285714285713,,,,,,
3210,0.45714285714285713,,,,,,
3211,0.5,,,,,,
3212,0.38571428571428573,,,,,,
3213,0.5,,,,,,
3214,0.6,,,,,,
3215,0.38571428571428573,,,,,,
3216,0.44285714285714284,,,,,,
3217,0.6428571428571429,,,,,,
3218,0.5571428571428572,,,,,,
3219,0.42857142857142855,,,,,,
3220,0.4,,,,,,
3221,0.6857142857142857,,,,,,
3222,0.4857142857142857,,,,,,
3223,0.7,,,,,,
3224,0.4857142857142857,,,,,,
3225,0.44285714285714284,,,,,,
3226,0.5571428571428572,,,,,,
3227,0.6857142857142857,,,,,,
3228,0.6571428571428571,,,,,,
3229,0.5857142857142857,,,,,,
3230,0.4857142857142857,,,,,,
3231,0.7142857142857143,,,,,,
3232,0.7142857142857143,,,,,,
3233,0.5857142857142857,,,,,,
3234,0.5571428571428572,,,,,,
3235,0.6285714285714286,,,,,,
3236,0.5142857142857142,,,,,,
3237,0.5571428571428572,,,,,,
3238,0.4714285714285714,,,,,,
3239,0.6714285714285714,,,,,,
3240,0.6571428571428571,,,,,,
3241,0.7142857142857143,,,,,,
3242,0.5714285714285714,,,,,,
3243,0.45714285714285713,,,,,,
3244,0.44285714285714284,,,,,,
3245,0.5142857142857142,,,,,,
3246,0.5857142857142857,,,,,,
3247,0.5285714285714286,,,,,,
3248,0.35714285714285715,,,,,,
3249,0.4142857142857143,,,,,,
3250,0.4,,,,,,
3251,0.5857142857142857,,,,,,
3252,0.34285714285714286,,,,,,
3253,0.37142857142857144,,,,,,
3254,0.34285714285714286,,,,,,
3255,0.37142857142857144,,,,,,
3256,0.5428571428571428,,,,,,
3257,0.42857142857142855,,,,,,
3258,0.4,,,,,,
3259,0.5,,,,,,
3260,0.38571428571428573,,,,,,
3261,0.37142857142857144,,,,,,
3262,0.5142857142857142,,,,,,
3263,0.37142857142857144,,,,,,
3264,0.4857142857142857,,,,,,
3265,0.35714285714285715,,,,,,
3266,0.37142857142857144,,,,,,
3267,0.6714285714285714,,,,,,
3268,0.4,,,,,,
3269,0.5142857142857142,,,,,,
3270,0.5285714285714286,,,,,,
3271,0.6,,,,,,
3272,0.7571428571428571,,,,,,
3273,0.38571428571428573,,,,,,
3274,0.44285714285714284,,,,,,
3275,0.5571428571428572,,,,,,
3276,0.5571428571428572,,,,,,
3277,0.6428571428571429,,,,,,
3278,0.4,,,,,,
3279,0.7285714285714285,,,,,,
3280,0.4857142857142857,,,,,,
3281,0.4,,,,,,
3282,0.5142857142857142,,,,,,
3283,0.6,,,,,,
3284,0.6142857142857143,,,,,,
3285,0.5714285714285714,,,,,,
3286,0.4,,,,,,
3287,0.4142857142857143,,,,,,
3288,0.6,,,,,,
3289,0.4142857142857143,,,,,,
3290,0.6285714285714286,,,,,,
3291,0.6571428571428571,,,,,,
3292,0.5857142857142857,,,,,,
3293,0.34285714285714286,,,,,,
3294,0.5571428571428572,,,,,,
3295,0.6142857142857143,,,,,,
3296,0.42857142857142855,,,,,,
3297,0.4857142857142857,,,,,,
3298,0.4142857142857143,,,,,,
3299,0.35714285714285715,,,,,,
3300,0.4714285714285714,,,,,,
3301,0.37142857142857144,,,,,,
3302,0.6142857142857143,,,,,,
3303,0.4,,,,,,
3304,0.45714285714285713,,,,,,
3305,0.37142857142857144,,,,,,
3306,0.5428571428571428,,,,,,
3307,0.38571428571428573,,,,,,
3308,0.35714285714285715,,,,,,
3309,0.4,,,,,,
3310,0.5142857142857142,,,,,,
3311,0.4,,,,,,
3312,0.45714285714285713,,,,,,
3313,0.4857142857142857,,,,,,
3314,0.6571428571428571,,,,,,
3315,0.42857142857142855,,,,,,
3316,0.38571428571428573,,,,,,
3317,0.42857142857142855,,,,,,
3318,0.45714285714285713,,,,,,
3319,0.7571428571428571,,,,,,
3320,0.6571428571428571,,,,,,
3321,0.32857142857142857,,,,,,
3322,0.37142857142857144,,,,,,
3323,0.38571428571428573,,,,,,
3324,0.4714285714285714,,,,,,
3325,0.45714285714285713,,,,,,
3326,0.6,,,,,,
3327,0.44285714285714284,,,,,,
3328,0.4857142857142857,,,,,,
3329,0.5571428571428572,,,,,,
3330,0.37142857142857144,,,,,,
3331,0.4,,,,,,
3332,0.5428571428571428,,,,,,
3333,0.5857142857142857,,,,,,
3334,0.5,,,,,,
3335,0.6,,,,,,
3336,0.35714285714285715,,,,,,
3337,0.5857142857142857,,,,,,
3338,0.42857142857142855,,,,,,
3339,0.5571428571428572,,,,,,
3340,0.34285714285714286,,,,,,
3341,0.45714285714285713,,,,,,
3342,0.4857142857142857,,,,,,
3343,0.7285714285714285,,,,,,
3344,0.4142857142857143,,,,,,
3345,0.4,,,,,,
3346,0.44285714285714284,,,,,,
3347,0.37142857142857144,,,,,,
3348,0.6714285714285714,,,,,,
3349,0.4857142857142857,,,,,,
3350,0.5,,,,,,
3351,0.5142857142857142,,,,,,
3352,0.3142857142857143,,,,,,
3353,0.34285714285714286,,,,,,
3354,0.34285714285714286,,,,,,
3355,0.4142857142857143,,,,,,
3356,0.35714285714285715,,,,,,
3357,0.4714285714285714,,,,,,
3358,0.5285714285714286,,,,,,
3359,0.4714285714285714,,,,,,
3360,0.7,,,,,,
3361,0.5142857142857142,,,,,,
3362,0.5285714285714286,,,,,,
3363,0.7142857142857143,,,,,,
3364,0.6285714285714286,,,,,,
3365,0.5571428571428572,,,,,,
3366,0.6857142857142857,,,,,,
3367,0.4,,,,,,
3368,0.44285714285714284,,,,,,
3369,0.3142857142857143,,,,,,
3370,0.37142857142857144,,,,,,
3371,0.35714285714285715,,,,,,
3372,0.32857142857142857,,,,,,
3373,0.5,,,,,,
3374,0.35714285714285715,,,,,,
3375,0.38571428571428573,,,,,,
3376,0.35714285714285715,,,,,,
3377,0.5142857142857142,,,,,,
3378,0.5857142857142857,,,,,,
3379,0.2714285714285714,,,,,,
3380,0.34285714285714286,,,,,,
3381,0.5142857142857142,,,,,,
3382,0.4142857142857143,,,,,,
3383,0.5571428571428572,,,,,,
3384,0.32857142857142857,,,,,,
3385,0.42857142857142855,,,,,,
3386,0.35714285714285715,,,,,,
3387,0.4714285714285714,,,,,,
3388,0.4142857142857143,,,,,,
3389,0.5428571428571428,,,,,,
3390,0.42857142857142855,,,,,,
3391,0.4142857142857143,,,,,,
3392,0.4142857142857143,,,,,,
3393,0.34285714285714286,,,,,,
3394,0.5142857142857142,,,,,,
3395,0.44285714285714284,,,,,,
3396,0.37142857142857144,,,,,,
3397,0.4,,,,,,
3398,0.5428571428571428,,,,,,
3399,0.37142857142857144,,,,,,
3400,0.5571428571428572,,,,,,
3401,0.5142857142857142,,,,,,
3402,0.5571428571428572,,,,,,
3403,0.5571428571428572,,,,,,
3404,0.44285714285714284,,,,,,
3405,0.45714285714285713,,,,,,
3406,0.6,,,,,,
3407,0.6,,,,,,
3408,0.34285714285714286,,,,,,
3409,0.6142857142857143,,,,,,
3410,0.5285714285714286,,,,,,
3411,0.44285714285714284,,,,,,
3412,0.6285714285714286,,,,,,
3413,0.7428571428571429,,,,,,
3414,0.45714285714285713,,,,,,
3415,0.5285714285714286,,,,,,
3416,0.35714285714285715,,,,,,
3417,0.4,,,,,,
3418,0.6428571428571429,,,,,,
3419,0.35714285714285715,,,,,,
3420,0.4714285714285714,,,,,,
3421,0.45714285714285713,,,,,,
3422,0.45714285714285713,,,,,,
3423,0.34285714285714286,,,,,,
3424,0.5857142857142857,,,,,,
3425,0.4,,,,,,
3426,0.45714285714285713,,,,,,
3427,0.4142857142857143,,,,,,
3428,0.37142857142857144,,,,,,
3429,0.4142857142857143,,,,,,
3430,0.45714285714285713,,,,,,
3431,0.4714285714285714,,,,,,
3432,0.42857142857142855,,,,,,
3433,0.45714285714285713,,,,,,
3434,0.5,,,,,,
3435,0.5142857142857142,,,,,,
3436,0.44285714285714284,,,,,,
3437,0.38571428571428573,,,,,,
3438,0.45714285714285713,,,,,,
3439,0.44285714285714284,,,,,,
3440,0.4857142857142857,,,,,,
3441,0.42857142857142855,,,,,,
3442,0.6571428571428571,,,,,,
3443,0.5,,,,,,
3444,0.44285714285714284,,,,,,
3445,0.6428571428571429,,,,,,
3446,0.5285714285714286,,,,,,
3447,0.42857142857142855,,,,,,
3448,0.5142857142857142,,,,,,
3449,0.45714285714285713,,,,,,
3450,0.42857142857142855,,,,,,
3451,0.42857142857142855,,,,,,
3452,0.6428571428571429,,,,,,
3453,0.4142857142857143,,,,,,
3454,0.37142857142857144,,,,,,
3455,0.6857142857142857,,,,,,
3456,0.7428571428571429,,,,,,
3457,0.5857142857142857,,,,,,
3458,0.35714285714285715,,,,,,
3459,0.5571428571428572,,,,,,
3460,0.7285714285714285,,,,,,
3461,0.6,,,,,,
3462,0.35714285714285715,,,,,,
3463,0.6142857142857143,,,,,,
3464,0.7,,,,,,
3465,0.5285714285714286,,,,,,
3466,0.38571428571428573,,,,,,
3467,0.5857142857142857,,,,,,
3468,0.5285714285714286,,,,,,
3469,0.5285714285714286,,,,,,
3470,0.6,,,,,,
3471,0.44285714285714284,,,,,,
3472,0.5571428571428572,,,,,,
3473,0.37142857142857144,,,,,,
3474,0.37142857142857144,,,,,,
3475,0.44285714285714284,,,,,,
3476,0.38571428571428573,,,,,,
3477,0.2857142857142857,,,,,,
3478,0.2857142857142857,,,,,,
3479,0.35714285714285715,,,,,,
3480,0.4857142857142857,,,,,,
3481,0.35714285714285715,,,,,,
3482,0.5,,,,,,
3483,0.6428571428571429,,,,,,
3484,0.37142857142857144,,,,,,
3485,0.6,,,,,,
3486,0.3142857142857143,,,,,,
3487,0.38571428571428573,,,,,,
3488,0.5571428571428572,,,,,,
3489,0.4714285714285714,,,,,,
3490,0.37142857142857144,,,,,,
3491,0.6857142857142857,,,,,,
3492,0.5428571428571428,,,,,,
3493,0.4,,,,,,
3494,0.5714285714285714,,,,,,
3495,0.5,,,,,,
3496,0.7428571428571429,,,,,,
3497,0.4857142857142857,,,,,,
3498,0.7571428571428571,,,,,,
3499,0.42857142857142855,,,,,,
3500,0.7,,,,,,
3501,0.7,,,,,,
3502,0.5285714285714286,,,,,,
3503,0.44285714285714284,,,,,,
3504,0.35714285714285715,,,,,,
3505,0.7285714285714285,,,,,,
3506,0.37142857142857144,,,,,,
3507,0.37142857142857144,,,,,,
3508,0.37142857142857144,,,,,,
3509,0.4714285714285714,,,,,,
3510,0.6571428571428571,,,,,,
3511,0.42857142857142855,,,,,,
3512,0.5714285714285714,,,,,,
3513,0.44285714285714284,,,,,,
3514,0.45714285714285713,,,,,,
3515,0.38571428571428573,,,,,,
3516,0.4714285714285714,,,,,,
3517,0.5428571428571428,,,,,,
3518,0.5285714285714286,,,,,,
3519,0.45714285714285713,,,,,,
3520,0.5571428571428572,,,,,,
3521,0.4857142857142857,,,,,,
3522,0.4714285714285714,,,,,,
3523,0.4,,,,,,
3524,0.6285714285714286,,,,,,
3525,0.4857142857142857,,,,,,
3526,0.4714285714285714,,,,,,
3527,0.5857142857142857,,,,,,
3528,0.6571428571428571,,,,,,
3529,0.7142857142857143,,,,,,
3530,0.5142857142857142,,,,,,
3531,0.7142857142857143,,,,,,
3532,0.6857142857142857,,,,,,
3533,0.5571428571428572,,,,,,
3534,0.7714285714285715,,,,,,
3535,0.44285714285714284,,,,,,
3536,0.34285714285714286,,,,,,
3537,0.5714285714285714,,,,,,
3538,0.4142857142857143,,,,,,
3539,0.35714285714285715,,,,,,
3540,0.6285714285714286,,,,,,
3541,0.5428571428571428,,,,,,
3542,0.38571428571428573,,,,,,
3543,0.6,,,,,,
3544,0.24285714285714285,,,,,,
3545,0.4142857142857143,,,,,,
3546,0.5857142857142857,,,,,,
3547,0.42857142857142855,,,,,,
3548,0.44285714285714284,,,,,,
3549,0.35714285714285715,,,,,,
3550,0.5142857142857142,,,,,,
3551,0.4714285714285714,,,,,,
3552,0.42857142857142855,,,,,,
3553,0.4,,,,,,
3554,0.35714285714285715,,,,,,
3555,0.34285714285714286,,,,,,
3556,0.34285714285714286,,,,,,
3557,0.4,,,,,,
3558,0.37142857142857144,,,,,,
3559,0.35714285714285715,,,,,,
3560,0.4142857142857143,,,,,,
3561,0.34285714285714286,,,,,,
3562,0.42857142857142855,,,,,,
3563,0.37142857142857144,,,,,,
3564,0.4714285714285714,,,,,,
3565,0.5285714285714286,,,,,,
3566,0.5571428571428572,,,,,,
3567,0.6857142857142857,,,,,,
3568,0.38571428571428573,,,,,,
3569,0.45714285714285713,,,,,,
3570,0.45714285714285713,,,,,,
3571,0.6285714285714286,,,,,,
3572,0.6714285714285714,,,,,,
3573,0.6571428571428571,,,,,,
3574,0.32857142857142857,,,,,,
3575,0.3,,,,,,
3576,0.4857142857142857,,,,,,
3577,0.5428571428571428,,,,,,
3578,0.38571428571428573,,,,,,
3579,0.34285714285714286,,,,,,
3580,0.5285714285714286,,,,,,
3581,0.34285714285714286,,,,,,
3582,0.4714285714285714,,,,,,
3583,0.5857142857142857,,,,,,
3584,0.5,,,,,,
3585,0.5142857142857142,,,,,,
3586,0.5571428571428572,,,,,,
3587,0.42857142857142855,,,,,,
3588,0.5714285714285714,,,,,,
3589,0.5714285714285714,,,,,,
3590,0.7142857142857143,,,,,,
3591,0.3142857142857143,,,,,,
3592,0.6857142857142857,,,,,,
3593,0.6428571428571429,,,,,,
3594,0.6857142857142857,,,,,,
3595,0.6142857142857143,,,,,,
3596,0.5142857142857142,,,,,,
3597,0.45714285714285713,,,,,,
3598,0.5285714285714286,,,,,,
3599,0.6285714285714286,,,,,,
3600,0.4,,,,,,
3601,0.5428571428571428,,,,,,
3602,0.4857142857142857,,,,,,
3603,0.4142857142857143,,,,,,
3604,0.4857142857142857,,,,,,
3605,0.37142857142857144,,,,,,
3606,0.4142857142857143,,,,,,
3607,0.45714285714285713,,,,,,
3608,0.4,,,,,,
3609,0.38571428571428573,,,,,,
3610,0.5142857142857142,,,,,,
3611,0.44285714285714284,,,,,,
3612,0.5714285714285714,,,,,,
3613,0.45714285714285713,,,,,,
3614,0.3,,,,,,
3615,0.37142857142857144,,,,,,
3616,0.4142857142857143,,,,,,
3617,0.5285714285714286,,,,,,
3618,0.5142857142857142,,,,,,
3619,0.7285714285714285,,,,,,
3620,0.42857142857142855,,,,,,
3621,1.0,,,,,,
3622,0.5714285714285714,,,,,,
3623,0.38571428571428573,,,,,,
3624,0.4714285714285714,,,,,,
3625,0.42857142857142855,,,,,,
3626,0.6857142857142857,,,,,,
3627,0.35714285714285715,,,,,,
3628,0.4142857142857143,,,,,,
3629,0.4714285714285714,,,,,,
3630,0.34285714285714286,,,,,,
3631,0.44285714285714284,,,,,,
3632,0.6571428571428571,,,,,,
3633,0.5857142857142857,,,,,,
3634,0.38571428571428573,,,,,,
3635,0.5571428571428572,,,,,,
3636,0.5857142857142857,,,,,,
3637,0.5714285714285714,,,,,,
3638,0.5,,,,,,
3639,0.4142857142857143,,,,,,
3640,0.35714285714285715,,,,,,
3641,0.7,,,,,,
3642,0.6,,,,,,
3643,0.4714285714285714,,,,,,
3644,0.38571428571428573,,,,,,
3645,0.4714285714285714,,,,,,
3646,0.44285714285714284,,,,,,
3647,0.5142857142857142,,,,,,
3648,0.5142857142857142,,,,,,
3649,0.38571428571428573,,,,,,
3650,0.35714285714285715,,,,,,
3651,0.4,,,,,,
3652,0.4,,,,,,
3653,0.7285714285714285,,,,,,
3654,0.38571428571428573,,,,,,
3655,0.35714285714285715,,,,,,
3656,0.4,,,,,,
3657,0.7428571428571429,,,,,,
3658,0.4857142857142857,,,,,,
3659,0.5285714285714286,,,,,,
3660,0.35714285714285715,,,,,,
3661,0.5428571428571428,,,,,,
3662,0.38571428571428573,,,,,,
3663,0.5,,,,,,
3664,0.4714285714285714,,,,,,
3665,0.6714285714285714,,,,,,
3666,0.6857142857142857,,,,,,
3667,0.7,,,,,,
3668,0.5285714285714286,,,,,,
3669,0.6857142857142857,,,,,,
3670,0.6714285714285714,,,,,,
3671,0.5428571428571428,,,,,,
3672,0.38571428571428573,,,,,,
3673,0.34285714285714286,,,,,,
3674,0.6714285714285714,,,,,,
3675,0.6714285714285714,,,,,,
3676,0.35714285714285715,,,,,,
3677,0.35714285714285715,,,,,,
3678,0.38571428571428573,,,,,,
3679,0.5857142857142857,,,,,,
3680,0.7,,,,,,
3681,0.4,,,,,,
3682,0.6,,,,,,
3683,0.38571428571428573,,,,,,
3684,0.35714285714285715,,,,,,
3685,0.5142857142857142,,,,,,
3686,0.5857142857142857,,,,,,
3687,0.42857142857142855,,,,,,
3688,0.4,,,,,,
3689,0.6714285714285714,,,,,,
3690,0.6571428571428571,,,,,,
3691,0.5857142857142857,,,,,,
3692,0.4142857142857143,,,,,,
3693,0.4142857142857143,,,,,,
3694,0.34285714285714286,,,,,,
3695,0.42857142857142855,,,,,,
3696,0.42857142857142855,,,,,,
3697,0.45714285714285713,,,,,,
3698,0.4714285714285714,,,,,,
3699,0.4,,,,,,
3700,0.6,,,,,,
3701,0.7142857142857143,,,,,,
3702,0.38571428571428573,,,,,,
3703,0.32857142857142857,,,,,,
3704,0.37142857142857144,,,,,,
3705,0.5857142857142857,,,,,,
3706,0.5285714285714286,,,,,,
3707,0.6285714285714286,,,,,,
3708,0.5714285714285714,,,,,,
3709,0.5,,,,,,
3710,0.45714285714285713,,,,,,
3711,0.5571428571428572,,,,,,
3712,0.4857142857142857,,,,,,
3713,0.37142857142857144,,,,,,
3714,0.4714285714285714,,,,,,
3715,0.4142857142857143,,,,,,
3716,0.4857142857142857,,,,,,
3717,0.5571428571428572,,,,,,
3718,0.5857142857142857,,,,,,
3719,0.6714285714285714,,,,,,
3720,0.5,,,,,,
3721,0.5285714285714286,,,,,,
3722,0.5857142857142857,,,,,,
3723,0.4142857142857143,,,,,,
3724,0.4714285714285714,,,,,,
3725,0.5714285714285714,,,,,,
3726,0.4142857142857143,,,,,,
3727,0.45714285714285713,,,,,,
3728,0.45714285714285713,,,,,,
3729,0.5285714285714286,,,,,,
3730,0.45714285714285713,,,,,,
3731,0.7285714285714285,,,,,,
3732,0.5571428571428572,,,,,,
3733,0.6,,,,,,
3734,0.32857142857142857,,,,,,
3735,0.4142857142857143,,,,,,
3736,0.4857142857142857,,,,,,
3737,0.4,,,,,,
3738,0.5571428571428572,,,,,,
3739,0.37142857142857144,,,,,,
3740,0.5285714285714286,,,,,,
3741,0.42857142857142855,,,,,,
3742,0.4857142857142857,,,,,,
3743,0.32857142857142857,,,,,,
3744,0.5142857142857142,,,,,,
3745,0.38571428571428573,,,,,,
3746,0.45714285714285713,,,,,,
3747,0.4857142857142857,,,,,,
3748,0.5285714285714286,,,,,,
3749,0.37142857142857144,,,,,,
3750,0.45714285714285713,,,,,,
3751,0.45714285714285713,,,,,,
3752,0.45714285714285713,,,,,,
3753,0.4142857142857143,,,,,,
3754,0.42857142857142855,,,,,,
3755,0.5857142857142857,,,,,,
3756,0.5714285714285714,,,,,,
3757,0.7,,,,,,
3758,0.6285714285714286,,,,,,
3759,0.4,,,,,,
3760,0.4,,,,,,
3761,0.5285714285714286,,,,,,
3762,0.45714285714285713,,,,,,
3763,0.6285714285714286,,,,,,
3764,0.4142857142857143,,,,,,
3765,0.4142857142857143,,,,,,
3766,0.45714285714285713,,,,,,
3767,0.35714285714285715,,,,,,
3768,0.38571428571428573,,,,,,
3769,0.37142857142857144,,,,,,
3770,0.4714285714285714,,,,,,
3771,0.44285714285714284,,,,,,
3772,0.4142857142857143,,,,,,
3773,0.44285714285714284,,,,,,
3774,0.38571428571428573,,,,,,
3775,0.35714285714285715,,,,,,
3776,0.4714285714285714,,,,,,
3777,0.4714285714285714,,,,,,
3778,0.37142857142857144,,,,,,
3779,0.44285714285714284,,,,,,
3780,0.4,,,,,,
3781,0.5714285714285714,,,,,,
3782,0.4142857142857143,,,,,,
3783,0.45714285714285713,,,,,,
3784,0.37142857142857144,,,,,,
3785,0.45714285714285713,,,,,,
3786,0.5285714285714286,,,,,,
3787,0.5714285714285714,,,,,,
3788,0.8142857142857143,,,,,,
3789,0.37142857142857144,,,,,,
3790,0.5857142857142857,,,,,,
3791,0.45714285714285713,,,,,,
3792,0.6,,,,,,
3793,0.6714285714285714,,,,,,
3794,0.6285714285714286,,,,,,
3795,0.7285714285714285,,,,,,
3796,0.38571428571428573,,,,,,
3797,0.44285714285714284,,,,,,
3798,0.35714285714285715,,,,,,
3799,0.42857142857142855,,,,,,
3800,0.32857142857142857,,,,,,
3801,0.4,,,,,,
3802,0.5428571428571428,,,,,,
3803,0.42857142857142855,,,,,,
3804,0.4142857142857143,,,,,,
3805,0.32857142857142857,,,,,,
3806,0.6428571428571429,,,,,,
3807,0.5714285714285714,,,,,,
3808,0.5714285714285714,,,,,,
3809,0.7714285714285715,,,,,,
3810,0.4857142857142857,,,,,,
3811,0.45714285714285713,,,,,,
3812,0.4,,,,,,
3813,0.7142857142857143,,,,,,
3814,0.32857142857142857,,,,,,
3815,0.44285714285714284,,,,,,
3816,0.44285714285714284,,,,,,
3817,0.4142857142857143,,,,,,
3818,0.5714285714285714,,,,,,
3819,0.42857142857142855,,,,,,
3820,0.37142857142857144,,,,,,
3821,0.37142857142857144,,,,,,
3822,0.5,,,,,,
3823,0.6142857142857143,,,,,,
3824,0.4,,,,,,
3825,0.37142857142857144,,,,,,
3826,0.42857142857142855,,,,,,
3827,0.38571428571428573,,,,,,
3828,0.4,,,,,,
3829,0.37142857142857144,,,,,,
3830,0.6857142857142857,,,,,,
3831,0.4714285714285714,,,,,,
3832,0.37142857142857144,,,,,,
3833,0.4,,,,,,
3834,0.5142857142857142,,,,,,
3835,0.4,,,,,,
3836,0.4,,,,,,
3837,0.35714285714285715,,,,,,
3838,0.32857142857142857,,,,,,
3839,0.4714285714285714,,,,,,
3840,0.7428571428571429,,,,,,
3841,0.5428571428571428,,,,,,
3842,0.5428571428571428,,,,,,
3843,0.7714285714285715,,,,,,
3844,0.6285714285714286,,,,,,
3845,0.42857142857142855,,,,,,
3846,0.6857142857142857,,,,,,
3847,0.5142857142857142,,,,,,
3848,0.4142857142857143,,,,,,
3849,0.32857142857142857,,,,,,
3850,0.34285714285714286,,,,,,
3851,0.44285714285714284,,,,,,
3852,0.5714285714285714,,,,,,
3853,0.4,,,,,,
3854,0.4714285714285714,,,,,,
3855,0.42857142857142855,,,,,,
3856,0.6571428571428571,,,,,,
3857,0.44285714285714284,,,,,,
3858,0.6857142857142857,,,,,,
3859,0.7142857142857143,,,,,,
3860,0.45714285714285713,,,,,,
3861,0.4142857142857143,,,,,,
3862,0.5142857142857142,,,,,,
3863,0.6,,,,,,
3864,0.6857142857142857,,,,,,
3865,0.45714285714285713,,,,,,
3866,0.5571428571428572,,,,,,
3867,0.5142857142857142,,,,,,
3868,0.5,,,,,,
3869,0.42857142857142855,,,,,,
3870,0.6571428571428571,,,,,,
3871,0.42857142857142855,,,,,,
3872,0.34285714285714286,,,,,,
3873,0.5,,,,,,
3874,0.4,,,,,,
3875,0.35714285714285715,,,,,,
3876,0.6142857142857143,,,,,,
3877,0.5571428571428572,,,,,,
3878,0.5714285714285714,,,,,,
3879,0.6857142857142857,,,,,,
3880,0.6428571428571429,,,,,,
3881,0.42857142857142855,,,,,,
3882,0.45714285714285713,,,,,,
3883,0.4857142857142857,,,,,,
3884,0.44285714285714284,,,,,,
3885,0.35714285714285715,,,,,,
3886,0.5714285714285714,,,,,,
3887,0.5,,,,,,
3888,0.45714285714285713,,,,,,
3889,0.4142857142857143,,,,,,
3890,0.4,,,,,,
3891,0.5714285714285714,,,,,,
3892,0.5,,,,,,
3893,0.5857142857142857,,,,,,
3894,0.5142857142857142,,,,,,
3895,1.0,,,,,,
3896,0.5142857142857142,,,,,,
3897,0.6857142857142857,,,,,,
3898,0.6285714285714286,,,,,,
3899,0.5142857142857142,,,,,,
3900,0.5571428571428572,,,,,,
3901,0.4,,,,,,
3902,0.5714285714285714,,,,,,
3903,0.7142857142857143,,,,,,
3904,0.44285714285714284,,,,,,
3905,0.5285714285714286,,,,,,
3906,0.35714285714285715,,,,,,
3907,0.6571428571428571,,,,,,
3908,0.4857142857142857,,,,,,
3909,0.4142857142857143,,,,,,
3910,0.4,,,,,,
3911,0.5857142857142857,,,,,,
3912,0.6857142857142857,,,,,,
3913,0.4142857142857143,,,,,,
3914,0.7,,,,,,
3915,0.6,,,,,,
3916,0.38571428571428573,,,,,,
3917,0.45714285714285713,,,,,,
3918,0.32857142857142857,,,,,,
3919,0.5428571428571428,,,,,,
3920,0.34285714285714286,,,,,,
3921,0.32857142857142857,,,,,,
3922,0.7857142857142857,,,,,,
3923,0.6285714285714286,,,,,,
3924,0.6857142857142857,,,,,,
3925,0.4,,,,,,
3926,0.35714285714285715,,,,,,
3927,0.7,,,,,,
3928,0.6,,,,,,
3929,0.7857142857142857,,,,,,
3930,0.5,,,,,,
3931,0.32857142857142857,,,,,,
3932,0.4857142857142857,,,,,,
3933,0.45714285714285713,,,,,,
3934,0.32857142857142857,,,,,,
3935,0.32857142857142857,,,,,,
3936,0.38571428571428573,,,,,,
3937,0.5,,,,,,
3938,0.5714285714285714,,,,,,
3939,0.5,,,,,,
3940,0.35714285714285715,,,,,,
3941,0.7,,,,,,
3942,0.6714285714285714,,,,,,
3943,0.7428571428571429,,,,,,
3944,0.34285714285714286,,,,,,
3945,0.6285714285714286,,,,,,
3946,0.34285714285714286,,,,,,
3947,0.5428571428571428,,,,,,
3948,0.5428571428571428,,,,,,
3949,0.4714285714285714,,,,,,
3950,0.6428571428571429,,,,,,
3951,0.37142857142857144,,,,,,
3952,0.34285714285714286,,,,,,
3953,0.5,,,,,,
3954,0.4857142857142857,,,,,,
3955,0.6285714285714286,,,,,,
3956,0.37142857142857144,,,,,,
3957,0.45714285714285713,,,,,,
3958,0.6571428571428571,,,,,,
3959,0.6714285714285714,,,,,,
3960,0.44285714285714284,,,,,,
3961,0.5428571428571428,,,,,,
3962,0.45714285714285713,,,,,,
3963,0.4,,,,,,
3964,0.5285714285714286,,,,,,
3965,0.5428571428571428,,,,,,
3966,0.7142857142857143,,,,,,
3967,0.34285714285714286,,,,,,
3968,0.6857142857142857,,,,,,
3969,0.6571428571428571,,,,,,
3970,0.35714285714285715,,,,,,
3971,0.6142857142857143,,,,,,
3972,0.38571428571428573,,,,,,
3973,0.6571428571428571,,,,,,
3974,0.5714285714285714,,,,,,
3975,0.38571428571428573,,,,,,
3976,0.35714285714285715,,,,,,
3977,0.5571428571428572,,,,,,
3978,0.6,,,,,,
3979,0.38571428571428573,,,,,,
3980,0.45714285714285713,,,,,,
3981,0.44285714285714284,,,,,,
3982,0.6428571428571429,,,,,,
3983,0.32857142857142857,,,,,,
3984,0.5142857142857142,,,,,,
3985,0.5285714285714286,,,,,,
3986,0.5285714285714286,,,,,,
3987,0.4,,,,,,
3988,0.37142857142857144,,,,,,
3989,0.42857142857142855,,,,,,
3990,0.5142857142857142,,,,,,
3991,0.38571428571428573,,,,,,
3992,0.4,,,,,,
3993,0.45714285714285713,,,,,,
3994,0.4714285714285714,,,,,,
3995,0.7571428571428571,,,,,,
3996,0.6857142857142857,,,,,,
3997,1.0,,,,,,
3998,0.5285714285714286,,,,,,
3999,0.7,,,,,,
4000,0.3142857142857143,,,,,,
4001,0.6857142857142857,,,,,,
4002,0.5857142857142857,,,,,,
4003,0.5142857142857142,,,,,,
4004,0.5285714285714286,,,,,,
4005,0.7,,,,,,
4006,0.45714285714285713,,,,,,
4007,0.4714285714285714,,,,,,
4008,0.7571428571428571,,,,,,
4009,0.4714285714285714,,,,,,
4010,0.34285714285714286,,,,,,
4011,0.6428571428571429,,,,,,
4012,0.37142857142857144,,,,,,
4013,0.4,,,,,,
4014,0.5571428571428572,,,,,,
4015,0.37142857142857144,,,,,,
4016,0.4,,,,,,
4017,0.38571428571428573,,,,,,
4018,0.4,,,,,,
4019,0.5142857142857142,,,,,,
4020,0.42857142857142855,,,,,,
4021,0.7428571428571429,,,,,,
4022,0.3142857142857143,,,,,,
4023,0.3,,,,,,
4024,0.45714285714285713,,,,,,
4025,0.5428571428571428,,,,,,
4026,0.38571428571428573,,,,,,
4027,0.5571428571428572,,,,,,
4028,1.0,,,,,,
4029,0.3142857142857143,,,,,,
4030,0.6,,,,,,
4031,0.6571428571428571,,,,,,
4032,0.6428571428571429,,,,,,
4033,0.6142857142857143,,,,,,
4034,0.44285714285714284,,,,,,
4035,0.6428571428571429,,,,,,
4036,0.4857142857142857,,,,,,
4037,0.5285714285714286,,,,,,
4038,0.4857142857142857,,,,,,
4039,0.6428571428571429,,,,,,
4040,0.5,,,,,,
4041,0.4857142857142857,,,,,,
4042,0.38571428571428573,,,,,,
4043,0.7285714285714285,,,,,,
4044,0.42857142857142855,,,,,,
4045,0.42857142857142855,,,,,,
4046,0.44285714285714284,,,,,,
4047,0.7285714285714285,,,,,,
4048,0.4857142857142857,,,,,,
4049,0.4857142857142857,,,,,,
4050,0.5857142857142857,,,,,,
4051,0.5285714285714286,,,,,,
4052,0.37142857142857144,,,,,,
4053,0.5714285714285714,,,,,,
4054,0.42857142857142855,,,,,,
4055,0.5,,,,,,
4056,0.4857142857142857,,,,,,
4057,0.4,,,,,,
4058,0.32857142857142857,,,,,,
4059,0.4857142857142857,,,,,,
4060,0.45714285714285713,,,,,,
4061,0.34285714285714286,,,,,,
4062,0.32857142857142857,,,,,,
4063,0.5,,,,,,
4064,0.6,,,,,,
4065,0.6,,,,,,
4066,0.5857142857142857,,,,,,
4067,0.3142857142857143,,,,,,
4068,0.4714285714285714,,,,,,
4069,0.38571428571428573,,,,,,
4070,0.5571428571428572,,,,,,
4071,0.35714285714285715,,,,,,
4072,0.5142857142857142,,,,,,
4073,0.5571428571428572,,,,,,
4074,0.5714285714285714,,,,,,
4075,0.4857142857142857,,,,,,
4076,0.38571428571428573,,,,,,
4077,0.4714285714285714,,,,,,
4078,0.4142857142857143,,,,,,
4079,0.4142857142857143,,,,,,
4080,0.4714285714285714,,,,,,
4081,0.5571428571428572,,,,,,
4082,0.44285714285714284,,,,,,
4083,0.7285714285714285,,,,,,
4084,0.6428571428571429,,,,,,
4085,0.5285714285714286,,,,,,
4086,0.42857142857142855,,,,,,
4087,0.6142857142857143,,,,,,
4088,0.45714285714285713,,,,,,
4089,0.5857142857142857,,,,,,
4090,0.35714285714285715,,,,,,
4091,0.44285714285714284,,,,,,
4092,0.44285714285714284,,,,,,
4093,0.42857142857142855,,,,,,
4094,0.44285714285714284,,,,,,
4095,0.5142857142857142,,,,,,
4096,0.44285714285714284,,,,,,
4097,0.4857142857142857,,,,,,
4098,0.38571428571428573,,,,,,
4099,0.44285714285714284,,,,,,
4100,0.4714285714285714,,,,,,
4101,0.5857142857142857,,,,,,
4102,0.5571428571428572,,,,,,
4103,0.44285714285714284,,,,,,
4104,0.5142857142857142,,,,,,
4105,0.38571428571428573,,,,,,
4106,0.5285714285714286,,,,,,
4107,0.5285714285714286,,,,,,
4108,0.4714285714285714,,,,,,
4109,0.5,,,,,,
4110,0.6428571428571429,,,,,,
4111,0.4714285714285714,,,,,,
4112,0.5857142857142857,,,,,,
4113,0.4857142857142857,,,,,,
4114,0.5428571428571428,,,,,,
4115,0.4,,,,,,
4116,0.44285714285714284,,,,,,
4117,0.34285714285714286,,,,,,
4118,0.6428571428571429,,,,,,
4119,1.0,,,,,,
4120,0.6857142857142857,,,,,,
4121,0.6,,,,,,
4122,0.5285714285714286,,,,,,
4123,0.5285714285714286,,,,,,
4124,0.45714285714285713,,,,,,
4125,0.32857142857142857,,,,,,
4126,0.5714285714285714,,,,,,
4127,0.4142857142857143,,,,,,
4128,0.34285714285714286,,,,,,
4129,0.7428571428571429,,,,,,
4130,0.6142857142857143,,,,,,
4131,0.42857142857142855,,,,,,
4132,0.5714285714285714,,,,,,
4133,0.45714285714285713,,,,,,
4134,0.38571428571428573,,,,,,
4135,0.6,,,,,,
4136,0.38571428571428573,,,,,,
4137,0.4714285714285714,,,,,,
4138,0.5285714285714286,,,,,,
4139,0.4857142857142857,,,,,,
4140,0.2857142857142857,,,,,,
4141,0.5285714285714286,,,,,,
4142,0.35714285714285715,,,,,,
4143,0.35714285714285715,,,,,,
4144,0.35714285714285715,,,,,,
4145,0.37142857142857144,,,,,,
4146,0.35714285714285715,,,,,,
4147,0.6714285714285714,,,,,,
4148,0.4142857142857143,,,,,,
4149,0.5714285714285714,,,,,,
4150,0.6714285714285714,,,,,,
4151,0.4,,,,,,
4152,0.45714285714285713,,,,,,
4153,0.5142857142857142,,,,,,
4154,0.38571428571428573,,,,,,
4155,0.4714285714285714,,,,,,
4156,0.5142857142857142,,,,,,
4157,0.4,,,,,,
4158,0.5571428571428572,,,,,,
4159,0.8714285714285714,,,,,,
4160,0.6,,,,,,
4161,0.38571428571428573,,,,,,
4162,0.44285714285714284,,,,,,
4163,0.5285714285714286,,,,,,
4164,0.5142857142857142,,,,,,
4165,0.5857142857142857,,,,,,
4166,0.5428571428571428,,,,,,
4167,0.6714285714285714,,,,,,
4168,0.5857142857142857,,,,,,
4169,0.38571428571428573,,,,,,
4170,0.6,,,,,,
4171,0.38571428571428573,,,,,,
4172,0.4,,,,,,
4173,0.4142857142857143,,,,,,
4174,0.7,,,,,,
4175,0.44285714285714284,,,,,,
4176,0.45714285714285713,,,,,,
4177,0.34285714285714286,,,,,,
4178,0.8142857142857143,,,,,,
4179,0.6,,,,,,
4180,0.5142857142857142,,,,,,
4181,0.6857142857142857,,,,,,
4182,0.6,,,,,,
4183,0.6571428571428571,,,,,,
4184,0.45714285714285713,,,,,,
4185,0.5857142857142857,,,,,,
4186,0.4857142857142857,,,,,,
4187,0.5,,,,,,
4188,0.45714285714285713,,,,,,
4189,0.7,,,,,,
4190,0.6857142857142857,,,,,,
4191,0.5428571428571428,,,,,,
4192,0.7285714285714285,,,,,,
4193,0.4,,,,,,
4194,0.42857142857142855,,,,,,
4195,0.4142857142857143,,,,,,
4196,0.5571428571428572,,,,,,
4197,0.44285714285714284,,,,,,
4198,0.6714285714285714,,,,,,
4199,0.4,,,,,,
4200,0.6142857142857143,,,,,,
4201,0.4142857142857143,,,,,,
4202,0.6857142857142857,,,,,,
4203,0.6285714285714286,,,,,,
4204,0.4,,,,,,
4205,0.5,,,,,,
4206,0.5285714285714286,,,,,,
4207,0.5571428571428572,,,,,,
4208,0.5857142857142857,,,,,,
4209,0.37142857142857144,,,,,,
4210,0.5285714285714286,,,,,,
4211,0.4857142857142857,,,,,,
4212,0.5571428571428572,,,,,,
4213,0.5714285714285714,,,,,,
4214,0.37142857142857144,,,,,,
4215,0.38571428571428573,,,,,,
4216,0.6571428571428571,,,,,,
4217,0.7142857142857143,,,,,,
4218,0.37142857142857144,,,,,,
4219,0.35714285714285715,,,,,,
4220,0.45714285714285713,,,,,,
4221,0.5428571428571428,,,,,,
4222,0.45714285714285713,,,,,,
4223,0.8,,,,,,
4224,0.7,,,,,,
4225,0.7428571428571429,,,,,,
4226,0.7,,,,,,
4227,0.7,,,,,,
4228,0.4714285714285714,,,,,,
4229,0.34285714285714286,,,,,,
4230,0.6,,,,,,
4231,0.5857142857142857,,,,,,
4232,0.5428571428571428,,,,,,
4233,0.7857142857142857,,,,,,
4234,0.7142857142857143,,,,,,
4235,0.34285714285714286,,,,,,
4236,0.5285714285714286,,,,,,
4237,0.6571428571428571,,,,,,
4238,0.6285714285714286,,,,,,
4239,0.4,,,,,,
4240,0.37142857142857144,,,,,,
4241,0.6571428571428571,,,,,,
4242,0.44285714285714284,,,,,,
4243,0.5142857142857142,,,,,,
4244,0.44285714285714284,,,,,,
4245,0.6285714285714286,,,,,,
4246,0.6857142857142857,,,,,,
4247,0.45714285714285713,,,,,,
4248,0.6142857142857143,,,,,,
4249,0.5857142857142857,,,,,,
4250,0.4142857142857143,,,,,,
4251,0.5142857142857142,,,,,,
4252,0.42857142857142855,,,,,,
4253,0.5285714285714286,,,,,,
4254,0.4714285714285714,,,,,,
4255,0.4142857142857143,,,,,,
4256,0.6285714285714286,,,,,,
4257,0.4714285714285714,,,,,,
4258,0.6428571428571429,,,,,,
4259,0.4142857142857143,,,,,,
4260,0.37142857142857144,,,,,,
4261,0.32857142857142857,,,,,,
4262,0.8428571428571429,,,,,,
4263,0.4,,,,,,
4264,0.4857142857142857,,,,,,
4265,0.7571428571428571,,,,,,
4266,0.3,,,,,,
4267,0.5857142857142857,,,,,,
4268,0.32857142857142857,,,,,,
4269,0.6428571428571429,,,,,,
4270,0.5714285714285714,,,,,,
4271,0.6142857142857143,,,,,,
4272,0.4,,,,,,
4273,0.44285714285714284,,,,,,
4274,0.34285714285714286,,,,,,
4275,0.45714285714285713,,,,,,
4276,0.5142857142857142,,,,,,
4277,0.5285714285714286,,,,,,
4278,0.4714285714285714,,,,,,
4279,0.4142857142857143,,,,,,
4280,0.4,,,,,,
4281,0.5857142857142857,,,,,,
4282,0.6857142857142857,,,,,,
4283,0.5857142857142857,,,,,,
4284,0.5142857142857142,,,,,,
4285,0.6142857142857143,,,,,,
4286,0.5428571428571428,,,,,,
4287,0.42857142857142855,,,,,,
4288,0.7,,,,,,
4289,0.34285714285714286,,,,,,
4290,0.7571428571428571,,,,,,
4291,0.5714285714285714,,,,,,
4292,0.5571428571428572,,,,,,
4293,0.7,,,,,,
4294,0.35714285714285715,,,,,,
4295,0.7142857142857143,,,,,,
4296,0.5857142857142857,,,,,,
4297,0.5285714285714286,,,,,,
4298,0.3,,,,,,
4299,0.3142857142857143,,,,,,
4300,0.6571428571428571,,,,,,
4301,0.42857142857142855,,,,,,
4302,0.4714285714285714,,,,,,
4303,0.38571428571428573,,,,,,
4304,0.44285714285714284,,,,,,
4305,0.4857142857142857,,,,,,
4306,0.38571428571428573,,,,,,
4307,0.5285714285714286,,,,,,
4308,0.5428571428571428,,,,,,
4309,0.5714285714285714,,,,,,
4310,0.44285714285714284,,,,,,
4311,0.4142857142857143,,,,,,
4312,0.6714285714285714,,,,,,
4313,0.3142857142857143,,,,,,
4314,0.5285714285714286,,,,,,
4315,0.7285714285714285,,,,,,
4316,0.45714285714285713,,,,,,
4317,0.44285714285714284,,,,,,
4318,0.5571428571428572,,,,,,
4319,0.5714285714285714,,,,,,
4320,0.6142857142857143,,,,,,
4321,0.6142857142857143,,,,,,
4322,0.5285714285714286,,,,,,
4323,0.4142857142857143,,,,,,
4324,0.5142857142857142,,,,,,
4325,1.0,,,,,,
4326,0.6285714285714286,,,,,,
4327,0.4142857142857143,,,,,,
4328,0.5857142857142857,,,,,,
4329,0.5857142857142857,,,,,,
4330,0.45714285714285713,,,,,,
4331,0.5571428571428572,,,,,,
4332,0.4142857142857143,,,,,,
4333,0.44285714285714284,,,,,,
4334,0.7,,,,,,
4335,0.35714285714285715,,,,,,
4336,0.6142857142857143,,,,,,
4337,0.7285714285714285,,,,,,
4338,0.3142857142857143,,,,,,
4339,0.34285714285714286,,,,,,
4340,0.35714285714285715,,,,,,
4341,0.38571428571428573,,,,,,
4342,0.4142857142857143,,,,,,
4343,0.3142857142857143,,,,,,
4344,0.6142857142857143,,,,,,
4345,0.45714285714285713,,,,,,
4346,1.0,,,,,,
4347,0.6428571428571429,,,,,,
4348,0.32857142857142857,,,,,,
4349,0.35714285714285715,,,,,,
4350,0.34285714285714286,,,,,,
4351,0.5285714285714286,,,,,,
4352,0.4142857142857143,,,,,,
4353,0.38571428571428573,,,,,,
4354,0.35714285714285715,,,,,,
4355,0.7285714285714285,,,,,,
4356,0.35714285714285715,,,,,,
4357,0.35714285714285715,,,,,,
4358,0.4,,,,,,
4359,0.5428571428571428,,,,,,
4360,0.6,,,,,,
4361,0.5714285714285714,,,,,,
4362,0.5571428571428572,,,,,,
4363,0.5285714285714286,,,,,,
4364,0.4714285714285714,,,,,,
4365,0.34285714285714286,,,,,,
4366,0.37142857142857144,,,,,,
4367,0.5,,,,,,
4368,0.5571428571428572,,,,,,
4369,0.4,,,,,,
4370,0.6285714285714286,,,,,,
4371,0.7285714285714285,,,,,,
4372,0.38571428571428573,,,,,,
4373,0.5714285714285714,,,,,,
4374,0.5,,,,,,
4375,0.34285714285714286,,,,,,
4376,0.5571428571428572,,,,,,
4377,0.5,,,,,,
4378,0.38571428571428573,,,,,,
4379,0.3,,,,,,
4380,0.6142857142857143,,,,,,
4381,0.5428571428571428,,,,,,
4382,0.3,,,,,,
4383,0.45714285714285713,,,,,,
4384,0.6571428571428571,,,,,,
4385,0.38571428571428573,,,,,,
4386,0.5285714285714286,,,,,,
4387,0.5571428571428572,,,,,,
4388,0.6142857142857143,,,,,,
4389,0.5857142857142857,,,,,,
4390,0.6857142857142857,,,,,,
4391,0.5714285714285714,,,,,,
4392,0.42857142857142855,,,,,,
4393,0.44285714285714284,,,,,,
4394,0.4,,,,,,
4395,1.0,,,,,,
4396,0.4857142857142857,,,,,,
4397,0.7428571428571429,,,,,,
4398,0.5285714285714286,,,,,,
4399,0.35714285714285715,,,,,,
4400,0.38571428571428573,,,,,,
4401,0.4142857142857143,,,,,,
4402,0.5857142857142857,,,,,,
4403,0.6285714285714286,,,,,,
4404,0.7142857142857143,,,,,,
4405,0.8285714285714286,,,,,,
4406,0.5571428571428572,,,,,,
4407,0.4,,,,,,
4408,0.5285714285714286,,,,,,
4409,0.7,,,,,,
4410,0.34285714285714286,,,,,,
4411,0.4857142857142857,,,,,,
4412,0.5142857142857142,,,,,,
4413,0.6,,,,,,
4414,0.44285714285714284,,,,,,
4415,0.37142857142857144,,,,,,
4416,0.6714285714285714,,,,,,
4417,0.44285714285714284,,,,,,
4418,0.45714285714285713,,,,,,
4419,0.5142857142857142,,,,,,
4420,0.34285714285714286,,,,,,
4421,0.6857142857142857,,,,,,
4422,0.35714285714285715,,,,,,
4423,0.4714285714285714,,,,,,
4424,0.42857142857142855,,,,,,
4425,0.44285714285714284,,,,,,
4426,0.4142857142857143,,,,,,
4427,0.5285714285714286,,,,,,
4428,0.44285714285714284,,,,,,
4429,0.5142857142857142,,,,,,
4430,0.38571428571428573,,,,,,
4431,0.4714285714285714,,,,,,
4432,0.8285714285714286,,,,,,
4433,0.6142857142857143,,,,,,
4434,0.5571428571428572,,,,,,
4435,0.6285714285714286,,,,,,
4436,0.5428571428571428,,,,,,
4437,0.5571428571428572,,,,,,
4438,0.4714285714285714,,,,,,
4439,0.4857142857142857,,,,,,
4440,0.37142857142857144,,,,,,
4441,0.5,,,,,,
4442,0.4142857142857143,,,,,,
4443,0.44285714285714284,,,,,,
4444,0.5142857142857142,,,,,,
4445,0.5,,,,,,
4446,0.5857142857142857,,,,,,
4447,0.6285714285714286,,,,,,
4448,0.4,,,,,,
4449,0.42857142857142855,,,,,,
4450,0.6285714285714286,,,,,,
4451,0.38571428571428573,,,,,,
4452,0.37142857142857144,,,,,,
4453,0.2857142857142857,,,,,,
4454,0.35714285714285715,,,,,,
4455,0.3142857142857143,,,,,,
4456,0.32857142857142857,,,,,,
4457,0.32857142857142857,,,,,,
4458,0.5285714285714286,,,,,,
4459,0.4,,,,,,
4460,0.6714285714285714,,,,,,
4461,0.7142857142857143,,,,,,
4462,0.4714285714285714,,,,,,
4463,0.34285714285714286,,,,,,
4464,0.4857142857142857,,,,,,
4465,0.5571428571428572,,,,,,
4466,0.38571428571428573,,,,,,
4467,0.44285714285714284,,,,,,
4468,0.35714285714285715,,,,,,
4469,0.7142857142857143,,,,,,
4470,0.42857142857142855,,,,,,
4471,0.6571428571428571,,,,,,
4472,0.6428571428571429,,,,,,
4473,0.45714285714285713,,,,,,
4474,0.7142857142857143,,,,,,
4475,0.5428571428571428,,,,,,
4476,0.3,,,,,,
4477,0.42857142857142855,,,,,,
4478,0.6571428571428571,,,,,,


==> images/logs/data/early_reward_p2/classes/summer_barley.csv <==
,summer barley
0,0.32857142857142857
1,0.6571428571428571
2,0.34285714285714286
3,0.4857142857142857
4,0.42857142857142855
5,0.6142857142857143
6,0.6285714285714286
7,0.2714285714285714
8,0.5285714285714286
9,0.38571428571428573
10,0.32857142857142857
11,0.21428571428571427
12,0.6
13,0.2
14,0.5428571428571428
15,0.5285714285714286
16,0.22857142857142856
17,0.6
18,0.44285714285714284
19,0.5
20,0.5
21,0.2571428571428571
22,0.2714285714285714
23,0.6571428571428571
24,0.3
25,0.24285714285714285
26,0.24285714285714285
27,0.2571428571428571
28,0.2714285714285714
29,0.24285714285714285
30,0.24285714285714285
31,0.24285714285714285
32,0.4857142857142857
33,0.35714285714285715
34,0.24285714285714285
35,0.6285714285714286
36,0.4
37,0.42857142857142855
38,0.5571428571428572
39,0.24285714285714285
40,0.4142857142857143
41,0.5857142857142857
42,0.21428571428571427
43,0.6571428571428571
44,0.5428571428571428
45,0.3
46,0.2
47,0.4714285714285714
48,0.3
49,0.22857142857142856
50,0.24285714285714285
51,0.2857142857142857
52,0.38571428571428573
53,0.3142857142857143
54,0.6428571428571429
55,0.2571428571428571
56,0.2571428571428571
57,0.35714285714285715
58,0.5571428571428572
59,0.35714285714285715
60,0.5428571428571428
61,0.4142857142857143
62,0.6857142857142857
63,0.5
64,0.3142857142857143
65,0.2857142857142857
66,0.32857142857142857
67,0.37142857142857144
68,0.24285714285714285
69,0.3142857142857143
70,0.7142857142857143
71,0.6571428571428571
72,0.5571428571428572
73,0.5285714285714286
74,0.22857142857142856
75,0.32857142857142857
76,0.5857142857142857
77,0.5714285714285714
78,0.18571428571428572
79,0.6571428571428571
80,0.4714285714285714
81,0.4857142857142857
82,0.5857142857142857
83,0.5
84,0.5571428571428572
85,0.6142857142857143
86,0.5857142857142857
87,0.5
88,0.6142857142857143
89,0.34285714285714286
90,0.3
91,0.3142857142857143
92,0.32857142857142857
93,0.5857142857142857
94,0.5
95,0.35714285714285715
96,0.5571428571428572
97,0.5
98,0.44285714285714284
99,0.4714285714285714
100,0.35714285714285715
101,0.6285714285714286
102,0.34285714285714286
103,0.5714285714285714
104,0.5428571428571428
105,0.5571428571428572
106,0.5285714285714286
107,0.38571428571428573
108,0.5571428571428572
109,0.5285714285714286
110,0.32857142857142857
111,0.6571428571428571
112,0.6857142857142857
113,0.34285714285714286
114,0.37142857142857144
115,0.37142857142857144
116,0.21428571428571427
117,0.4
118,0.5571428571428572
119,0.44285714285714284
120,0.6428571428571429
121,0.45714285714285713
122,0.5714285714285714
123,0.6
124,0.5857142857142857
125,0.17142857142857143
126,0.24285714285714285
127,0.2857142857142857
128,0.3142857142857143
129,0.6285714285714286
130,0.7428571428571429
131,0.6142857142857143
132,0.32857142857142857
133,0.2857142857142857
134,0.37142857142857144
135,0.34285714285714286
136,0.35714285714285715
137,0.5142857142857142
138,0.6714285714285714
139,0.3
140,0.21428571428571427
141,0.32857142857142857
142,0.5
143,0.22857142857142856
144,0.21428571428571427
145,0.2714285714285714
146,0.2
147,0.3
148,0.5142857142857142
149,0.4714285714285714
150,0.35714285714285715
151,0.3
152,0.6428571428571429
153,0.38571428571428573
154,0.6714285714285714
155,0.24285714285714285
156,0.34285714285714286
157,0.2
158,0.5857142857142857
159,0.38571428571428573
160,0.6
161,0.7285714285714285
162,0.38571428571428573
163,0.6285714285714286
164,0.6
165,0.5428571428571428
166,0.6142857142857143
167,0.3142857142857143
168,0.5428571428571428
169,0.37142857142857144
170,0.3142857142857143
171,0.5142857142857142
172,0.4
173,0.5571428571428572
174,0.5142857142857142
175,0.5857142857142857
176,0.6
177,0.2714285714285714
178,0.3142857142857143
179,0.35714285714285715
180,0.5142857142857142
181,0.44285714285714284
182,0.5428571428571428
183,0.5714285714285714
184,0.5
185,0.5
186,0.2714285714285714
187,0.7428571428571429
188,0.32857142857142857
189,0.35714285714285715
190,0.2714285714285714
191,0.45714285714285713
192,0.3142857142857143
193,0.6428571428571429
194,0.5857142857142857
195,1.0
196,0.22857142857142856
197,0.35714285714285715
198,0.6285714285714286
199,0.22857142857142856
200,0.22857142857142856
201,0.24285714285714285
202,0.35714285714285715
203,0.5571428571428572
204,0.4857142857142857
205,0.24285714285714285
206,0.5714285714285714
207,0.2714285714285714
208,0.6142857142857143
209,0.5
210,0.22857142857142856
211,0.34285714285714286
212,0.4714285714285714
213,0.5714285714285714
214,0.5142857142857142
215,0.2571428571428571
216,0.34285714285714286
217,0.5285714285714286
218,0.3142857142857143
219,0.3142857142857143
220,0.18571428571428572
221,0.37142857142857144
222,0.34285714285714286
223,0.3142857142857143
224,0.5714285714285714
225,0.6
226,0.22857142857142856
227,0.21428571428571427
228,0.22857142857142856
229,0.24285714285714285
230,0.18571428571428572
231,0.37142857142857144
232,0.2571428571428571
233,0.5571428571428572
234,0.37142857142857144
235,0.21428571428571427
236,0.3142857142857143
237,0.35714285714285715
238,0.2571428571428571
239,0.24285714285714285
240,0.5142857142857142
241,0.5142857142857142
242,0.2857142857142857
243,0.5285714285714286
244,0.6
245,0.3142857142857143
246,0.6
247,0.37142857142857144
248,0.5
249,0.17142857142857143
250,0.3142857142857143
251,0.6428571428571429
252,0.6142857142857143
253,0.2857142857142857
254,0.6285714285714286
255,0.3142857142857143
256,0.24285714285714285
257,0.24285714285714285
258,0.3142857142857143
259,0.5571428571428572
260,0.4857142857142857
261,0.6
262,0.22857142857142856
263,0.2857142857142857
264,0.2
265,0.38571428571428573
266,0.5
267,0.21428571428571427
268,0.5285714285714286
269,0.38571428571428573
270,0.5285714285714286
271,0.34285714285714286
272,0.2
273,0.5142857142857142
274,0.7
275,0.5142857142857142
276,0.3
277,0.34285714285714286
278,0.34285714285714286
279,0.24285714285714285
280,0.4857142857142857
281,0.2714285714285714
282,0.24285714285714285
283,0.2
284,0.32857142857142857
285,0.2571428571428571
286,0.2857142857142857
287,0.35714285714285715
288,0.5428571428571428
289,0.34285714285714286
290,0.6714285714285714
291,0.3
292,0.2571428571428571
293,0.5857142857142857
294,0.4857142857142857
295,0.5714285714285714
296,0.3
297,0.2857142857142857
298,0.18571428571428572
299,0.6
300,0.4
301,0.5714285714285714
302,0.37142857142857144
303,0.37142857142857144
304,0.5857142857142857
305,0.34285714285714286
306,0.5
307,0.22857142857142856
308,0.22857142857142856
309,0.6428571428571429
310,0.6142857142857143
311,0.35714285714285715
312,0.38571428571428573
313,0.24285714285714285
314,0.6142857142857143
315,0.34285714285714286
316,0.5571428571428572
317,0.5428571428571428
318,0.5571428571428572
319,0.5428571428571428
320,0.37142857142857144
321,0.5571428571428572
322,0.5857142857142857
323,0.24285714285714285
324,0.5428571428571428
325,0.4
326,0.3
327,0.22857142857142856
328,0.6142857142857143
329,0.2571428571428571
330,0.5571428571428572
331,0.2571428571428571
332,0.22857142857142856
333,0.5285714285714286
334,0.35714285714285715
335,0.34285714285714286
336,0.4857142857142857
337,0.21428571428571427
338,0.5714285714285714
339,0.4714285714285714
340,0.6
341,0.38571428571428573
342,0.5714285714285714
343,0.24285714285714285
344,0.35714285714285715
345,0.5428571428571428
346,0.5714285714285714
347,0.37142857142857144
348,0.6285714285714286
349,0.5285714285714286
350,0.38571428571428573
351,0.38571428571428573
352,0.4142857142857143
353,0.2
354,0.2571428571428571
355,0.22857142857142856
356,0.4857142857142857
357,0.5428571428571428
358,0.32857142857142857
359,0.5571428571428572
360,0.35714285714285715
361,0.6285714285714286
362,0.5714285714285714
363,0.5285714285714286
364,0.3
365,0.6428571428571429
366,0.44285714285714284
367,0.2714285714285714
368,0.34285714285714286
369,0.3
370,0.35714285714285715
371,0.21428571428571427
372,0.21428571428571427
373,0.2571428571428571
374,0.35714285714285715
375,0.34285714285714286
376,0.35714285714285715
377,0.4
378,0.34285714285714286
379,0.37142857142857144
380,0.2571428571428571
381,0.35714285714285715
382,0.2714285714285714
383,0.3142857142857143
384,0.42857142857142855
385,0.32857142857142857
386,0.24285714285714285
387,0.3142857142857143
388,0.34285714285714286
389,0.3
390,0.32857142857142857
391,0.5285714285714286
392,0.35714285714285715
393,0.22857142857142856
394,0.4142857142857143
395,0.4714285714285714
396,0.5285714285714286
397,0.35714285714285715
398,0.3
399,0.35714285714285715
400,0.24285714285714285
401,0.21428571428571427
402,0.24285714285714285
403,0.6571428571428571
404,0.21428571428571427
405,0.4714285714285714
406,0.2714285714285714
407,0.8714285714285714
408,0.34285714285714286
409,0.37142857142857144
410,0.2857142857142857
411,0.35714285714285715
412,0.3
413,0.37142857142857144
414,0.5571428571428572
415,0.5
416,0.2571428571428571
417,0.7571428571428571
418,0.22857142857142856
419,0.5142857142857142
420,0.5428571428571428
421,0.5142857142857142
422,0.6142857142857143
423,0.5
424,0.2571428571428571
425,0.21428571428571427
426,0.24285714285714285
427,0.6
428,0.2857142857142857
429,0.2
430,0.24285714285714285
431,0.24285714285714285
432,0.5857142857142857
433,0.35714285714285715
434,0.21428571428571427
435,0.22857142857142856
436,0.5857142857142857
437,0.2571428571428571
438,0.18571428571428572
439,0.5285714285714286
440,0.5571428571428572
441,0.21428571428571427
442,0.38571428571428573
443,0.4714285714285714
444,0.7
445,0.5714285714285714
446,0.3142857142857143
447,0.35714285714285715
448,0.2571428571428571
449,0.5
450,0.5285714285714286
451,0.37142857142857144
452,0.4714285714285714
453,0.21428571428571427
454,0.3
455,0.2571428571428571
456,0.35714285714285715
457,0.24285714285714285
458,0.34285714285714286
459,0.37142857142857144
460,0.2571428571428571
461,0.6428571428571429
462,0.6714285714285714
463,0.5714285714285714
464,0.6428571428571429
465,0.6
466,0.5571428571428572
467,0.35714285714285715
468,0.6857142857142857
469,0.42857142857142855
470,0.5285714285714286
471,0.21428571428571427
472,0.5571428571428572
473,0.34285714285714286
474,0.45714285714285713
475,0.5285714285714286
476,0.22857142857142856
477,0.6857142857142857
478,0.2857142857142857
479,0.4
480,0.5857142857142857
481,0.2714285714285714
482,0.5857142857142857
483,0.2571428571428571
484,0.5428571428571428
485,0.22857142857142856
486,
487,
488,
489,
490,
491,
492,
493,
494,
495,
496,
497,
498,
499,
500,
501,
502,
503,
504,
505,
506,
507,
508,
509,
510,
511,
512,
513,
514,
515,
516,
517,
518,
519,
520,
521,
522,
523,
524,
525,
526,
527,
528,
529,
530,
531,
532,
533,
534,
535,
536,
537,
538,
539,
540,
541,
542,
543,
544,
545,
546,
547,
548,
549,
550,
551,
552,
553,
554,
555,
556,
557,
558,
559,
560,
561,
562,
563,
564,
565,
566,
567,
568,
569,
570,
571,
572,
573,
574,
575,
576,
577,
578,
579,
580,
581,
582,
583,
584,
585,
586,
587,
588,
589,
590,
591,
592,
593,
594,
595,
596,
597,
598,
599,
600,
601,
602,
603,
604,
605,
606,
607,
608,
609,
610,
611,
612,
613,
614,
615,
616,
617,
618,
619,
620,
621,
622,
623,
624,
625,
626,
627,
628,
629,
630,
631,
632,
633,
634,
635,
636,
637,
638,
639,
640,
641,
642,
643,
644,
645,
646,
647,
648,
649,
650,
651,
652,
653,
654,
655,
656,
657,
658,
659,
660,
661,
662,
663,
664,
665,
666,
667,
668,
669,
670,
671,
672,
673,
674,
675,
676,
677,
678,
679,
680,
681,
682,
683,
684,
685,
686,
687,
688,
689,
690,
691,
692,
693,
694,
695,
696,
697,
698,
699,
700,
701,
702,
703,
704,
705,
706,
707,
708,
709,
710,
711,
712,
713,
714,
715,
716,
717,
718,
719,
720,
721,
722,
723,
724,
725,
726,
727,
728,
729,
730,
731,
732,
733,
734,
735,
736,
737,
738,
739,
740,
741,
742,
743,
744,
745,
746,
747,
748,
749,
750,
751,
752,
753,
754,
755,
756,
757,
758,
759,
760,
761,
762,
763,
764,
765,
766,
767,
768,
769,
770,
771,
772,
773,
774,
775,
776,
777,
778,
779,
780,
781,
782,
783,
784,
785,
786,
787,
788,
789,
790,
791,
792,
793,
794,
795,
796,
797,
798,
799,
800,
801,
802,
803,
804,
805,
806,
807,
808,
809,
810,
811,
812,
813,
814,
815,
816,
817,
818,
819,
820,
821,
822,
823,
824,
825,
826,
827,
828,
829,
830,
831,
832,
833,
834,
835,
836,
837,
838,
839,
840,
841,
842,
843,
844,
845,
846,
847,
848,
849,
850,
851,
852,
853,
854,
855,
856,
857,
858,
859,
860,
861,
862,
863,
864,
865,
866,
867,
868,
869,
870,
871,
872,
873,
874,
875,
876,
877,
878,
879,
880,
881,
882,
883,
884,
885,
886,
887,
888,
889,
890,
891,
892,
893,
894,
895,
896,
897,
898,
899,
900,
901,
902,
903,
904,
905,
906,
907,
908,
909,
910,
911,
912,
913,
914,
915,
916,
917,
918,
919,
920,
921,
922,
923,
924,
925,
926,
927,
928,
929,
930,
931,
932,
933,
934,
935,
936,
937,
938,
939,
940,
941,
942,
943,
944,
945,
946,
947,
948,
949,
950,
951,
952,
953,
954,
955,
956,
957,
958,
959,
960,
961,
962,
963,
964,
965,
966,
967,
968,
969,
970,
971,
972,
973,
974,
975,
976,
977,
978,
979,
980,
981,
982,
983,
984,
985,
986,
987,
988,
989,
990,
991,
992,
993,
994,
995,
996,
997,
998,
999,
1000,
1001,
1002,
1003,
1004,
1005,
1006,
1007,
1008,
1009,
1010,
1011,
1012,
1013,
1014,
1015,
1016,
1017,
1018,
1019,
1020,
1021,
1022,
1023,
1024,
1025,
1026,
1027,
1028,
1029,
1030,
1031,
1032,
1033,
1034,
1035,
1036,
1037,
1038,
1039,
1040,
1041,
1042,
1043,
1044,
1045,
1046,
1047,
1048,
1049,
1050,
1051,
1052,
1053,
1054,
1055,
1056,
1057,
1058,
1059,
1060,
1061,
1062,
1063,
1064,
1065,
1066,
1067,
1068,
1069,
1070,
1071,
1072,
1073,
1074,
1075,
1076,
1077,
1078,
1079,
1080,
1081,
1082,
1083,
1084,
1085,
1086,
1087,
1088,
1089,
1090,
1091,
1092,
1093,
1094,
1095,
1096,
1097,
1098,
1099,
1100,
1101,
1102,
1103,
1104,
1105,
1106,
1107,
1108,
1109,
1110,
1111,
1112,
1113,
1114,
1115,
1116,
1117,
1118,
1119,
1120,
1121,
1122,
1123,
1124,
1125,
1126,
1127,
1128,
1129,
1130,
1131,
1132,
1133,
1134,
1135,
1136,
1137,
1138,
1139,
1140,
1141,
1142,
1143,
1144,
1145,
1146,
1147,
1148,
1149,
1150,
1151,
1152,
1153,
1154,
1155,
1156,
1157,
1158,
1159,
1160,
1161,
1162,
1163,
1164,
1165,
1166,
1167,
1168,
1169,
1170,
1171,
1172,
1173,
1174,
1175,
1176,
1177,
1178,
1179,
1180,
1181,
1182,
1183,
1184,
1185,
1186,
1187,
1188,
1189,
1190,
1191,
1192,
1193,
1194,
1195,
1196,
1197,
1198,
1199,
1200,
1201,
1202,
1203,
1204,
1205,
1206,
1207,
1208,
1209,
1210,
1211,
1212,
1213,
1214,
1215,
1216,
1217,
1218,
1219,
1220,
1221,
1222,
1223,
1224,
1225,
1226,
1227,
1228,
1229,
1230,
1231,
1232,
1233,
1234,
1235,
1236,
1237,
1238,
1239,
1240,
1241,
1242,
1243,
1244,
1245,
1246,
1247,
1248,
1249,
1250,
1251,
1252,
1253,
1254,
1255,
1256,
1257,
1258,
1259,
1260,
1261,
1262,
1263,
1264,
1265,
1266,
1267,
1268,
1269,
1270,
1271,
1272,
1273,
1274,
1275,
1276,
1277,
1278,
1279,
1280,
1281,
1282,
1283,
1284,
1285,
1286,
1287,
1288,
1289,
1290,
1291,
1292,
1293,
1294,
1295,
1296,
1297,
1298,
1299,
1300,
1301,
1302,
1303,
1304,
1305,
1306,
1307,
1308,
1309,
1310,
1311,
1312,
1313,
1314,
1315,
1316,
1317,
1318,
1319,
1320,
1321,
1322,
1323,
1324,
1325,
1326,
1327,
1328,
1329,
1330,
1331,
1332,
1333,
1334,
1335,
1336,
1337,
1338,
1339,
1340,
1341,
1342,
1343,
1344,
1345,
1346,
1347,
1348,
1349,
1350,
1351,
1352,
1353,
1354,
1355,
1356,
1357,
1358,
1359,
1360,
1361,
1362,
1363,
1364,
1365,
1366,
1367,
1368,
1369,
1370,
1371,
1372,
1373,
1374,
1375,
1376,
1377,
1378,
1379,
1380,
1381,
1382,
1383,
1384,
1385,
1386,
1387,
1388,
1389,
1390,
1391,
1392,
1393,
1394,
1395,
1396,
1397,
1398,
1399,
1400,
1401,
1402,
1403,
1404,
1405,
1406,
1407,
1408,
1409,
1410,
1411,
1412,
1413,
1414,
1415,
1416,
1417,
1418,
1419,
1420,
1421,
1422,
1423,
1424,
1425,
1426,
1427,
1428,
1429,
1430,
1431,
1432,
1433,
1434,
1435,
1436,
1437,
1438,
1439,
1440,
1441,
1442,
1443,
1444,
1445,
1446,
1447,
1448,
1449,
1450,
1451,
1452,
1453,
1454,
1455,
1456,
1457,
1458,
1459,
1460,
1461,
1462,
1463,
1464,
1465,
1466,
1467,
1468,
1469,
1470,
1471,
1472,
1473,
1474,
1475,
1476,
1477,
1478,
1479,
1480,
1481,
1482,
1483,
1484,
1485,
1486,
1487,
1488,
1489,
1490,
1491,
1492,
1493,
1494,
1495,
1496,
1497,
1498,
1499,
1500,
1501,
1502,
1503,
1504,
1505,
1506,
1507,
1508,
1509,
1510,
1511,
1512,
1513,
1514,
1515,
1516,
1517,
1518,
1519,
1520,
1521,
1522,
1523,
1524,
1525,
1526,
1527,
1528,
1529,
1530,
1531,
1532,
1533,
1534,
1535,
1536,
1537,
1538,
1539,
1540,
1541,
1542,
1543,
1544,
1545,
1546,
1547,
1548,
1549,
1550,
1551,
1552,
1553,
1554,
1555,
1556,
1557,
1558,
1559,
1560,
1561,
1562,
1563,
1564,
1565,
1566,
1567,
1568,
1569,
1570,
1571,
1572,
1573,
1574,
1575,
1576,
1577,
1578,
1579,
1580,
1581,
1582,
1583,
1584,
1585,
1586,
1587,
1588,
1589,
1590,
1591,
1592,
1593,
1594,
1595,
1596,
1597,
1598,
1599,
1600,
1601,
1602,
1603,
1604,
1605,
1606,
1607,
1608,
1609,
1610,
1611,
1612,
1613,
1614,
1615,
1616,
1617,
1618,
1619,
1620,
1621,
1622,
1623,
1624,
1625,
1626,
1627,
1628,
1629,
1630,
1631,
1632,
1633,
1634,
1635,
1636,
1637,
1638,
1639,
1640,
1641,
1642,
1643,
1644,
1645,
1646,
1647,
1648,
1649,
1650,
1651,
1652,
1653,
1654,
1655,
1656,
1657,
1658,
1659,
1660,
1661,
1662,
1663,
1664,
1665,
1666,
1667,
1668,
1669,
1670,
1671,
1672,
1673,
1674,
1675,
1676,
1677,
1678,
1679,
1680,
1681,
1682,
1683,
1684,
1685,
1686,
1687,
1688,
1689,
1690,
1691,
1692,
1693,
1694,
1695,
1696,
1697,
1698,
1699,
1700,
1701,
1702,
1703,
1704,
1705,
1706,
1707,
1708,
1709,
1710,
1711,
1712,
1713,
1714,
1715,
1716,
1717,
1718,
1719,
1720,
1721,
1722,
1723,
1724,
1725,
1726,
1727,
1728,
1729,
1730,
1731,
1732,
1733,
1734,
1735,
1736,
1737,
1738,
1739,
1740,
1741,
1742,
1743,
1744,
1745,
1746,
1747,
1748,
1749,
1750,
1751,
1752,
1753,
1754,
1755,
1756,
1757,
1758,
1759,
1760,
1761,
1762,
1763,
1764,
1765,
1766,
1767,
1768,
1769,
1770,
1771,
1772,
1773,
1774,
1775,
1776,
1777,
1778,
1779,
1780,
1781,
1782,
1783,
1784,
1785,
1786,
1787,
1788,
1789,
1790,
1791,
1792,
1793,
1794,
1795,
1796,
1797,
1798,
1799,
1800,
1801,
1802,
1803,
1804,
1805,
1806,
1807,
1808,
1809,
1810,
1811,
1812,
1813,
1814,
1815,
1816,
1817,
1818,
1819,
1820,
1821,
1822,
1823,
1824,
1825,
1826,
1827,
1828,
1829,
1830,
1831,
1832,
1833,
1834,
1835,
1836,
1837,
1838,
1839,
1840,
1841,
1842,
1843,
1844,
1845,
1846,
1847,
1848,
1849,
1850,
1851,
1852,
1853,
1854,
1855,
1856,
1857,
1858,
1859,
1860,
1861,
1862,
1863,
1864,
1865,
1866,
1867,
1868,
1869,
1870,
1871,
1872,
1873,
1874,
1875,
1876,
1877,
1878,
1879,
1880,
1881,
1882,
1883,
1884,
1885,
1886,
1887,
1888,
1889,
1890,
1891,
1892,
1893,
1894,
1895,
1896,
1897,
1898,
1899,
1900,
1901,
1902,
1903,
1904,
1905,
1906,
1907,
1908,
1909,
1910,
1911,
1912,
1913,
1914,
1915,
1916,
1917,
1918,
1919,
1920,
1921,
1922,
1923,
1924,
1925,
1926,
1927,
1928,
1929,
1930,
1931,
1932,
1933,
1934,
1935,
1936,
1937,
1938,
1939,
1940,
1941,
1942,
1943,
1944,
1945,
1946,
1947,
1948,
1949,
1950,
1951,
1952,
1953,
1954,
1955,
1956,
1957,
1958,
1959,
1960,
1961,
1962,
1963,
1964,
1965,
1966,
1967,
1968,
1969,
1970,
1971,
1972,
1973,
1974,
1975,
1976,
1977,
1978,
1979,
1980,
1981,
1982,
1983,
1984,
1985,
1986,
1987,
1988,
1989,
1990,
1991,
1992,
1993,
1994,
1995,
1996,
1997,
1998,
1999,
2000,
2001,
2002,
2003,
2004,
2005,
2006,
2007,
2008,
2009,
2010,
2011,
2012,
2013,
2014,
2015,
2016,
2017,
2018,
2019,
2020,
2021,
2022,
2023,
2024,
2025,
2026,
2027,
2028,
2029,
2030,
2031,
2032,
2033,
2034,
2035,
2036,
2037,
2038,
2039,
2040,
2041,
2042,
2043,
2044,
2045,
2046,
2047,
2048,
2049,
2050,
2051,
2052,
2053,
2054,
2055,
2056,
2057,
2058,
2059,
2060,
2061,
2062,
2063,
2064,
2065,
2066,
2067,
2068,
2069,
2070,
2071,
2072,
2073,
2074,
2075,
2076,
2077,
2078,
2079,
2080,
2081,
2082,
2083,
2084,
2085,
2086,
2087,
2088,
2089,
2090,
2091,
2092,
2093,
2094,
2095,
2096,
2097,
2098,
2099,
2100,
2101,
2102,
2103,
2104,
2105,
2106,
2107,
2108,
2109,
2110,
2111,
2112,
2113,
2114,
2115,
2116,
2117,
2118,
2119,
2120,
2121,
2122,
2123,
2124,
2125,
2126,
2127,
2128,
2129,
2130,
2131,
2132,
2133,
2134,
2135,
2136,
2137,
2138,
2139,
2140,
2141,
2142,
2143,
2144,
2145,
2146,
2147,
2148,
2149,
2150,
2151,
2152,
2153,
2154,
2155,
2156,
2157,
2158,
2159,
2160,
2161,
2162,
2163,
2164,
2165,
2166,
2167,
2168,
2169,
2170,
2171,
2172,
2173,
2174,
2175,
2176,
2177,
2178,
2179,
2180,
2181,
2182,
2183,
2184,
2185,
2186,
2187,
2188,
2189,
2190,
2191,
2192,
2193,
2194,
2195,
2196,
2197,
2198,
2199,
2200,
2201,
2202,
2203,
2204,
2205,
2206,
2207,
2208,
2209,
2210,
2211,
2212,
2213,
2214,
2215,
2216,
2217,
2218,
2219,
2220,
2221,
2222,
2223,
2224,
2225,
2226,
2227,
2228,
2229,
2230,
2231,
2232,
2233,
2234,
2235,
2236,
2237,
2238,
2239,
2240,
2241,
2242,
2243,
2244,
2245,
2246,
2247,
2248,
2249,
2250,
2251,
2252,
2253,
2254,
2255,
2256,
2257,
2258,
2259,
2260,
2261,
2262,
2263,
2264,
2265,
2266,
2267,
2268,
2269,
2270,
2271,
2272,
2273,
2274,
2275,
2276,
2277,
2278,
2279,
2280,
2281,
2282,
2283,
2284,
2285,
2286,
2287,
2288,
2289,
2290,
2291,
2292,
2293,
2294,
2295,
2296,
2297,
2298,
2299,
2300,
2301,
2302,
2303,
2304,
2305,
2306,
2307,
2308,
2309,
2310,
2311,
2312,
2313,
2314,
2315,
2316,
2317,
2318,
2319,
2320,
2321,
2322,
2323,
2324,
2325,
2326,
2327,
2328,
2329,
2330,
2331,
2332,
2333,
2334,
2335,
2336,
2337,
2338,
2339,
2340,
2341,
2342,
2343,
2344,
2345,
2346,
2347,
2348,
2349,
2350,
2351,
2352,
2353,
2354,
2355,
2356,
2357,
2358,
2359,
2360,
2361,
2362,
2363,
2364,
2365,
2366,
2367,
2368,
2369,
2370,
2371,
2372,
2373,
2374,
2375,
2376,
2377,
2378,
2379,
2380,
2381,
2382,
2383,
2384,
2385,
2386,
2387,
2388,
2389,
2390,
2391,
2392,
2393,
2394,
2395,
2396,
2397,
2398,
2399,
2400,
2401,
2402,
2403,
2404,
2405,
2406,
2407,
2408,
2409,
2410,
2411,
2412,
2413,
2414,
2415,
2416,
2417,
2418,
2419,
2420,
2421,
2422,
2423,
2424,
2425,
2426,
2427,
2428,
2429,
2430,
2431,
2432,
2433,
2434,
2435,
2436,
2437,
2438,
2439,
2440,
2441,
2442,
2443,
2444,
2445,
2446,
2447,
2448,
2449,
2450,
2451,
2452,
2453,
2454,
2455,
2456,
2457,
2458,
2459,
2460,
2461,
2462,
2463,
2464,
2465,
2466,
2467,
2468,
2469,
2470,
2471,
2472,
2473,
2474,
2475,
2476,
2477,
2478,
2479,
2480,
2481,
2482,
2483,
2484,
2485,
2486,
2487,
2488,
2489,
2490,
2491,
2492,
2493,
2494,
2495,
2496,
2497,
2498,
2499,
2500,
2501,
2502,
2503,
2504,
2505,
2506,
2507,
2508,
2509,
2510,
2511,
2512,
2513,
2514,
2515,
2516,
2517,
2518,
2519,
2520,
2521,
2522,
2523,
2524,
2525,
2526,
2527,
2528,
2529,
2530,
2531,
2532,
2533,
2534,
2535,
2536,
2537,
2538,
2539,
2540,
2541,
2542,
2543,
2544,
2545,
2546,
2547,
2548,
2549,
2550,
2551,
2552,
2553,
2554,
2555,
2556,
2557,
2558,
2559,
2560,
2561,
2562,
2563,
2564,
2565,
2566,
2567,
2568,
2569,
2570,
2571,
2572,
2573,
2574,
2575,
2576,
2577,
2578,
2579,
2580,
2581,
2582,
2583,
2584,
2585,
2586,
2587,
2588,
2589,
2590,
2591,
2592,
2593,
2594,
2595,
2596,
2597,
2598,
2599,
2600,
2601,
2602,
2603,
2604,
2605,
2606,
2607,
2608,
2609,
2610,
2611,
2612,
2613,
2614,
2615,
2616,
2617,
2618,
2619,
2620,
2621,
2622,
2623,
2624,
2625,
2626,
2627,
2628,
2629,
2630,
2631,
2632,
2633,
2634,
2635,
2636,
2637,
2638,
2639,
2640,
2641,
2642,
2643,
2644,
2645,
2646,
2647,
2648,
2649,
2650,
2651,
2652,
2653,
2654,
2655,
2656,
2657,
2658,
2659,
2660,
2661,
2662,
2663,
2664,
2665,
2666,
2667,
2668,
2669,
2670,
2671,
2672,
2673,
2674,
2675,
2676,
2677,
2678,
2679,
2680,
2681,
2682,
2683,
2684,
2685,
2686,
2687,
2688,
2689,
2690,
2691,
2692,
2693,
2694,
2695,
2696,
2697,
2698,
2699,
2700,
2701,
2702,
2703,
2704,
2705,
2706,
2707,
2708,
2709,
2710,
2711,
2712,
2713,
2714,
2715,
2716,
2717,
2718,
2719,
2720,
2721,
2722,
2723,
2724,
2725,
2726,
2727,
2728,
2729,
2730,
2731,
2732,
2733,
2734,
2735,
2736,
2737,
2738,
2739,
2740,
2741,
2742,
2743,
2744,
2745,
2746,
2747,
2748,
2749,
2750,
2751,
2752,
2753,
2754,
2755,
2756,
2757,
2758,
2759,
2760,
2761,
2762,
2763,
2764,
2765,
2766,
2767,
2768,
2769,
2770,
2771,
2772,
2773,
2774,
2775,
2776,
2777,
2778,
2779,
2780,
2781,
2782,
2783,
2784,
2785,
2786,
2787,
2788,
2789,
2790,
2791,
2792,
2793,
2794,
2795,
2796,
2797,
2798,
2799,
2800,
2801,
2802,
2803,
2804,
2805,
2806,
2807,
2808,
2809,
2810,
2811,
2812,
2813,
2814,
2815,
2816,
2817,
2818,
2819,
2820,
2821,
2822,
2823,
2824,
2825,
2826,
2827,
2828,
2829,
2830,
2831,
2832,
2833,
2834,
2835,
2836,
2837,
2838,
2839,
2840,
2841,
2842,
2843,
2844,
2845,
2846,
2847,
2848,
2849,
2850,
2851,
2852,
2853,
2854,
2855,
2856,
2857,
2858,
2859,
2860,
2861,
2862,
2863,
2864,
2865,
2866,
2867,
2868,
2869,
2870,
2871,
2872,
2873,
2874,
2875,
2876,
2877,
2878,
2879,
2880,
2881,
2882,
2883,
2884,
2885,
2886,
2887,
2888,
2889,
2890,
2891,
2892,
2893,
2894,
2895,
2896,
2897,
2898,
2899,
2900,
2901,
2902,
2903,
2904,
2905,
2906,
2907,
2908,
2909,
2910,
2911,
2912,
2913,
2914,
2915,
2916,
2917,
2918,
2919,
2920,
2921,
2922,
2923,
2924,
2925,
2926,
2927,
2928,
2929,
2930,
2931,
2932,
2933,
2934,
2935,
2936,
2937,
2938,
2939,
2940,
2941,
2942,
2943,
2944,
2945,
2946,
2947,
2948,
2949,
2950,
2951,
2952,
2953,
2954,
2955,
2956,
2957,
2958,
2959,
2960,
2961,
2962,
2963,
2964,
2965,
2966,
2967,
2968,
2969,
2970,
2971,
2972,
2973,
2974,
2975,
2976,
2977,
2978,
2979,
2980,
2981,
2982,
2983,
2984,
2985,
2986,
2987,
2988,
2989,
2990,
2991,
2992,
2993,
2994,
2995,
2996,
2997,
2998,
2999,
3000,
3001,
3002,
3003,
3004,
3005,
3006,
3007,
3008,
3009,
3010,
3011,
3012,
3013,
3014,
3015,
3016,
3017,
3018,
3019,
3020,
3021,
3022,
3023,
3024,
3025,
3026,
3027,
3028,
3029,
3030,
3031,
3032,
3033,
3034,
3035,
3036,
3037,
3038,
3039,
3040,
3041,
3042,
3043,
3044,
3045,
3046,
3047,
3048,
3049,
3050,
3051,
3052,
3053,
3054,
3055,
3056,
3057,
3058,
3059,
3060,
3061,
3062,
3063,
3064,
3065,
3066,
3067,
3068,
3069,
3070,
3071,
3072,
3073,
3074,
3075,
3076,
3077,
3078,
3079,
3080,
3081,
3082,
3083,
3084,
3085,
3086,
3087,
3088,
3089,
3090,
3091,
3092,
3093,
3094,
3095,
3096,
3097,
3098,
3099,
3100,
3101,
3102,
3103,
3104,
3105,
3106,
3107,
3108,
3109,
3110,
3111,
3112,
3113,
3114,
3115,
3116,
3117,
3118,
3119,
3120,
3121,
3122,
3123,
3124,
3125,
3126,
3127,
3128,
3129,
3130,
3131,
3132,
3133,
3134,
3135,
3136,
3137,
3138,
3139,
3140,
3141,
3142,
3143,
3144,
3145,
3146,
3147,
3148,
3149,
3150,
3151,
3152,
3153,
3154,
3155,
3156,
3157,
3158,
3159,
3160,
3161,
3162,
3163,
3164,
3165,
3166,
3167,
3168,
3169,
3170,
3171,
3172,
3173,
3174,
3175,
3176,
3177,
3178,
3179,
3180,
3181,
3182,
3183,
3184,
3185,
3186,
3187,
3188,
3189,
3190,
3191,
3192,
3193,
3194,
3195,
3196,
3197,
3198,
3199,
3200,
3201,
3202,
3203,
3204,
3205,
3206,
3207,
3208,
3209,
3210,
3211,
3212,
3213,
3214,
3215,
3216,
3217,
3218,
3219,
3220,
3221,
3222,
3223,
3224,
3225,
3226,
3227,
3228,
3229,
3230,
3231,
3232,
3233,
3234,
3235,
3236,
3237,
3238,
3239,
3240,
3241,
3242,
3243,
3244,
3245,
3246,
3247,
3248,
3249,
3250,
3251,
3252,
3253,
3254,
3255,
3256,
3257,
3258,
3259,
3260,
3261,
3262,
3263,
3264,
3265,
3266,
3267,
3268,
3269,
3270,
3271,
3272,
3273,
3274,
3275,
3276,
3277,
3278,
3279,
3280,
3281,
3282,
3283,
3284,
3285,
3286,
3287,
3288,
3289,
3290,
3291,
3292,
3293,
3294,
3295,
3296,
3297,
3298,
3299,
3300,
3301,
3302,
3303,
3304,
3305,
3306,
3307,
3308,
3309,
3310,
3311,
3312,
3313,
3314,
3315,
3316,
3317,
3318,
3319,
3320,
3321,
3322,
3323,
3324,
3325,
3326,
3327,
3328,
3329,
3330,
3331,
3332,
3333,
3334,
3335,
3336,
3337,
3338,
3339,
3340,
3341,
3342,
3343,
3344,
3345,
3346,
3347,
3348,
3349,
3350,
3351,
3352,
3353,
3354,
3355,
3356,
3357,
3358,
3359,
3360,
3361,
3362,
3363,
3364,
3365,
3366,
3367,
3368,
3369,
3370,
3371,
3372,
3373,
3374,
3375,
3376,
3377,
3378,
3379,
3380,
3381,
3382,
3383,
3384,
3385,
3386,
3387,
3388,
3389,
3390,
3391,
3392,
3393,
3394,
3395,
3396,
3397,
3398,
3399,
3400,
3401,
3402,
3403,
3404,
3405,
3406,
3407,
3408,
3409,
3410,
3411,
3412,
3413,
3414,
3415,
3416,
3417,
3418,
3419,
3420,
3421,
3422,
3423,
3424,
3425,
3426,
3427,
3428,
3429,
3430,
3431,
3432,
3433,
3434,
3435,
3436,
3437,
3438,
3439,
3440,
3441,
3442,
3443,
3444,
3445,
3446,
3447,
3448,
3449,
3450,
3451,
3452,
3453,
3454,
3455,
3456,
3457,
3458,
3459,
3460,
3461,
3462,
3463,
3464,
3465,
3466,
3467,
3468,
3469,
3470,
3471,
3472,
3473,
3474,
3475,
3476,
3477,
3478,
3479,
3480,
3481,
3482,
3483,
3484,
3485,
3486,
3487,
3488,
3489,
3490,
3491,
3492,
3493,
3494,
3495,
3496,
3497,
3498,
3499,
3500,
3501,
3502,
3503,
3504,
3505,
3506,
3507,
3508,
3509,
3510,
3511,
3512,
3513,
3514,
3515,
3516,
3517,
3518,
3519,
3520,
3521,
3522,
3523,
3524,
3525,
3526,
3527,
3528,
3529,
3530,
3531,
3532,
3533,
3534,
3535,
3536,
3537,
3538,
3539,
3540,
3541,
3542,
3543,
3544,
3545,
3546,
3547,
3548,
3549,
3550,
3551,
3552,
3553,
3554,
3555,
3556,
3557,
3558,
3559,
3560,
3561,
3562,
3563,
3564,
3565,
3566,
3567,
3568,
3569,
3570,
3571,
3572,
3573,
3574,
3575,
3576,
3577,
3578,
3579,
3580,
3581,
3582,
3583,
3584,
3585,
3586,
3587,
3588,
3589,
3590,
3591,
3592,
3593,
3594,
3595,
3596,
3597,
3598,
3599,
3600,
3601,
3602,
3603,
3604,
3605,
3606,
3607,
3608,
3609,
3610,
3611,
3612,
3613,
3614,
3615,
3616,
3617,
3618,
3619,
3620,
3621,
3622,
3623,
3624,
3625,
3626,
3627,
3628,
3629,
3630,
3631,
3632,
3633,
3634,
3635,
3636,
3637,
3638,
3639,
3640,
3641,
3642,
3643,
3644,
3645,
3646,
3647,
3648,
3649,
3650,
3651,
3652,
3653,
3654,
3655,
3656,
3657,
3658,
3659,
3660,
3661,
3662,
3663,
3664,
3665,
3666,
3667,
3668,
3669,
3670,
3671,
3672,
3673,
3674,
3675,
3676,
3677,
3678,
3679,
3680,
3681,
3682,
3683,
3684,
3685,
3686,
3687,
3688,
3689,
3690,
3691,
3692,
3693,
3694,
3695,
3696,
3697,
3698,
3699,
3700,
3701,
3702,
3703,
3704,
3705,
3706,
3707,
3708,
3709,
3710,
3711,
3712,
3713,
3714,
3715,
3716,
3717,
3718,
3719,
3720,
3721,
3722,
3723,
3724,
3725,
3726,
3727,
3728,
3729,
3730,
3731,
3732,
3733,
3734,
3735,
3736,
3737,
3738,
3739,
3740,
3741,
3742,
3743,
3744,
3745,
3746,
3747,
3748,
3749,
3750,
3751,
3752,
3753,
3754,
3755,
3756,
3757,
3758,
3759,
3760,
3761,
3762,
3763,
3764,
3765,
3766,
3767,
3768,
3769,
3770,
3771,
3772,
3773,
3774,
3775,
3776,
3777,
3778,
3779,
3780,
3781,
3782,
3783,
3784,
3785,
3786,
3787,
3788,
3789,
3790,
3791,
3792,
3793,
3794,
3795,
3796,
3797,
3798,
3799,
3800,
3801,
3802,
3803,
3804,
3805,
3806,
3807,
3808,
3809,
3810,
3811,
3812,
3813,
3814,
3815,
3816,
3817,
3818,
3819,
3820,
3821,
3822,
3823,
3824,
3825,
3826,
3827,
3828,
3829,
3830,
3831,
3832,
3833,
3834,
3835,
3836,
3837,
3838,
3839,
3840,
3841,
3842,
3843,
3844,
3845,
3846,
3847,
3848,
3849,
3850,
3851,
3852,
3853,
3854,
3855,
3856,
3857,
3858,
3859,
3860,
3861,
3862,
3863,
3864,
3865,
3866,
3867,
3868,
3869,
3870,
3871,
3872,
3873,
3874,
3875,
3876,
3877,
3878,
3879,
3880,
3881,
3882,
3883,
3884,
3885,
3886,
3887,
3888,
3889,
3890,
3891,
3892,
3893,
3894,
3895,
3896,
3897,
3898,
3899,
3900,
3901,
3902,
3903,
3904,
3905,
3906,
3907,
3908,
3909,
3910,
3911,
3912,
3913,
3914,
3915,
3916,
3917,
3918,
3919,
3920,
3921,
3922,
3923,
3924,
3925,
3926,
3927,
3928,
3929,
3930,
3931,
3932,
3933,
3934,
3935,
3936,
3937,
3938,
3939,
3940,
3941,
3942,
3943,
3944,
3945,
3946,
3947,
3948,
3949,
3950,
3951,
3952,
3953,
3954,
3955,
3956,
3957,
3958,
3959,
3960,
3961,
3962,
3963,
3964,
3965,
3966,
3967,
3968,
3969,
3970,
3971,
3972,
3973,
3974,
3975,
3976,
3977,
3978,
3979,
3980,
3981,
3982,
3983,
3984,
3985,
3986,
3987,
3988,
3989,
3990,
3991,
3992,
3993,
3994,
3995,
3996,
3997,
3998,
3999,
4000,
4001,
4002,
4003,
4004,
4005,
4006,
4007,
4008,
4009,
4010,
4011,
4012,
4013,
4014,
4015,
4016,
4017,
4018,
4019,
4020,
4021,
4022,
4023,
4024,
4025,
4026,
4027,
4028,
4029,
4030,
4031,
4032,
4033,
4034,
4035,
4036,
4037,
4038,
4039,
4040,
4041,
4042,
4043,
4044,
4045,
4046,
4047,
4048,
4049,
4050,
4051,
4052,
4053,
4054,
4055,
4056,
4057,
4058,
4059,
4060,
4061,
4062,
4063,
4064,
4065,
4066,
4067,
4068,
4069,
4070,
4071,
4072,
4073,
4074,
4075,
4076,
4077,
4078,
4079,
4080,
4081,
4082,
4083,
4084,
4085,
4086,
4087,
4088,
4089,
4090,
4091,
4092,
4093,
4094,
4095,
4096,
4097,
4098,
4099,
4100,
4101,
4102,
4103,
4104,
4105,
4106,
4107,
4108,
4109,
4110,
4111,
4112,
4113,
4114,
4115,
4116,
4117,
4118,
4119,
4120,
4121,
4122,
4123,
4124,
4125,
4126,
4127,
4128,
4129,
4130,
4131,
4132,
4133,
4134,
4135,
4136,
4137,
4138,
4139,
4140,
4141,
4142,
4143,
4144,
4145,
4146,
4147,
4148,
4149,
4150,
4151,
4152,
4153,
4154,
4155,
4156,
4157,
4158,
4159,
4160,
4161,
4162,
4163,
4164,
4165,
4166,
4167,
4168,
4169,
4170,
4171,
4172,
4173,
4174,
4175,
4176,
4177,
4178,
4179,
4180,
4181,
4182,
4183,
4184,
4185,
4186,
4187,
4188,
4189,
4190,
4191,
4192,
4193,
4194,
4195,
4196,
4197,
4198,
4199,
4200,
4201,
4202,
4203,
4204,
4205,
4206,
4207,
4208,
4209,
4210,
4211,
4212,
4213,
4214,
4215,
4216,
4217,
4218,
4219,
4220,
4221,
4222,
4223,
4224,
4225,
4226,
4227,
4228,
4229,
4230,
4231,
4232,
4233,
4234,
4235,
4236,
4237,
4238,
4239,
4240,
4241,
4242,
4243,
4244,
4245,
4246,
4247,
4248,
4249,
4250,
4251,
4252,
4253,
4254,
4255,
4256,
4257,
4258,
4259,
4260,
4261,
4262,
4263,
4264,
4265,
4266,
4267,
4268,
4269,
4270,
4271,
4272,
4273,
4274,
4275,
4276,
4277,
4278,
4279,
4280,
4281,
4282,
4283,
4284,
4285,
4286,
4287,
4288,
4289,
4290,
4291,
4292,
4293,
4294,
4295,
4296,
4297,
4298,
4299,
4300,
4301,
4302,
4303,
4304,
4305,
4306,
4307,
4308,
4309,
4310,
4311,
4312,
4313,
4314,
4315,
4316,
4317,
4318,
4319,
4320,
4321,
4322,
4323,
4324,
4325,
4326,
4327,
4328,
4329,
4330,
4331,
4332,
4333,
4334,
4335,
4336,
4337,
4338,
4339,
4340,
4341,
4342,
4343,
4344,
4345,
4346,
4347,
4348,
4349,
4350,
4351,
4352,
4353,
4354,
4355,
4356,
4357,
4358,
4359,
4360,
4361,
4362,
4363,
4364,
4365,
4366,
4367,
4368,
4369,
4370,
4371,
4372,
4373,
4374,
4375,
4376,
4377,
4378,
4379,
4380,
4381,
4382,
4383,
4384,
4385,
4386,
4387,
4388,
4389,
4390,
4391,
4392,
4393,
4394,
4395,
4396,
4397,
4398,
4399,
4400,
4401,
4402,
4403,
4404,
4405,
4406,
4407,
4408,
4409,
4410,
4411,
4412,
4413,
4414,
4415,
4416,
4417,
4418,
4419,
4420,
4421,
4422,
4423,
4424,
4425,
4426,
4427,
4428,
4429,
4430,
4431,
4432,
4433,
4434,
4435,
4436,
4437,
4438,
4439,
4440,
4441,
4442,
4443,
4444,
4445,
4446,
4447,
4448,
4449,
4450,
4451,
4452,
4453,
4454,
4455,
4456,
4457,
4458,
4459,
4460,
4461,
4462,
4463,
4464,
4465,
4466,
4467,
4468,
4469,
4470,
4471,
4472,
4473,
4474,
4475,
4476,
4477,
4478,


==> images/logs/data/early_reward_p2/classes/summer_barley.txt <==
3.285714285714285698e-01
6.571428571428571397e-01
3.428571428571428603e-01
4.857142857142857095e-01
4.285714285714285476e-01
6.142857142857143238e-01
6.285714285714285587e-01
2.714285714285714080e-01
5.285714285714285809e-01
3.857142857142857317e-01
3.285714285714285698e-01
2.142857142857142738e-01
5.999999999999999778e-01
2.000000000000000111e-01
5.428571428571428159e-01
5.285714285714285809e-01
2.285714285714285643e-01
5.999999999999999778e-01
4.428571428571428381e-01
5.000000000000000000e-01
5.000000000000000000e-01
2.571428571428571175e-01
2.714285714285714080e-01
6.571428571428571397e-01
2.999999999999999889e-01
2.428571428571428548e-01
2.428571428571428548e-01
2.571428571428571175e-01
2.714285714285714080e-01
2.428571428571428548e-01
2.428571428571428548e-01
2.428571428571428548e-01
4.857142857142857095e-01
3.571428571428571508e-01
2.428571428571428548e-01
6.285714285714285587e-01
4.000000000000000222e-01
4.285714285714285476e-01
5.571428571428571619e-01
2.428571428571428548e-01
4.142857142857143127e-01
5.857142857142857428e-01
2.142857142857142738e-01
6.571428571428571397e-01
5.428571428571428159e-01
2.999999999999999889e-01
2.000000000000000111e-01
4.714285714285714191e-01
2.999999999999999889e-01
2.285714285714285643e-01
2.428571428571428548e-01
2.857142857142856984e-01
3.857142857142857317e-01
3.142857142857142794e-01
6.428571428571429047e-01
2.571428571428571175e-01
2.571428571428571175e-01
3.571428571428571508e-01
5.571428571428571619e-01
3.571428571428571508e-01
5.428571428571428159e-01
4.142857142857143127e-01
6.857142857142857206e-01
5.000000000000000000e-01
3.142857142857142794e-01
2.857142857142856984e-01
3.285714285714285698e-01
3.714285714285714413e-01
2.428571428571428548e-01
3.142857142857142794e-01
7.142857142857143016e-01
6.571428571428571397e-01
5.571428571428571619e-01
5.285714285714285809e-01
2.285714285714285643e-01
3.285714285714285698e-01
5.857142857142857428e-01
5.714285714285713969e-01
1.857142857142857206e-01
6.571428571428571397e-01
4.714285714285714191e-01
4.857142857142857095e-01
5.857142857142857428e-01
5.000000000000000000e-01
5.571428571428571619e-01
6.142857142857143238e-01
5.857142857142857428e-01
5.000000000000000000e-01
6.142857142857143238e-01
3.428571428571428603e-01
2.999999999999999889e-01
3.142857142857142794e-01
3.285714285714285698e-01
5.857142857142857428e-01
5.000000000000000000e-01
3.571428571428571508e-01
5.571428571428571619e-01
5.000000000000000000e-01
4.428571428571428381e-01
4.714285714285714191e-01
3.571428571428571508e-01
6.285714285714285587e-01
3.428571428571428603e-01
5.714285714285713969e-01
5.428571428571428159e-01
5.571428571428571619e-01
5.285714285714285809e-01
3.857142857142857317e-01
5.571428571428571619e-01
5.285714285714285809e-01
3.285714285714285698e-01
6.571428571428571397e-01
6.857142857142857206e-01
3.428571428571428603e-01
3.714285714285714413e-01
3.714285714285714413e-01
2.142857142857142738e-01
4.000000000000000222e-01
5.571428571428571619e-01
4.428571428571428381e-01
6.428571428571429047e-01
4.571428571428571286e-01
5.714285714285713969e-01
5.999999999999999778e-01
5.857142857142857428e-01
1.714285714285714302e-01
2.428571428571428548e-01
2.857142857142856984e-01
3.142857142857142794e-01
6.285714285714285587e-01
7.428571428571428825e-01
6.142857142857143238e-01
3.285714285714285698e-01
2.857142857142856984e-01
3.714285714285714413e-01
3.428571428571428603e-01
3.571428571428571508e-01
5.142857142857142350e-01
6.714285714285713746e-01
2.999999999999999889e-01
2.142857142857142738e-01
3.285714285714285698e-01
5.000000000000000000e-01
2.285714285714285643e-01
2.142857142857142738e-01
2.714285714285714080e-01
2.000000000000000111e-01
2.999999999999999889e-01
5.142857142857142350e-01
4.714285714285714191e-01
3.571428571428571508e-01
2.999999999999999889e-01
6.428571428571429047e-01
3.857142857142857317e-01
6.714285714285713746e-01
2.428571428571428548e-01
3.428571428571428603e-01
2.000000000000000111e-01
5.857142857142857428e-01
3.857142857142857317e-01
5.999999999999999778e-01
7.285714285714285365e-01
3.857142857142857317e-01
6.285714285714285587e-01
5.999999999999999778e-01
5.428571428571428159e-01
6.142857142857143238e-01
3.142857142857142794e-01
5.428571428571428159e-01
3.714285714285714413e-01
3.142857142857142794e-01
5.142857142857142350e-01
4.000000000000000222e-01
5.571428571428571619e-01
5.142857142857142350e-01
5.857142857142857428e-01
5.999999999999999778e-01
2.714285714285714080e-01
3.142857142857142794e-01
3.571428571428571508e-01
5.142857142857142350e-01
4.428571428571428381e-01
5.428571428571428159e-01
5.714285714285713969e-01
5.000000000000000000e-01
5.000000000000000000e-01
2.714285714285714080e-01
7.428571428571428825e-01
3.285714285714285698e-01
3.571428571428571508e-01
2.714285714285714080e-01
4.571428571428571286e-01
3.142857142857142794e-01
6.428571428571429047e-01
5.857142857142857428e-01
1.000000000000000000e+00
2.285714285714285643e-01
3.571428571428571508e-01
6.285714285714285587e-01
2.285714285714285643e-01
2.285714285714285643e-01
2.428571428571428548e-01
3.571428571428571508e-01
5.571428571428571619e-01
4.857142857142857095e-01
2.428571428571428548e-01
5.714285714285713969e-01
2.714285714285714080e-01
6.142857142857143238e-01
5.000000000000000000e-01
2.285714285714285643e-01
3.428571428571428603e-01
4.714285714285714191e-01
5.714285714285713969e-01
5.142857142857142350e-01
2.571428571428571175e-01
3.428571428571428603e-01
5.285714285714285809e-01
3.142857142857142794e-01
3.142857142857142794e-01
1.857142857142857206e-01
3.714285714285714413e-01
3.428571428571428603e-01
3.142857142857142794e-01
5.714285714285713969e-01
5.999999999999999778e-01
2.285714285714285643e-01
2.142857142857142738e-01
2.285714285714285643e-01
2.428571428571428548e-01
1.857142857142857206e-01
3.714285714285714413e-01
2.571428571428571175e-01
5.571428571428571619e-01
3.714285714285714413e-01
2.142857142857142738e-01
3.142857142857142794e-01
3.571428571428571508e-01
2.571428571428571175e-01
2.428571428571428548e-01
5.142857142857142350e-01
5.142857142857142350e-01
2.857142857142856984e-01
5.285714285714285809e-01
5.999999999999999778e-01
3.142857142857142794e-01
5.999999999999999778e-01
3.714285714285714413e-01
5.000000000000000000e-01
1.714285714285714302e-01
3.142857142857142794e-01
6.428571428571429047e-01
6.142857142857143238e-01
2.857142857142856984e-01
6.285714285714285587e-01
3.142857142857142794e-01
2.428571428571428548e-01
2.428571428571428548e-01
3.142857142857142794e-01
5.571428571428571619e-01
4.857142857142857095e-01
5.999999999999999778e-01
2.285714285714285643e-01
2.857142857142856984e-01
2.000000000000000111e-01
3.857142857142857317e-01
5.000000000000000000e-01
2.142857142857142738e-01
5.285714285714285809e-01
3.857142857142857317e-01
5.285714285714285809e-01
3.428571428571428603e-01
2.000000000000000111e-01
5.142857142857142350e-01
6.999999999999999556e-01
5.142857142857142350e-01
2.999999999999999889e-01
3.428571428571428603e-01
3.428571428571428603e-01
2.428571428571428548e-01
4.857142857142857095e-01
2.714285714285714080e-01
2.428571428571428548e-01
2.000000000000000111e-01
3.285714285714285698e-01
2.571428571428571175e-01
2.857142857142856984e-01
3.571428571428571508e-01
5.428571428571428159e-01
3.428571428571428603e-01
6.714285714285713746e-01
2.999999999999999889e-01
2.571428571428571175e-01
5.857142857142857428e-01
4.857142857142857095e-01
5.714285714285713969e-01
2.999999999999999889e-01
2.857142857142856984e-01
1.857142857142857206e-01
5.999999999999999778e-01
4.000000000000000222e-01
5.714285714285713969e-01
3.714285714285714413e-01
3.714285714285714413e-01
5.857142857142857428e-01
3.428571428571428603e-01
5.000000000000000000e-01
2.285714285714285643e-01
2.285714285714285643e-01
6.428571428571429047e-01
6.142857142857143238e-01
3.571428571428571508e-01
3.857142857142857317e-01
2.428571428571428548e-01
6.142857142857143238e-01
3.428571428571428603e-01
5.571428571428571619e-01
5.428571428571428159e-01
5.571428571428571619e-01
5.428571428571428159e-01
3.714285714285714413e-01
5.571428571428571619e-01
5.857142857142857428e-01
2.428571428571428548e-01
5.428571428571428159e-01
4.000000000000000222e-01
2.999999999999999889e-01
2.285714285714285643e-01
6.142857142857143238e-01
2.571428571428571175e-01
5.571428571428571619e-01
2.571428571428571175e-01
2.285714285714285643e-01
5.285714285714285809e-01
3.571428571428571508e-01
3.428571428571428603e-01
4.857142857142857095e-01
2.142857142857142738e-01
5.714285714285713969e-01
4.714285714285714191e-01
5.999999999999999778e-01
3.857142857142857317e-01
5.714285714285713969e-01
2.428571428571428548e-01
3.571428571428571508e-01
5.428571428571428159e-01
5.714285714285713969e-01
3.714285714285714413e-01
6.285714285714285587e-01
5.285714285714285809e-01
3.857142857142857317e-01
3.857142857142857317e-01
4.142857142857143127e-01
2.000000000000000111e-01
2.571428571428571175e-01
2.285714285714285643e-01
4.857142857142857095e-01
5.428571428571428159e-01
3.285714285714285698e-01
5.571428571428571619e-01
3.571428571428571508e-01
6.285714285714285587e-01
5.714285714285713969e-01
5.285714285714285809e-01
2.999999999999999889e-01
6.428571428571429047e-01
4.428571428571428381e-01
2.714285714285714080e-01
3.428571428571428603e-01
2.999999999999999889e-01
3.571428571428571508e-01
2.142857142857142738e-01
2.142857142857142738e-01
2.571428571428571175e-01
3.571428571428571508e-01
3.428571428571428603e-01
3.571428571428571508e-01
4.000000000000000222e-01
3.428571428571428603e-01
3.714285714285714413e-01
2.571428571428571175e-01
3.571428571428571508e-01
2.714285714285714080e-01
3.142857142857142794e-01
4.285714285714285476e-01
3.285714285714285698e-01
2.428571428571428548e-01
3.142857142857142794e-01
3.428571428571428603e-01
2.999999999999999889e-01
3.285714285714285698e-01
5.285714285714285809e-01
3.571428571428571508e-01
2.285714285714285643e-01
4.142857142857143127e-01
4.714285714285714191e-01
5.285714285714285809e-01
3.571428571428571508e-01
2.999999999999999889e-01
3.571428571428571508e-01
2.428571428571428548e-01
2.142857142857142738e-01
2.428571428571428548e-01
6.571428571428571397e-01
2.142857142857142738e-01
4.714285714285714191e-01
2.714285714285714080e-01
8.714285714285714413e-01
3.428571428571428603e-01
3.714285714285714413e-01
2.857142857142856984e-01
3.571428571428571508e-01
2.999999999999999889e-01
3.714285714285714413e-01
5.571428571428571619e-01
5.000000000000000000e-01
2.571428571428571175e-01
7.571428571428571175e-01
2.285714285714285643e-01
5.142857142857142350e-01
5.428571428571428159e-01
5.142857142857142350e-01
6.142857142857143238e-01
5.000000000000000000e-01
2.571428571428571175e-01
2.142857142857142738e-01
2.428571428571428548e-01
5.999999999999999778e-01
2.857142857142856984e-01
2.000000000000000111e-01
2.428571428571428548e-01
2.428571428571428548e-01
5.857142857142857428e-01
3.571428571428571508e-01
2.142857142857142738e-01
2.285714285714285643e-01
5.857142857142857428e-01
2.571428571428571175e-01
1.857142857142857206e-01
5.285714285714285809e-01
5.571428571428571619e-01
2.142857142857142738e-01
3.857142857142857317e-01
4.714285714285714191e-01
6.999999999999999556e-01
5.714285714285713969e-01
3.142857142857142794e-01
3.571428571428571508e-01
2.571428571428571175e-01
5.000000000000000000e-01
5.285714285714285809e-01
3.714285714285714413e-01
4.714285714285714191e-01
2.142857142857142738e-01
2.999999999999999889e-01
2.571428571428571175e-01
3.571428571428571508e-01
2.428571428571428548e-01
3.428571428571428603e-01
3.714285714285714413e-01
2.571428571428571175e-01
6.428571428571429047e-01
6.714285714285713746e-01
5.714285714285713969e-01
6.428571428571429047e-01
5.999999999999999778e-01
5.571428571428571619e-01
3.571428571428571508e-01
6.857142857142857206e-01
4.285714285714285476e-01
5.285714285714285809e-01
2.142857142857142738e-01
5.571428571428571619e-01
3.428571428571428603e-01
4.571428571428571286e-01
5.285714285714285809e-01
2.285714285714285643e-01
6.857142857142857206e-01
2.857142857142856984e-01
4.000000000000000222e-01
5.857142857142857428e-01
2.714285714285714080e-01
5.857142857142857428e-01
2.571428571428571175e-01
5.428571428571428159e-01
2.285714285714285643e-01


==> images/logs/data/early_reward_p2/classes/winter_barley.csv <==
,winter barley
0,0.35714285714285715
1,0.6
2,0.4
3,0.6
4,0.5
5,0.5571428571428572
6,0.6142857142857143
7,0.35714285714285715
8,0.35714285714285715
9,0.35714285714285715
10,0.7714285714285715
11,0.45714285714285713
12,0.37142857142857144
13,0.4142857142857143
14,0.5857142857142857
15,0.4
16,0.5428571428571428
17,0.37142857142857144
18,0.37142857142857144
19,0.5142857142857142
20,0.6
21,0.5285714285714286
22,0.5714285714285714
23,0.35714285714285715
24,0.4142857142857143
25,0.45714285714285713
26,0.5571428571428572
27,0.5571428571428572
28,0.5857142857142857
29,0.5857142857142857
30,0.5428571428571428
31,0.5571428571428572
32,0.5571428571428572
33,0.5571428571428572
34,0.35714285714285715
35,0.34285714285714286
36,0.35714285714285715
37,0.37142857142857144
38,0.37142857142857144
39,0.5857142857142857
40,0.5428571428571428
41,0.5142857142857142
42,0.6285714285714286
43,0.5
44,0.6285714285714286
45,0.6428571428571429
46,0.5142857142857142
47,0.6285714285714286
48,0.7285714285714285
49,0.4
50,0.6714285714285714
51,0.6
52,0.35714285714285715
53,0.37142857142857144
54,0.38571428571428573
55,0.45714285714285713
56,0.7142857142857143
57,0.5857142857142857
58,0.45714285714285713
59,0.42857142857142855
60,0.42857142857142855
61,0.4142857142857143
62,0.4857142857142857
63,0.6142857142857143
64,0.5428571428571428
65,0.4
66,0.6
67,0.6285714285714286
68,0.35714285714285715
69,0.37142857142857144
70,0.38571428571428573
71,0.38571428571428573
72,0.37142857142857144
73,0.37142857142857144
74,0.5
75,0.38571428571428573
76,0.5142857142857142
77,0.38571428571428573
78,0.4
79,0.4857142857142857
80,0.38571428571428573
81,0.5857142857142857
82,0.35714285714285715
83,0.37142857142857144
84,0.37142857142857144
85,0.37142857142857144
86,0.37142857142857144
87,0.37142857142857144
88,0.5857142857142857
89,0.6285714285714286
90,0.35714285714285715
91,0.38571428571428573
92,0.38571428571428573
93,0.38571428571428573
94,0.35714285714285715
95,0.4857142857142857
96,0.5
97,0.5428571428571428
98,0.6142857142857143
99,0.5571428571428572
100,0.5428571428571428
101,0.35714285714285715
102,0.5142857142857142
103,0.5
104,0.42857142857142855
105,0.5
106,0.42857142857142855
107,0.38571428571428573
108,0.6142857142857143
109,0.6142857142857143
110,0.35714285714285715
111,0.6142857142857143
112,0.37142857142857144
113,0.35714285714285715
114,0.37142857142857144
115,0.44285714285714284
116,0.45714285714285713
117,0.35714285714285715
118,0.6571428571428571
119,0.5857142857142857
120,0.5428571428571428
121,0.42857142857142855
122,0.37142857142857144
123,0.35714285714285715
124,0.5285714285714286
125,0.5714285714285714
126,0.37142857142857144
127,0.5857142857142857
128,0.38571428571428573
129,0.37142857142857144
130,0.35714285714285715
131,0.37142857142857144
132,0.37142857142857144
133,0.5
134,0.4
135,0.5857142857142857
136,0.35714285714285715
137,0.4142857142857143
138,0.37142857142857144
139,0.35714285714285715
140,0.6285714285714286
141,0.42857142857142855
142,0.37142857142857144
143,0.6285714285714286
144,0.5428571428571428
145,0.6285714285714286
146,0.35714285714285715
147,0.4
148,0.44285714285714284
149,0.5571428571428572
150,0.35714285714285715
151,0.6571428571428571
152,0.5714285714285714
153,0.35714285714285715
154,0.6285714285714286
155,0.5857142857142857
156,0.5857142857142857
157,0.37142857142857144
158,0.37142857142857144
159,0.7571428571428571
160,0.4
161,0.37142857142857144
162,0.37142857142857144
163,0.37142857142857144
164,0.35714285714285715
165,0.38571428571428573
166,0.6
167,0.7857142857142857
168,0.4857142857142857
169,0.3142857142857143
170,0.5285714285714286
171,0.38571428571428573
172,0.5428571428571428
173,0.5714285714285714
174,0.5714285714285714
175,0.42857142857142855
176,0.6142857142857143
177,0.37142857142857144
178,0.5285714285714286
179,0.5714285714285714
180,0.6
181,0.45714285714285713
182,0.7428571428571429
183,0.7
184,0.5857142857142857
185,0.5428571428571428
186,0.34285714285714286
187,0.7142857142857143
188,0.37142857142857144
189,0.35714285714285715
190,0.6714285714285714
191,0.5714285714285714
192,0.6285714285714286
193,0.37142857142857144
194,0.6428571428571429
195,0.37142857142857144
196,0.7
197,0.37142857142857144
198,0.35714285714285715
199,0.37142857142857144
200,0.5571428571428572
201,0.4857142857142857
202,0.4714285714285714
203,0.5285714285714286
204,0.2857142857142857
205,0.6285714285714286
206,0.35714285714285715
207,0.37142857142857144
208,0.5571428571428572
209,0.35714285714285715
210,0.5714285714285714
211,0.6142857142857143
212,0.6285714285714286
213,0.37142857142857144
214,0.38571428571428573
215,0.4
216,0.45714285714285713
217,0.7
218,1.0
219,0.4
220,0.7857142857142857
221,0.5714285714285714
222,0.6714285714285714
223,0.35714285714285715
224,0.37142857142857144
225,0.37142857142857144
226,0.37142857142857144
227,0.37142857142857144
228,0.37142857142857144
229,0.5857142857142857
230,0.37142857142857144
231,0.4142857142857143
232,0.4142857142857143
233,0.6
234,0.4142857142857143
235,0.6428571428571429
236,0.5857142857142857
237,0.5714285714285714
238,0.6428571428571429
239,0.6
240,0.6571428571428571
241,0.6428571428571429
242,0.6285714285714286
243,0.5714285714285714
244,0.7
245,0.37142857142857144
246,0.6285714285714286
247,0.5857142857142857
248,0.7428571428571429
249,0.6
250,0.38571428571428573
251,0.6428571428571429
252,0.35714285714285715
253,0.7571428571428571
254,0.37142857142857144
255,0.35714285714285715
256,0.5
257,0.7571428571428571
258,0.5571428571428572
259,0.4
260,0.5142857142857142
261,0.4142857142857143
262,0.37142857142857144
263,0.6857142857142857
264,0.5
265,0.6142857142857143
266,0.5428571428571428
267,0.34285714285714286
268,0.4
269,0.35714285714285715
270,0.38571428571428573
271,0.5428571428571428
272,0.6142857142857143
273,0.7285714285714285
274,0.6
275,0.38571428571428573
276,0.37142857142857144
277,0.5142857142857142
278,0.37142857142857144
279,0.6714285714285714
280,0.37142857142857144
281,0.37142857142857144
282,0.35714285714285715
283,0.38571428571428573
284,0.6857142857142857
285,0.37142857142857144
286,0.37142857142857144
287,0.4
288,0.37142857142857144
289,0.37142857142857144
290,0.4142857142857143
291,0.35714285714285715
292,0.35714285714285715
293,0.34285714285714286
294,0.35714285714285715
295,0.35714285714285715
296,0.35714285714285715
297,0.37142857142857144
298,0.6
299,0.6428571428571429
300,0.5428571428571428
301,0.5285714285714286
302,0.4
303,1.0
304,0.5142857142857142
305,0.32857142857142857
306,0.6571428571428571
307,0.5142857142857142
308,0.5857142857142857
309,0.44285714285714284
310,0.6714285714285714
311,0.38571428571428573
312,0.6285714285714286
313,0.6142857142857143
314,0.5714285714285714
315,0.4142857142857143
316,0.5571428571428572
317,0.37142857142857144
318,0.37142857142857144
319,0.37142857142857144
320,0.6142857142857143
321,0.4857142857142857
322,0.38571428571428573
323,0.35714285714285715
324,0.7428571428571429
325,0.7
326,0.35714285714285715
327,0.35714285714285715
328,0.6
329,0.6571428571428571
330,0.6142857142857143
331,0.37142857142857144
332,0.34285714285714286
333,0.37142857142857144
334,0.37142857142857144
335,0.6285714285714286
336,0.5857142857142857
337,0.35714285714285715
338,0.42857142857142855
339,0.5571428571428572
340,0.5571428571428572
341,0.35714285714285715
342,0.5571428571428572
343,0.35714285714285715
344,0.35714285714285715
345,0.6
346,0.5285714285714286
347,0.44285714285714284
348,0.5714285714285714
349,0.5285714285714286
350,0.5571428571428572
351,0.5857142857142857
352,1.0
353,0.6857142857142857
354,0.5571428571428572
355,0.5142857142857142
356,0.6428571428571429
357,0.5
358,0.6571428571428571
359,0.37142857142857144
360,0.5142857142857142
361,0.37142857142857144
362,0.6
363,0.5285714285714286
364,0.6142857142857143
365,0.6428571428571429
366,0.6571428571428571
367,0.37142857142857144
368,0.6285714285714286
369,0.37142857142857144
370,0.5428571428571428
371,0.38571428571428573
372,0.35714285714285715
373,0.37142857142857144
374,0.8142857142857143
375,0.4
376,0.5428571428571428
377,0.38571428571428573
378,0.5714285714285714
379,0.5
380,0.35714285714285715
381,0.37142857142857144
382,0.35714285714285715
383,0.5142857142857142
384,0.37142857142857144
385,0.37142857142857144
386,0.4142857142857143
387,0.38571428571428573
388,0.37142857142857144
389,0.42857142857142855
390,0.45714285714285713
391,0.37142857142857144
392,0.34285714285714286
393,0.5857142857142857
394,0.45714285714285713
395,0.5142857142857142
396,0.4
397,0.4142857142857143
398,0.6428571428571429
399,0.38571428571428573
400,0.6285714285714286
401,0.5285714285714286
402,0.5
403,0.4
404,0.5571428571428572
405,0.6285714285714286
406,0.45714285714285713
407,0.6142857142857143
408,0.42857142857142855
409,0.37142857142857144
410,0.44285714285714284
411,0.5428571428571428
412,0.7857142857142857
413,0.45714285714285713
414,0.5142857142857142
415,0.6142857142857143
416,0.37142857142857144
417,0.38571428571428573
418,0.42857142857142855
419,0.5857142857142857
420,0.5142857142857142
421,0.45714285714285713
422,0.6285714285714286
423,0.37142857142857144
424,0.5428571428571428
425,0.5714285714285714
426,0.5857142857142857
427,0.6571428571428571
428,0.37142857142857144
429,0.34285714285714286
430,0.37142857142857144
431,0.5285714285714286
432,0.45714285714285713
433,0.38571428571428573
434,0.6857142857142857
435,0.6571428571428571
436,0.9285714285714286
437,0.2571428571428571
438,0.4
439,0.35714285714285715
440,0.35714285714285715
441,0.35714285714285715
442,0.5857142857142857
443,0.37142857142857144
444,0.37142857142857144
445,0.37142857142857144
446,0.35714285714285715
447,0.4714285714285714
448,0.35714285714285715
449,0.37142857142857144
450,0.38571428571428573
451,0.4
452,0.38571428571428573
453,0.38571428571428573
454,0.37142857142857144
455,0.37142857142857144
456,0.37142857142857144
457,0.38571428571428573
458,0.37142857142857144
459,0.5428571428571428
460,0.5571428571428572
461,0.45714285714285713
462,0.4142857142857143
463,0.35714285714285715
464,0.37142857142857144
465,0.37142857142857144
466,0.35714285714285715
467,0.35714285714285715
468,0.6142857142857143
469,0.42857142857142855
470,0.5857142857142857
471,0.37142857142857144
472,0.35714285714285715
473,0.37142857142857144
474,0.37142857142857144
475,0.6428571428571429
476,0.7142857142857143
477,0.6285714285714286
478,1.0
479,0.5857142857142857
480,0.5428571428571428
481,0.5857142857142857
482,0.5571428571428572
483,0.5428571428571428
484,0.6
485,0.6285714285714286
486,0.4142857142857143
487,0.5
488,0.35714285714285715
489,0.5714285714285714
490,0.7857142857142857
491,0.37142857142857144
492,0.37142857142857144
493,0.37142857142857144
494,0.5
495,0.4
496,0.5
497,0.5571428571428572
498,0.37142857142857144
499,0.5857142857142857
500,0.5857142857142857
501,0.37142857142857144
502,0.35714285714285715
503,0.37142857142857144
504,0.38571428571428573
505,0.38571428571428573
506,0.5857142857142857
507,0.38571428571428573
508,0.37142857142857144
509,0.5857142857142857
510,0.6
511,0.5857142857142857
512,0.6285714285714286
513,0.5857142857142857
514,1.0
515,0.5285714285714286
516,0.5857142857142857
517,0.5714285714285714
518,0.5857142857142857
519,0.37142857142857144
520,0.35714285714285715
521,0.4142857142857143
522,0.37142857142857144
523,0.37142857142857144
524,0.37142857142857144
525,0.37142857142857144
526,0.2571428571428571
527,0.38571428571428573
528,0.35714285714285715
529,0.35714285714285715
530,0.38571428571428573
531,0.4
532,0.37142857142857144
533,0.37142857142857144
534,0.35714285714285715
535,0.37142857142857144
536,0.38571428571428573
537,0.37142857142857144
538,0.37142857142857144
539,0.6142857142857143
540,0.5285714285714286
541,0.4142857142857143
542,0.37142857142857144
543,0.35714285714285715
544,0.37142857142857144
545,0.35714285714285715
546,0.38571428571428573
547,0.37142857142857144
548,0.42857142857142855
549,0.35714285714285715
550,0.37142857142857144
551,0.38571428571428573
552,0.35714285714285715
553,0.5714285714285714
554,0.37142857142857144
555,0.37142857142857144
556,0.37142857142857144
557,0.35714285714285715
558,0.35714285714285715
559,0.37142857142857144
560,0.45714285714285713
561,0.37142857142857144
562,0.6
563,0.5571428571428572
564,0.6857142857142857
565,0.4857142857142857
566,0.34285714285714286
567,0.35714285714285715
568,0.35714285714285715
569,0.37142857142857144
570,0.37142857142857144
571,0.34285714285714286
572,0.5857142857142857
573,0.5714285714285714
574,0.4142857142857143
575,0.5714285714285714
576,0.5285714285714286
577,0.35714285714285715
578,0.35714285714285715
579,0.6285714285714286
580,0.38571428571428573
581,0.6
582,0.37142857142857144
583,0.5714285714285714
584,0.6
585,1.0
586,0.6285714285714286
587,0.38571428571428573
588,0.37142857142857144
589,0.5428571428571428
590,0.34285714285714286
591,0.5714285714285714
592,0.4
593,0.35714285714285715
594,0.38571428571428573
595,0.38571428571428573
596,0.35714285714285715
597,0.5714285714285714
598,0.4
599,0.37142857142857144
600,0.37142857142857144
601,0.37142857142857144
602,0.35714285714285715
603,0.35714285714285715
604,0.34285714285714286
605,0.6428571428571429
606,0.6
607,0.38571428571428573
608,0.4
609,0.5142857142857142
610,0.6428571428571429
611,0.37142857142857144
612,0.38571428571428573
613,0.4
614,0.5714285714285714
615,0.5857142857142857
616,0.35714285714285715
617,0.37142857142857144
618,0.38571428571428573
619,0.35714285714285715
620,0.7857142857142857
621,0.38571428571428573
622,0.5571428571428572
623,0.35714285714285715
624,0.6428571428571429
625,0.37142857142857144
626,0.37142857142857144
627,0.6142857142857143
628,0.44285714285714284
629,0.42857142857142855
630,0.35714285714285715
631,0.37142857142857144
632,0.38571428571428573
633,0.38571428571428573
634,0.35714285714285715
635,0.6
636,0.5714285714285714
637,0.37142857142857144
638,0.5857142857142857
639,0.4
640,0.4
641,0.6142857142857143
642,0.5428571428571428
643,0.38571428571428573
644,0.5714285714285714
645,0.38571428571428573
646,0.5428571428571428
647,0.6571428571428571
648,0.4142857142857143
649,0.42857142857142855
650,0.45714285714285713
651,0.37142857142857144
652,0.6571428571428571
653,0.37142857142857144
654,0.37142857142857144
655,0.38571428571428573
656,0.35714285714285715
657,0.44285714285714284
658,0.37142857142857144
659,0.35714285714285715
660,0.5571428571428572
661,0.5285714285714286
662,0.35714285714285715
663,0.38571428571428573
664,0.7285714285714285
665,0.35714285714285715
666,0.35714285714285715
667,0.7
668,0.35714285714285715
669,0.4714285714285714
670,0.4
671,0.38571428571428573
672,0.38571428571428573
673,0.37142857142857144
674,0.38571428571428573
675,0.38571428571428573
676,0.38571428571428573
677,0.35714285714285715
678,0.4142857142857143
679,0.8857142857142857
680,0.5857142857142857
681,0.5857142857142857
682,0.7857142857142857
683,0.35714285714285715
684,0.4
685,0.35714285714285715
686,0.37142857142857144
687,0.35714285714285715
688,0.37142857142857144
689,0.35714285714285715
690,0.5142857142857142
691,0.37142857142857144
692,0.5428571428571428
693,0.5285714285714286
694,0.4
695,0.6142857142857143
696,0.37142857142857144
697,0.4
698,0.37142857142857144
699,0.7714285714285715
700,0.5
701,0.6857142857142857
702,0.5714285714285714
703,0.5714285714285714
704,0.6714285714285714
705,0.6428571428571429
706,0.38571428571428573
707,0.35714285714285715
708,0.38571428571428573
709,0.5714285714285714
710,0.5285714285714286
711,0.6142857142857143
712,0.4142857142857143
713,0.6714285714285714
714,1.0
715,1.0
716,0.6142857142857143
717,0.6428571428571429
718,0.37142857142857144
719,0.6714285714285714
720,0.37142857142857144
721,0.37142857142857144
722,0.37142857142857144
723,0.38571428571428573
724,0.37142857142857144
725,0.38571428571428573
726,0.37142857142857144
727,0.5285714285714286
728,0.37142857142857144
729,0.37142857142857144
730,0.35714285714285715
731,0.38571428571428573
732,0.35714285714285715
733,0.35714285714285715
734,0.37142857142857144
735,0.37142857142857144
736,0.5857142857142857
737,0.38571428571428573
738,0.37142857142857144
739,0.4
740,0.6
741,0.42857142857142855
742,0.37142857142857144
743,0.6142857142857143
744,0.34285714285714286
745,0.6
746,0.5428571428571428
747,0.6142857142857143
748,0.5714285714285714
749,0.5571428571428572
750,0.5857142857142857
751,0.35714285714285715
752,0.37142857142857144
753,0.42857142857142855
754,0.4142857142857143
755,0.4142857142857143
756,0.37142857142857144
757,0.6857142857142857
758,0.5571428571428572
759,0.38571428571428573
760,0.38571428571428573
761,0.38571428571428573
762,0.37142857142857144
763,0.38571428571428573
764,0.37142857142857144
765,0.34285714285714286
766,0.4142857142857143
767,0.5857142857142857
768,0.38571428571428573
769,0.37142857142857144
770,0.44285714285714284
771,0.37142857142857144
772,0.37142857142857144
773,0.7142857142857143
774,0.5428571428571428
775,0.7428571428571429
776,0.6142857142857143
777,0.5428571428571428
778,0.5857142857142857
779,0.6285714285714286
780,0.6428571428571429
781,0.34285714285714286
782,0.37142857142857144
783,0.5571428571428572
784,0.37142857142857144
785,0.6142857142857143
786,0.38571428571428573
787,0.32857142857142857
788,0.4142857142857143
789,0.6714285714285714
790,0.38571428571428573
791,0.5285714285714286
792,0.38571428571428573
793,0.5714285714285714
794,0.6
795,0.5285714285714286
796,0.37142857142857144
797,0.7285714285714285
798,0.6142857142857143
799,0.38571428571428573
800,0.37142857142857144
801,0.35714285714285715
802,0.35714285714285715
803,0.6142857142857143
804,0.37142857142857144
805,0.35714285714285715
806,0.37142857142857144
807,0.35714285714285715
808,0.37142857142857144
809,0.35714285714285715
810,0.37142857142857144
811,0.35714285714285715
812,0.38571428571428573
813,0.38571428571428573
814,0.38571428571428573
815,0.38571428571428573
816,0.37142857142857144
817,0.37142857142857144
818,0.37142857142857144
819,0.35714285714285715
820,0.35714285714285715
821,0.37142857142857144
822,0.38571428571428573
823,0.35714285714285715
824,0.37142857142857144
825,0.37142857142857144
826,0.37142857142857144
827,0.6
828,0.6428571428571429
829,0.37142857142857144
830,0.37142857142857144
831,0.38571428571428573
832,0.5428571428571428
833,0.5714285714285714
834,0.6285714285714286
835,0.5285714285714286
836,0.45714285714285713
837,0.5857142857142857
838,0.5571428571428572
839,0.5857142857142857
840,0.5428571428571428
841,0.6
842,0.7
843,0.6
844,0.4857142857142857
845,0.5857142857142857
846,0.8428571428571429
847,0.4714285714285714
848,1.0
849,1.0
850,0.7
851,0.4142857142857143
852,1.0
853,0.5714285714285714
854,1.0
855,0.5142857142857142
856,0.8
857,0.4142857142857143
858,0.6571428571428571
859,0.6714285714285714
860,0.4714285714285714
861,0.6285714285714286
862,0.5428571428571428
863,0.9
864,0.7714285714285715
865,0.7428571428571429
866,0.6
867,0.6285714285714286
868,0.5714285714285714
869,0.6285714285714286
870,0.5142857142857142
871,0.6285714285714286
872,0.4142857142857143
873,0.7428571428571429
874,0.4142857142857143
875,0.6571428571428571
876,0.5142857142857142
877,0.5714285714285714
878,0.5428571428571428
879,0.4142857142857143
880,1.0
881,0.6428571428571429
882,0.5714285714285714
883,0.38571428571428573
884,0.37142857142857144
885,0.37142857142857144
886,0.6285714285714286
887,0.5
888,0.5571428571428572
889,0.38571428571428573
890,0.38571428571428573
891,0.44285714285714284
892,0.38571428571428573
893,0.35714285714285715
894,0.5714285714285714
895,0.4857142857142857
896,0.5857142857142857
897,0.5
898,0.5571428571428572
899,0.5428571428571428
900,0.6285714285714286
901,0.6
902,0.6142857142857143
903,0.6142857142857143
904,0.6142857142857143
905,0.6
906,0.6285714285714286
907,0.5714285714285714
908,0.37142857142857144
909,0.45714285714285713
910,0.35714285714285715
911,0.37142857142857144
912,0.37142857142857144
913,0.37142857142857144
914,0.35714285714285715
915,0.37142857142857144
916,0.38571428571428573
917,0.38571428571428573
918,0.4142857142857143
919,0.45714285714285713
920,0.7142857142857143
921,0.6
922,0.5857142857142857
923,0.5714285714285714
924,0.35714285714285715
925,0.6571428571428571
926,
927,
928,
929,
930,
931,
932,
933,
934,
935,
936,
937,
938,
939,
940,
941,
942,
943,
944,
945,
946,
947,
948,
949,
950,
951,
952,
953,
954,
955,
956,
957,
958,
959,
960,
961,
962,
963,
964,
965,
966,
967,
968,
969,
970,
971,
972,
973,
974,
975,
976,
977,
978,
979,
980,
981,
982,
983,
984,
985,
986,
987,
988,
989,
990,
991,
992,
993,
994,
995,
996,
997,
998,
999,
1000,
1001,
1002,
1003,
1004,
1005,
1006,
1007,
1008,
1009,
1010,
1011,
1012,
1013,
1014,
1015,
1016,
1017,
1018,
1019,
1020,
1021,
1022,
1023,
1024,
1025,
1026,
1027,
1028,
1029,
1030,
1031,
1032,
1033,
1034,
1035,
1036,
1037,
1038,
1039,
1040,
1041,
1042,
1043,
1044,
1045,
1046,
1047,
1048,
1049,
1050,
1051,
1052,
1053,
1054,
1055,
1056,
1057,
1058,
1059,
1060,
1061,
1062,
1063,
1064,
1065,
1066,
1067,
1068,
1069,
1070,
1071,
1072,
1073,
1074,
1075,
1076,
1077,
1078,
1079,
1080,
1081,
1082,
1083,
1084,
1085,
1086,
1087,
1088,
1089,
1090,
1091,
1092,
1093,
1094,
1095,
1096,
1097,
1098,
1099,
1100,
1101,
1102,
1103,
1104,
1105,
1106,
1107,
1108,
1109,
1110,
1111,
1112,
1113,
1114,
1115,
1116,
1117,
1118,
1119,
1120,
1121,
1122,
1123,
1124,
1125,
1126,
1127,
1128,
1129,
1130,
1131,
1132,
1133,
1134,
1135,
1136,
1137,
1138,
1139,
1140,
1141,
1142,
1143,
1144,
1145,
1146,
1147,
1148,
1149,
1150,
1151,
1152,
1153,
1154,
1155,
1156,
1157,
1158,
1159,
1160,
1161,
1162,
1163,
1164,
1165,
1166,
1167,
1168,
1169,
1170,
1171,
1172,
1173,
1174,
1175,
1176,
1177,
1178,
1179,
1180,
1181,
1182,
1183,
1184,
1185,
1186,
1187,
1188,
1189,
1190,
1191,
1192,
1193,
1194,
1195,
1196,
1197,
1198,
1199,
1200,
1201,
1202,
1203,
1204,
1205,
1206,
1207,
1208,
1209,
1210,
1211,
1212,
1213,
1214,
1215,
1216,
1217,
1218,
1219,
1220,
1221,
1222,
1223,
1224,
1225,
1226,
1227,
1228,
1229,
1230,
1231,
1232,
1233,
1234,
1235,
1236,
1237,
1238,
1239,
1240,
1241,
1242,
1243,
1244,
1245,
1246,
1247,
1248,
1249,
1250,
1251,
1252,
1253,
1254,
1255,
1256,
1257,
1258,
1259,
1260,
1261,
1262,
1263,
1264,
1265,
1266,
1267,
1268,
1269,
1270,
1271,
1272,
1273,
1274,
1275,
1276,
1277,
1278,
1279,
1280,
1281,
1282,
1283,
1284,
1285,
1286,
1287,
1288,
1289,
1290,
1291,
1292,
1293,
1294,
1295,
1296,
1297,
1298,
1299,
1300,
1301,
1302,
1303,
1304,
1305,
1306,
1307,
1308,
1309,
1310,
1311,
1312,
1313,
1314,
1315,
1316,
1317,
1318,
1319,
1320,
1321,
1322,
1323,
1324,
1325,
1326,
1327,
1328,
1329,
1330,
1331,
1332,
1333,
1334,
1335,
1336,
1337,
1338,
1339,
1340,
1341,
1342,
1343,
1344,
1345,
1346,
1347,
1348,
1349,
1350,
1351,
1352,
1353,
1354,
1355,
1356,
1357,
1358,
1359,
1360,
1361,
1362,
1363,
1364,
1365,
1366,
1367,
1368,
1369,
1370,
1371,
1372,
1373,
1374,
1375,
1376,
1377,
1378,
1379,
1380,
1381,
1382,
1383,
1384,
1385,
1386,
1387,
1388,
1389,
1390,
1391,
1392,
1393,
1394,
1395,
1396,
1397,
1398,
1399,
1400,
1401,
1402,
1403,
1404,
1405,
1406,
1407,
1408,
1409,
1410,
1411,
1412,
1413,
1414,
1415,
1416,
1417,
1418,
1419,
1420,
1421,
1422,
1423,
1424,
1425,
1426,
1427,
1428,
1429,
1430,
1431,
1432,
1433,
1434,
1435,
1436,
1437,
1438,
1439,
1440,
1441,
1442,
1443,
1444,
1445,
1446,
1447,
1448,
1449,
1450,
1451,
1452,
1453,
1454,
1455,
1456,
1457,
1458,
1459,
1460,
1461,
1462,
1463,
1464,
1465,
1466,
1467,
1468,
1469,
1470,
1471,
1472,
1473,
1474,
1475,
1476,
1477,
1478,
1479,
1480,
1481,
1482,
1483,
1484,
1485,
1486,
1487,
1488,
1489,
1490,
1491,
1492,
1493,
1494,
1495,
1496,
1497,
1498,
1499,
1500,
1501,
1502,
1503,
1504,
1505,
1506,
1507,
1508,
1509,
1510,
1511,
1512,
1513,
1514,
1515,
1516,
1517,
1518,
1519,
1520,
1521,
1522,
1523,
1524,
1525,
1526,
1527,
1528,
1529,
1530,
1531,
1532,
1533,
1534,
1535,
1536,
1537,
1538,
1539,
1540,
1541,
1542,
1543,
1544,
1545,
1546,
1547,
1548,
1549,
1550,
1551,
1552,
1553,
1554,
1555,
1556,
1557,
1558,
1559,
1560,
1561,
1562,
1563,
1564,
1565,
1566,
1567,
1568,
1569,
1570,
1571,
1572,
1573,
1574,
1575,
1576,
1577,
1578,
1579,
1580,
1581,
1582,
1583,
1584,
1585,
1586,
1587,
1588,
1589,
1590,
1591,
1592,
1593,
1594,
1595,
1596,
1597,
1598,
1599,
1600,
1601,
1602,
1603,
1604,
1605,
1606,
1607,
1608,
1609,
1610,
1611,
1612,
1613,
1614,
1615,
1616,
1617,
1618,
1619,
1620,
1621,
1622,
1623,
1624,
1625,
1626,
1627,
1628,
1629,
1630,
1631,
1632,
1633,
1634,
1635,
1636,
1637,
1638,
1639,
1640,
1641,
1642,
1643,
1644,
1645,
1646,
1647,
1648,
1649,
1650,
1651,
1652,
1653,
1654,
1655,
1656,
1657,
1658,
1659,
1660,
1661,
1662,
1663,
1664,
1665,
1666,
1667,
1668,
1669,
1670,
1671,
1672,
1673,
1674,
1675,
1676,
1677,
1678,
1679,
1680,
1681,
1682,
1683,
1684,
1685,
1686,
1687,
1688,
1689,
1690,
1691,
1692,
1693,
1694,
1695,
1696,
1697,
1698,
1699,
1700,
1701,
1702,
1703,
1704,
1705,
1706,
1707,
1708,
1709,
1710,
1711,
1712,
1713,
1714,
1715,
1716,
1717,
1718,
1719,
1720,
1721,
1722,
1723,
1724,
1725,
1726,
1727,
1728,
1729,
1730,
1731,
1732,
1733,
1734,
1735,
1736,
1737,
1738,
1739,
1740,
1741,
1742,
1743,
1744,
1745,
1746,
1747,
1748,
1749,
1750,
1751,
1752,
1753,
1754,
1755,
1756,
1757,
1758,
1759,
1760,
1761,
1762,
1763,
1764,
1765,
1766,
1767,
1768,
1769,
1770,
1771,
1772,
1773,
1774,
1775,
1776,
1777,
1778,
1779,
1780,
1781,
1782,
1783,
1784,
1785,
1786,
1787,
1788,
1789,
1790,
1791,
1792,
1793,
1794,
1795,
1796,
1797,
1798,
1799,
1800,
1801,
1802,
1803,
1804,
1805,
1806,
1807,
1808,
1809,
1810,
1811,
1812,
1813,
1814,
1815,
1816,
1817,
1818,
1819,
1820,
1821,
1822,
1823,
1824,
1825,
1826,
1827,
1828,
1829,
1830,
1831,
1832,
1833,
1834,
1835,
1836,
1837,
1838,
1839,
1840,
1841,
1842,
1843,
1844,
1845,
1846,
1847,
1848,
1849,
1850,
1851,
1852,
1853,
1854,
1855,
1856,
1857,
1858,
1859,
1860,
1861,
1862,
1863,
1864,
1865,
1866,
1867,
1868,
1869,
1870,
1871,
1872,
1873,
1874,
1875,
1876,
1877,
1878,
1879,
1880,
1881,
1882,
1883,
1884,
1885,
1886,
1887,
1888,
1889,
1890,
1891,
1892,
1893,
1894,
1895,
1896,
1897,
1898,
1899,
1900,
1901,
1902,
1903,
1904,
1905,
1906,
1907,
1908,
1909,
1910,
1911,
1912,
1913,
1914,
1915,
1916,
1917,
1918,
1919,
1920,
1921,
1922,
1923,
1924,
1925,
1926,
1927,
1928,
1929,
1930,
1931,
1932,
1933,
1934,
1935,
1936,
1937,
1938,
1939,
1940,
1941,
1942,
1943,
1944,
1945,
1946,
1947,
1948,
1949,
1950,
1951,
1952,
1953,
1954,
1955,
1956,
1957,
1958,
1959,
1960,
1961,
1962,
1963,
1964,
1965,
1966,
1967,
1968,
1969,
1970,
1971,
1972,
1973,
1974,
1975,
1976,
1977,
1978,
1979,
1980,
1981,
1982,
1983,
1984,
1985,
1986,
1987,
1988,
1989,
1990,
1991,
1992,
1993,
1994,
1995,
1996,
1997,
1998,
1999,
2000,
2001,
2002,
2003,
2004,
2005,
2006,
2007,
2008,
2009,
2010,
2011,
2012,
2013,
2014,
2015,
2016,
2017,
2018,
2019,
2020,
2021,
2022,
2023,
2024,
2025,
2026,
2027,
2028,
2029,
2030,
2031,
2032,
2033,
2034,
2035,
2036,
2037,
2038,
2039,
2040,
2041,
2042,
2043,
2044,
2045,
2046,
2047,
2048,
2049,
2050,
2051,
2052,
2053,
2054,
2055,
2056,
2057,
2058,
2059,
2060,
2061,
2062,
2063,
2064,
2065,
2066,
2067,
2068,
2069,
2070,
2071,
2072,
2073,
2074,
2075,
2076,
2077,
2078,
2079,
2080,
2081,
2082,
2083,
2084,
2085,
2086,
2087,
2088,
2089,
2090,
2091,
2092,
2093,
2094,
2095,
2096,
2097,
2098,
2099,
2100,
2101,
2102,
2103,
2104,
2105,
2106,
2107,
2108,
2109,
2110,
2111,
2112,
2113,
2114,
2115,
2116,
2117,
2118,
2119,
2120,
2121,
2122,
2123,
2124,
2125,
2126,
2127,
2128,
2129,
2130,
2131,
2132,
2133,
2134,
2135,
2136,
2137,
2138,
2139,
2140,
2141,
2142,
2143,
2144,
2145,
2146,
2147,
2148,
2149,
2150,
2151,
2152,
2153,
2154,
2155,
2156,
2157,
2158,
2159,
2160,
2161,
2162,
2163,
2164,
2165,
2166,
2167,
2168,
2169,
2170,
2171,
2172,
2173,
2174,
2175,
2176,
2177,
2178,
2179,
2180,
2181,
2182,
2183,
2184,
2185,
2186,
2187,
2188,
2189,
2190,
2191,
2192,
2193,
2194,
2195,
2196,
2197,
2198,
2199,
2200,
2201,
2202,
2203,
2204,
2205,
2206,
2207,
2208,
2209,
2210,
2211,
2212,
2213,
2214,
2215,
2216,
2217,
2218,
2219,
2220,
2221,
2222,
2223,
2224,
2225,
2226,
2227,
2228,
2229,
2230,
2231,
2232,
2233,
2234,
2235,
2236,
2237,
2238,
2239,
2240,
2241,
2242,
2243,
2244,
2245,
2246,
2247,
2248,
2249,
2250,
2251,
2252,
2253,
2254,
2255,
2256,
2257,
2258,
2259,
2260,
2261,
2262,
2263,
2264,
2265,
2266,
2267,
2268,
2269,
2270,
2271,
2272,
2273,
2274,
2275,
2276,
2277,
2278,
2279,
2280,
2281,
2282,
2283,
2284,
2285,
2286,
2287,
2288,
2289,
2290,
2291,
2292,
2293,
2294,
2295,
2296,
2297,
2298,
2299,
2300,
2301,
2302,
2303,
2304,
2305,
2306,
2307,
2308,
2309,
2310,
2311,
2312,
2313,
2314,
2315,
2316,
2317,
2318,
2319,
2320,
2321,
2322,
2323,
2324,
2325,
2326,
2327,
2328,
2329,
2330,
2331,
2332,
2333,
2334,
2335,
2336,
2337,
2338,
2339,
2340,
2341,
2342,
2343,
2344,
2345,
2346,
2347,
2348,
2349,
2350,
2351,
2352,
2353,
2354,
2355,
2356,
2357,
2358,
2359,
2360,
2361,
2362,
2363,
2364,
2365,
2366,
2367,
2368,
2369,
2370,
2371,
2372,
2373,
2374,
2375,
2376,
2377,
2378,
2379,
2380,
2381,
2382,
2383,
2384,
2385,
2386,
2387,
2388,
2389,
2390,
2391,
2392,
2393,
2394,
2395,
2396,
2397,
2398,
2399,
2400,
2401,
2402,
2403,
2404,
2405,
2406,
2407,
2408,
2409,
2410,
2411,
2412,
2413,
2414,
2415,
2416,
2417,
2418,
2419,
2420,
2421,
2422,
2423,
2424,
2425,
2426,
2427,
2428,
2429,
2430,
2431,
2432,
2433,
2434,
2435,
2436,
2437,
2438,
2439,
2440,
2441,
2442,
2443,
2444,
2445,
2446,
2447,
2448,
2449,
2450,
2451,
2452,
2453,
2454,
2455,
2456,
2457,
2458,
2459,
2460,
2461,
2462,
2463,
2464,
2465,
2466,
2467,
2468,
2469,
2470,
2471,
2472,
2473,
2474,
2475,
2476,
2477,
2478,
2479,
2480,
2481,
2482,
2483,
2484,
2485,
2486,
2487,
2488,
2489,
2490,
2491,
2492,
2493,
2494,
2495,
2496,
2497,
2498,
2499,
2500,
2501,
2502,
2503,
2504,
2505,
2506,
2507,
2508,
2509,
2510,
2511,
2512,
2513,
2514,
2515,
2516,
2517,
2518,
2519,
2520,
2521,
2522,
2523,
2524,
2525,
2526,
2527,
2528,
2529,
2530,
2531,
2532,
2533,
2534,
2535,
2536,
2537,
2538,
2539,
2540,
2541,
2542,
2543,
2544,
2545,
2546,
2547,
2548,
2549,
2550,
2551,
2552,
2553,
2554,
2555,
2556,
2557,
2558,
2559,
2560,
2561,
2562,
2563,
2564,
2565,
2566,
2567,
2568,
2569,
2570,
2571,
2572,
2573,
2574,
2575,
2576,
2577,
2578,
2579,
2580,
2581,
2582,
2583,
2584,
2585,
2586,
2587,
2588,
2589,
2590,
2591,
2592,
2593,
2594,
2595,
2596,
2597,
2598,
2599,
2600,
2601,
2602,
2603,
2604,
2605,
2606,
2607,
2608,
2609,
2610,
2611,
2612,
2613,
2614,
2615,
2616,
2617,
2618,
2619,
2620,
2621,
2622,
2623,
2624,
2625,
2626,
2627,
2628,
2629,
2630,
2631,
2632,
2633,
2634,
2635,
2636,
2637,
2638,
2639,
2640,
2641,
2642,
2643,
2644,
2645,
2646,
2647,
2648,
2649,
2650,
2651,
2652,
2653,
2654,
2655,
2656,
2657,
2658,
2659,
2660,
2661,
2662,
2663,
2664,
2665,
2666,
2667,
2668,
2669,
2670,
2671,
2672,
2673,
2674,
2675,
2676,
2677,
2678,
2679,
2680,
2681,
2682,
2683,
2684,
2685,
2686,
2687,
2688,
2689,
2690,
2691,
2692,
2693,
2694,
2695,
2696,
2697,
2698,
2699,
2700,
2701,
2702,
2703,
2704,
2705,
2706,
2707,
2708,
2709,
2710,
2711,
2712,
2713,
2714,
2715,
2716,
2717,
2718,
2719,
2720,
2721,
2722,
2723,
2724,
2725,
2726,
2727,
2728,
2729,
2730,
2731,
2732,
2733,
2734,
2735,
2736,
2737,
2738,
2739,
2740,
2741,
2742,
2743,
2744,
2745,
2746,
2747,
2748,
2749,
2750,
2751,
2752,
2753,
2754,
2755,
2756,
2757,
2758,
2759,
2760,
2761,
2762,
2763,
2764,
2765,
2766,
2767,
2768,
2769,
2770,
2771,
2772,
2773,
2774,
2775,
2776,
2777,
2778,
2779,
2780,
2781,
2782,
2783,
2784,
2785,
2786,
2787,
2788,
2789,
2790,
2791,
2792,
2793,
2794,
2795,
2796,
2797,
2798,
2799,
2800,
2801,
2802,
2803,
2804,
2805,
2806,
2807,
2808,
2809,
2810,
2811,
2812,
2813,
2814,
2815,
2816,
2817,
2818,
2819,
2820,
2821,
2822,
2823,
2824,
2825,
2826,
2827,
2828,
2829,
2830,
2831,
2832,
2833,
2834,
2835,
2836,
2837,
2838,
2839,
2840,
2841,
2842,
2843,
2844,
2845,
2846,
2847,
2848,
2849,
2850,
2851,
2852,
2853,
2854,
2855,
2856,
2857,
2858,
2859,
2860,
2861,
2862,
2863,
2864,
2865,
2866,
2867,
2868,
2869,
2870,
2871,
2872,
2873,
2874,
2875,
2876,
2877,
2878,
2879,
2880,
2881,
2882,
2883,
2884,
2885,
2886,
2887,
2888,
2889,
2890,
2891,
2892,
2893,
2894,
2895,
2896,
2897,
2898,
2899,
2900,
2901,
2902,
2903,
2904,
2905,
2906,
2907,
2908,
2909,
2910,
2911,
2912,
2913,
2914,
2915,
2916,
2917,
2918,
2919,
2920,
2921,
2922,
2923,
2924,
2925,
2926,
2927,
2928,
2929,
2930,
2931,
2932,
2933,
2934,
2935,
2936,
2937,
2938,
2939,
2940,
2941,
2942,
2943,
2944,
2945,
2946,
2947,
2948,
2949,
2950,
2951,
2952,
2953,
2954,
2955,
2956,
2957,
2958,
2959,
2960,
2961,
2962,
2963,
2964,
2965,
2966,
2967,
2968,
2969,
2970,
2971,
2972,
2973,
2974,
2975,
2976,
2977,
2978,
2979,
2980,
2981,
2982,
2983,
2984,
2985,
2986,
2987,
2988,
2989,
2990,
2991,
2992,
2993,
2994,
2995,
2996,
2997,
2998,
2999,
3000,
3001,
3002,
3003,
3004,
3005,
3006,
3007,
3008,
3009,
3010,
3011,
3012,
3013,
3014,
3015,
3016,
3017,
3018,
3019,
3020,
3021,
3022,
3023,
3024,
3025,
3026,
3027,
3028,
3029,
3030,
3031,
3032,
3033,
3034,
3035,
3036,
3037,
3038,
3039,
3040,
3041,
3042,
3043,
3044,
3045,
3046,
3047,
3048,
3049,
3050,
3051,
3052,
3053,
3054,
3055,
3056,
3057,
3058,
3059,
3060,
3061,
3062,
3063,
3064,
3065,
3066,
3067,
3068,
3069,
3070,
3071,
3072,
3073,
3074,
3075,
3076,
3077,
3078,
3079,
3080,
3081,
3082,
3083,
3084,
3085,
3086,
3087,
3088,
3089,
3090,
3091,
3092,
3093,
3094,
3095,
3096,
3097,
3098,
3099,
3100,
3101,
3102,
3103,
3104,
3105,
3106,
3107,
3108,
3109,
3110,
3111,
3112,
3113,
3114,
3115,
3116,
3117,
3118,
3119,
3120,
3121,
3122,
3123,
3124,
3125,
3126,
3127,
3128,
3129,
3130,
3131,
3132,
3133,
3134,
3135,
3136,
3137,
3138,
3139,
3140,
3141,
3142,
3143,
3144,
3145,
3146,
3147,
3148,
3149,
3150,
3151,
3152,
3153,
3154,
3155,
3156,
3157,
3158,
3159,
3160,
3161,
3162,
3163,
3164,
3165,
3166,
3167,
3168,
3169,
3170,
3171,
3172,
3173,
3174,
3175,
3176,
3177,
3178,
3179,
3180,
3181,
3182,
3183,
3184,
3185,
3186,
3187,
3188,
3189,
3190,
3191,
3192,
3193,
3194,
3195,
3196,
3197,
3198,
3199,
3200,
3201,
3202,
3203,
3204,
3205,
3206,
3207,
3208,
3209,
3210,
3211,
3212,
3213,
3214,
3215,
3216,
3217,
3218,
3219,
3220,
3221,
3222,
3223,
3224,
3225,
3226,
3227,
3228,
3229,
3230,
3231,
3232,
3233,
3234,
3235,
3236,
3237,
3238,
3239,
3240,
3241,
3242,
3243,
3244,
3245,
3246,
3247,
3248,
3249,
3250,
3251,
3252,
3253,
3254,
3255,
3256,
3257,
3258,
3259,
3260,
3261,
3262,
3263,
3264,
3265,
3266,
3267,
3268,
3269,
3270,
3271,
3272,
3273,
3274,
3275,
3276,
3277,
3278,
3279,
3280,
3281,
3282,
3283,
3284,
3285,
3286,
3287,
3288,
3289,
3290,
3291,
3292,
3293,
3294,
3295,
3296,
3297,
3298,
3299,
3300,
3301,
3302,
3303,
3304,
3305,
3306,
3307,
3308,
3309,
3310,
3311,
3312,
3313,
3314,
3315,
3316,
3317,
3318,
3319,
3320,
3321,
3322,
3323,
3324,
3325,
3326,
3327,
3328,
3329,
3330,
3331,
3332,
3333,
3334,
3335,
3336,
3337,
3338,
3339,
3340,
3341,
3342,
3343,
3344,
3345,
3346,
3347,
3348,
3349,
3350,
3351,
3352,
3353,
3354,
3355,
3356,
3357,
3358,
3359,
3360,
3361,
3362,
3363,
3364,
3365,
3366,
3367,
3368,
3369,
3370,
3371,
3372,
3373,
3374,
3375,
3376,
3377,
3378,
3379,
3380,
3381,
3382,
3383,
3384,
3385,
3386,
3387,
3388,
3389,
3390,
3391,
3392,
3393,
3394,
3395,
3396,
3397,
3398,
3399,
3400,
3401,
3402,
3403,
3404,
3405,
3406,
3407,
3408,
3409,
3410,
3411,
3412,
3413,
3414,
3415,
3416,
3417,
3418,
3419,
3420,
3421,
3422,
3423,
3424,
3425,
3426,
3427,
3428,
3429,
3430,
3431,
3432,
3433,
3434,
3435,
3436,
3437,
3438,
3439,
3440,
3441,
3442,
3443,
3444,
3445,
3446,
3447,
3448,
3449,
3450,
3451,
3452,
3453,
3454,
3455,
3456,
3457,
3458,
3459,
3460,
3461,
3462,
3463,
3464,
3465,
3466,
3467,
3468,
3469,
3470,
3471,
3472,
3473,
3474,
3475,
3476,
3477,
3478,
3479,
3480,
3481,
3482,
3483,
3484,
3485,
3486,
3487,
3488,
3489,
3490,
3491,
3492,
3493,
3494,
3495,
3496,
3497,
3498,
3499,
3500,
3501,
3502,
3503,
3504,
3505,
3506,
3507,
3508,
3509,
3510,
3511,
3512,
3513,
3514,
3515,
3516,
3517,
3518,
3519,
3520,
3521,
3522,
3523,
3524,
3525,
3526,
3527,
3528,
3529,
3530,
3531,
3532,
3533,
3534,
3535,
3536,
3537,
3538,
3539,
3540,
3541,
3542,
3543,
3544,
3545,
3546,
3547,
3548,
3549,
3550,
3551,
3552,
3553,
3554,
3555,
3556,
3557,
3558,
3559,
3560,
3561,
3562,
3563,
3564,
3565,
3566,
3567,
3568,
3569,
3570,
3571,
3572,
3573,
3574,
3575,
3576,
3577,
3578,
3579,
3580,
3581,
3582,
3583,
3584,
3585,
3586,
3587,
3588,
3589,
3590,
3591,
3592,
3593,
3594,
3595,
3596,
3597,
3598,
3599,
3600,
3601,
3602,
3603,
3604,
3605,
3606,
3607,
3608,
3609,
3610,
3611,
3612,
3613,
3614,
3615,
3616,
3617,
3618,
3619,
3620,
3621,
3622,
3623,
3624,
3625,
3626,
3627,
3628,
3629,
3630,
3631,
3632,
3633,
3634,
3635,
3636,
3637,
3638,
3639,
3640,
3641,
3642,
3643,
3644,
3645,
3646,
3647,
3648,
3649,
3650,
3651,
3652,
3653,
3654,
3655,
3656,
3657,
3658,
3659,
3660,
3661,
3662,
3663,
3664,
3665,
3666,
3667,
3668,
3669,
3670,
3671,
3672,
3673,
3674,
3675,
3676,
3677,
3678,
3679,
3680,
3681,
3682,
3683,
3684,
3685,
3686,
3687,
3688,
3689,
3690,
3691,
3692,
3693,
3694,
3695,
3696,
3697,
3698,
3699,
3700,
3701,
3702,
3703,
3704,
3705,
3706,
3707,
3708,
3709,
3710,
3711,
3712,
3713,
3714,
3715,
3716,
3717,
3718,
3719,
3720,
3721,
3722,
3723,
3724,
3725,
3726,
3727,
3728,
3729,
3730,
3731,
3732,
3733,
3734,
3735,
3736,
3737,
3738,
3739,
3740,
3741,
3742,
3743,
3744,
3745,
3746,
3747,
3748,
3749,
3750,
3751,
3752,
3753,
3754,
3755,
3756,
3757,
3758,
3759,
3760,
3761,
3762,
3763,
3764,
3765,
3766,
3767,
3768,
3769,
3770,
3771,
3772,
3773,
3774,
3775,
3776,
3777,
3778,
3779,
3780,
3781,
3782,
3783,
3784,
3785,
3786,
3787,
3788,
3789,
3790,
3791,
3792,
3793,
3794,
3795,
3796,
3797,
3798,
3799,
3800,
3801,
3802,
3803,
3804,
3805,
3806,
3807,
3808,
3809,
3810,
3811,
3812,
3813,
3814,
3815,
3816,
3817,
3818,
3819,
3820,
3821,
3822,
3823,
3824,
3825,
3826,
3827,
3828,
3829,
3830,
3831,
3832,
3833,
3834,
3835,
3836,
3837,
3838,
3839,
3840,
3841,
3842,
3843,
3844,
3845,
3846,
3847,
3848,
3849,
3850,
3851,
3852,
3853,
3854,
3855,
3856,
3857,
3858,
3859,
3860,
3861,
3862,
3863,
3864,
3865,
3866,
3867,
3868,
3869,
3870,
3871,
3872,
3873,
3874,
3875,
3876,
3877,
3878,
3879,
3880,
3881,
3882,
3883,
3884,
3885,
3886,
3887,
3888,
3889,
3890,
3891,
3892,
3893,
3894,
3895,
3896,
3897,
3898,
3899,
3900,
3901,
3902,
3903,
3904,
3905,
3906,
3907,
3908,
3909,
3910,
3911,
3912,
3913,
3914,
3915,
3916,
3917,
3918,
3919,
3920,
3921,
3922,
3923,
3924,
3925,
3926,
3927,
3928,
3929,
3930,
3931,
3932,
3933,
3934,
3935,
3936,
3937,
3938,
3939,
3940,
3941,
3942,
3943,
3944,
3945,
3946,
3947,
3948,
3949,
3950,
3951,
3952,
3953,
3954,
3955,
3956,
3957,
3958,
3959,
3960,
3961,
3962,
3963,
3964,
3965,
3966,
3967,
3968,
3969,
3970,
3971,
3972,
3973,
3974,
3975,
3976,
3977,
3978,
3979,
3980,
3981,
3982,
3983,
3984,
3985,
3986,
3987,
3988,
3989,
3990,
3991,
3992,
3993,
3994,
3995,
3996,
3997,
3998,
3999,
4000,
4001,
4002,
4003,
4004,
4005,
4006,
4007,
4008,
4009,
4010,
4011,
4012,
4013,
4014,
4015,
4016,
4017,
4018,
4019,
4020,
4021,
4022,
4023,
4024,
4025,
4026,
4027,
4028,
4029,
4030,
4031,
4032,
4033,
4034,
4035,
4036,
4037,
4038,
4039,
4040,
4041,
4042,
4043,
4044,
4045,
4046,
4047,
4048,
4049,
4050,
4051,
4052,
4053,
4054,
4055,
4056,
4057,
4058,
4059,
4060,
4061,
4062,
4063,
4064,
4065,
4066,
4067,
4068,
4069,
4070,
4071,
4072,
4073,
4074,
4075,
4076,
4077,
4078,
4079,
4080,
4081,
4082,
4083,
4084,
4085,
4086,
4087,
4088,
4089,
4090,
4091,
4092,
4093,
4094,
4095,
4096,
4097,
4098,
4099,
4100,
4101,
4102,
4103,
4104,
4105,
4106,
4107,
4108,
4109,
4110,
4111,
4112,
4113,
4114,
4115,
4116,
4117,
4118,
4119,
4120,
4121,
4122,
4123,
4124,
4125,
4126,
4127,
4128,
4129,
4130,
4131,
4132,
4133,
4134,
4135,
4136,
4137,
4138,
4139,
4140,
4141,
4142,
4143,
4144,
4145,
4146,
4147,
4148,
4149,
4150,
4151,
4152,
4153,
4154,
4155,
4156,
4157,
4158,
4159,
4160,
4161,
4162,
4163,
4164,
4165,
4166,
4167,
4168,
4169,
4170,
4171,
4172,
4173,
4174,
4175,
4176,
4177,
4178,
4179,
4180,
4181,
4182,
4183,
4184,
4185,
4186,
4187,
4188,
4189,
4190,
4191,
4192,
4193,
4194,
4195,
4196,
4197,
4198,
4199,
4200,
4201,
4202,
4203,
4204,
4205,
4206,
4207,
4208,
4209,
4210,
4211,
4212,
4213,
4214,
4215,
4216,
4217,
4218,
4219,
4220,
4221,
4222,
4223,
4224,
4225,
4226,
4227,
4228,
4229,
4230,
4231,
4232,
4233,
4234,
4235,
4236,
4237,
4238,
4239,
4240,
4241,
4242,
4243,
4244,
4245,
4246,
4247,
4248,
4249,
4250,
4251,
4252,
4253,
4254,
4255,
4256,
4257,
4258,
4259,
4260,
4261,
4262,
4263,
4264,
4265,
4266,
4267,
4268,
4269,
4270,
4271,
4272,
4273,
4274,
4275,
4276,
4277,
4278,
4279,
4280,
4281,
4282,
4283,
4284,
4285,
4286,
4287,
4288,
4289,
4290,
4291,
4292,
4293,
4294,
4295,
4296,
4297,
4298,
4299,
4300,
4301,
4302,
4303,
4304,
4305,
4306,
4307,
4308,
4309,
4310,
4311,
4312,
4313,
4314,
4315,
4316,
4317,
4318,
4319,
4320,
4321,
4322,
4323,
4324,
4325,
4326,
4327,
4328,
4329,
4330,
4331,
4332,
4333,
4334,
4335,
4336,
4337,
4338,
4339,
4340,
4341,
4342,
4343,
4344,
4345,
4346,
4347,
4348,
4349,
4350,
4351,
4352,
4353,
4354,
4355,
4356,
4357,
4358,
4359,
4360,
4361,
4362,
4363,
4364,
4365,
4366,
4367,
4368,
4369,
4370,
4371,
4372,
4373,
4374,
4375,
4376,
4377,
4378,
4379,
4380,
4381,
4382,
4383,
4384,
4385,
4386,
4387,
4388,
4389,
4390,
4391,
4392,
4393,
4394,
4395,
4396,
4397,
4398,
4399,
4400,
4401,
4402,
4403,
4404,
4405,
4406,
4407,
4408,
4409,
4410,
4411,
4412,
4413,
4414,
4415,
4416,
4417,
4418,
4419,
4420,
4421,
4422,
4423,
4424,
4425,
4426,
4427,
4428,
4429,
4430,
4431,
4432,
4433,
4434,
4435,
4436,
4437,
4438,
4439,
4440,
4441,
4442,
4443,
4444,
4445,
4446,
4447,
4448,
4449,
4450,
4451,
4452,
4453,
4454,
4455,
4456,
4457,
4458,
4459,
4460,
4461,
4462,
4463,
4464,
4465,
4466,
4467,
4468,
4469,
4470,
4471,
4472,
4473,
4474,
4475,
4476,
4477,
4478,


==> images/logs/data/early_reward_p2/classes/winter_barley.txt <==
3.571428571428571508e-01
5.999999999999999778e-01
4.000000000000000222e-01
5.999999999999999778e-01
5.000000000000000000e-01
5.571428571428571619e-01
6.142857142857143238e-01
3.571428571428571508e-01
3.571428571428571508e-01
3.571428571428571508e-01
7.714285714285714635e-01
4.571428571428571286e-01
3.714285714285714413e-01
4.142857142857143127e-01
5.857142857142857428e-01
4.000000000000000222e-01
5.428571428571428159e-01
3.714285714285714413e-01
3.714285714285714413e-01
5.142857142857142350e-01
5.999999999999999778e-01
5.285714285714285809e-01
5.714285714285713969e-01
3.571428571428571508e-01
4.142857142857143127e-01
4.571428571428571286e-01
5.571428571428571619e-01
5.571428571428571619e-01
5.857142857142857428e-01
5.857142857142857428e-01
5.428571428571428159e-01
5.571428571428571619e-01
5.571428571428571619e-01
5.571428571428571619e-01
3.571428571428571508e-01
3.428571428571428603e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.714285714285714413e-01
5.857142857142857428e-01
5.428571428571428159e-01
5.142857142857142350e-01
6.285714285714285587e-01
5.000000000000000000e-01
6.285714285714285587e-01
6.428571428571429047e-01
5.142857142857142350e-01
6.285714285714285587e-01
7.285714285714285365e-01
4.000000000000000222e-01
6.714285714285713746e-01
5.999999999999999778e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.857142857142857317e-01
4.571428571428571286e-01
7.142857142857143016e-01
5.857142857142857428e-01
4.571428571428571286e-01
4.285714285714285476e-01
4.285714285714285476e-01
4.142857142857143127e-01
4.857142857142857095e-01
6.142857142857143238e-01
5.428571428571428159e-01
4.000000000000000222e-01
5.999999999999999778e-01
6.285714285714285587e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.857142857142857317e-01
3.857142857142857317e-01
3.714285714285714413e-01
3.714285714285714413e-01
5.000000000000000000e-01
3.857142857142857317e-01
5.142857142857142350e-01
3.857142857142857317e-01
4.000000000000000222e-01
4.857142857142857095e-01
3.857142857142857317e-01
5.857142857142857428e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.714285714285714413e-01
5.857142857142857428e-01
6.285714285714285587e-01
3.571428571428571508e-01
3.857142857142857317e-01
3.857142857142857317e-01
3.857142857142857317e-01
3.571428571428571508e-01
4.857142857142857095e-01
5.000000000000000000e-01
5.428571428571428159e-01
6.142857142857143238e-01
5.571428571428571619e-01
5.428571428571428159e-01
3.571428571428571508e-01
5.142857142857142350e-01
5.000000000000000000e-01
4.285714285714285476e-01
5.000000000000000000e-01
4.285714285714285476e-01
3.857142857142857317e-01
6.142857142857143238e-01
6.142857142857143238e-01
3.571428571428571508e-01
6.142857142857143238e-01
3.714285714285714413e-01
3.571428571428571508e-01
3.714285714285714413e-01
4.428571428571428381e-01
4.571428571428571286e-01
3.571428571428571508e-01
6.571428571428571397e-01
5.857142857142857428e-01
5.428571428571428159e-01
4.285714285714285476e-01
3.714285714285714413e-01
3.571428571428571508e-01
5.285714285714285809e-01
5.714285714285713969e-01
3.714285714285714413e-01
5.857142857142857428e-01
3.857142857142857317e-01
3.714285714285714413e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.714285714285714413e-01
5.000000000000000000e-01
4.000000000000000222e-01
5.857142857142857428e-01
3.571428571428571508e-01
4.142857142857143127e-01
3.714285714285714413e-01
3.571428571428571508e-01
6.285714285714285587e-01
4.285714285714285476e-01
3.714285714285714413e-01
6.285714285714285587e-01
5.428571428571428159e-01
6.285714285714285587e-01
3.571428571428571508e-01
4.000000000000000222e-01
4.428571428571428381e-01
5.571428571428571619e-01
3.571428571428571508e-01
6.571428571428571397e-01
5.714285714285713969e-01
3.571428571428571508e-01
6.285714285714285587e-01
5.857142857142857428e-01
5.857142857142857428e-01
3.714285714285714413e-01
3.714285714285714413e-01
7.571428571428571175e-01
4.000000000000000222e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.571428571428571508e-01
3.857142857142857317e-01
5.999999999999999778e-01
7.857142857142856984e-01
4.857142857142857095e-01
3.142857142857142794e-01
5.285714285714285809e-01
3.857142857142857317e-01
5.428571428571428159e-01
5.714285714285713969e-01
5.714285714285713969e-01
4.285714285714285476e-01
6.142857142857143238e-01
3.714285714285714413e-01
5.285714285714285809e-01
5.714285714285713969e-01
5.999999999999999778e-01
4.571428571428571286e-01
7.428571428571428825e-01
6.999999999999999556e-01
5.857142857142857428e-01
5.428571428571428159e-01
3.428571428571428603e-01
7.142857142857143016e-01
3.714285714285714413e-01
3.571428571428571508e-01
6.714285714285713746e-01
5.714285714285713969e-01
6.285714285714285587e-01
3.714285714285714413e-01
6.428571428571429047e-01
3.714285714285714413e-01
6.999999999999999556e-01
3.714285714285714413e-01
3.571428571428571508e-01
3.714285714285714413e-01
5.571428571428571619e-01
4.857142857142857095e-01
4.714285714285714191e-01
5.285714285714285809e-01
2.857142857142856984e-01
6.285714285714285587e-01
3.571428571428571508e-01
3.714285714285714413e-01
5.571428571428571619e-01
3.571428571428571508e-01
5.714285714285713969e-01
6.142857142857143238e-01
6.285714285714285587e-01
3.714285714285714413e-01
3.857142857142857317e-01
4.000000000000000222e-01
4.571428571428571286e-01
6.999999999999999556e-01
1.000000000000000000e+00
4.000000000000000222e-01
7.857142857142856984e-01
5.714285714285713969e-01
6.714285714285713746e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.714285714285714413e-01
5.857142857142857428e-01
3.714285714285714413e-01
4.142857142857143127e-01
4.142857142857143127e-01
5.999999999999999778e-01
4.142857142857143127e-01
6.428571428571429047e-01
5.857142857142857428e-01
5.714285714285713969e-01
6.428571428571429047e-01
5.999999999999999778e-01
6.571428571428571397e-01
6.428571428571429047e-01
6.285714285714285587e-01
5.714285714285713969e-01
6.999999999999999556e-01
3.714285714285714413e-01
6.285714285714285587e-01
5.857142857142857428e-01
7.428571428571428825e-01
5.999999999999999778e-01
3.857142857142857317e-01
6.428571428571429047e-01
3.571428571428571508e-01
7.571428571428571175e-01
3.714285714285714413e-01
3.571428571428571508e-01
5.000000000000000000e-01
7.571428571428571175e-01
5.571428571428571619e-01
4.000000000000000222e-01
5.142857142857142350e-01
4.142857142857143127e-01
3.714285714285714413e-01
6.857142857142857206e-01
5.000000000000000000e-01
6.142857142857143238e-01
5.428571428571428159e-01
3.428571428571428603e-01
4.000000000000000222e-01
3.571428571428571508e-01
3.857142857142857317e-01
5.428571428571428159e-01
6.142857142857143238e-01
7.285714285714285365e-01
5.999999999999999778e-01
3.857142857142857317e-01
3.714285714285714413e-01
5.142857142857142350e-01
3.714285714285714413e-01
6.714285714285713746e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.571428571428571508e-01
3.857142857142857317e-01
6.857142857142857206e-01
3.714285714285714413e-01
3.714285714285714413e-01
4.000000000000000222e-01
3.714285714285714413e-01
3.714285714285714413e-01
4.142857142857143127e-01
3.571428571428571508e-01
3.571428571428571508e-01
3.428571428571428603e-01
3.571428571428571508e-01
3.571428571428571508e-01
3.571428571428571508e-01
3.714285714285714413e-01
5.999999999999999778e-01
6.428571428571429047e-01
5.428571428571428159e-01
5.285714285714285809e-01
4.000000000000000222e-01
1.000000000000000000e+00
5.142857142857142350e-01
3.285714285714285698e-01
6.571428571428571397e-01
5.142857142857142350e-01
5.857142857142857428e-01
4.428571428571428381e-01
6.714285714285713746e-01
3.857142857142857317e-01
6.285714285714285587e-01
6.142857142857143238e-01
5.714285714285713969e-01
4.142857142857143127e-01
5.571428571428571619e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.714285714285714413e-01
6.142857142857143238e-01
4.857142857142857095e-01
3.857142857142857317e-01
3.571428571428571508e-01
7.428571428571428825e-01
6.999999999999999556e-01
3.571428571428571508e-01
3.571428571428571508e-01
5.999999999999999778e-01
6.571428571428571397e-01
6.142857142857143238e-01
3.714285714285714413e-01
3.428571428571428603e-01
3.714285714285714413e-01
3.714285714285714413e-01
6.285714285714285587e-01
5.857142857142857428e-01
3.571428571428571508e-01
4.285714285714285476e-01
5.571428571428571619e-01
5.571428571428571619e-01
3.571428571428571508e-01
5.571428571428571619e-01
3.571428571428571508e-01
3.571428571428571508e-01
5.999999999999999778e-01
5.285714285714285809e-01
4.428571428571428381e-01
5.714285714285713969e-01
5.285714285714285809e-01
5.571428571428571619e-01
5.857142857142857428e-01
1.000000000000000000e+00
6.857142857142857206e-01
5.571428571428571619e-01
5.142857142857142350e-01
6.428571428571429047e-01
5.000000000000000000e-01
6.571428571428571397e-01
3.714285714285714413e-01
5.142857142857142350e-01
3.714285714285714413e-01
5.999999999999999778e-01
5.285714285714285809e-01
6.142857142857143238e-01
6.428571428571429047e-01
6.571428571428571397e-01
3.714285714285714413e-01
6.285714285714285587e-01
3.714285714285714413e-01
5.428571428571428159e-01
3.857142857142857317e-01
3.571428571428571508e-01
3.714285714285714413e-01
8.142857142857142794e-01
4.000000000000000222e-01
5.428571428571428159e-01
3.857142857142857317e-01
5.714285714285713969e-01
5.000000000000000000e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.571428571428571508e-01
5.142857142857142350e-01
3.714285714285714413e-01
3.714285714285714413e-01
4.142857142857143127e-01
3.857142857142857317e-01
3.714285714285714413e-01
4.285714285714285476e-01
4.571428571428571286e-01
3.714285714285714413e-01
3.428571428571428603e-01
5.857142857142857428e-01
4.571428571428571286e-01
5.142857142857142350e-01
4.000000000000000222e-01
4.142857142857143127e-01
6.428571428571429047e-01
3.857142857142857317e-01
6.285714285714285587e-01
5.285714285714285809e-01
5.000000000000000000e-01
4.000000000000000222e-01
5.571428571428571619e-01
6.285714285714285587e-01
4.571428571428571286e-01
6.142857142857143238e-01
4.285714285714285476e-01
3.714285714285714413e-01
4.428571428571428381e-01
5.428571428571428159e-01
7.857142857142856984e-01
4.571428571428571286e-01
5.142857142857142350e-01
6.142857142857143238e-01
3.714285714285714413e-01
3.857142857142857317e-01
4.285714285714285476e-01
5.857142857142857428e-01
5.142857142857142350e-01
4.571428571428571286e-01
6.285714285714285587e-01
3.714285714285714413e-01
5.428571428571428159e-01
5.714285714285713969e-01
5.857142857142857428e-01
6.571428571428571397e-01
3.714285714285714413e-01
3.428571428571428603e-01
3.714285714285714413e-01
5.285714285714285809e-01
4.571428571428571286e-01
3.857142857142857317e-01
6.857142857142857206e-01
6.571428571428571397e-01
9.285714285714286031e-01
2.571428571428571175e-01
4.000000000000000222e-01
3.571428571428571508e-01
3.571428571428571508e-01
3.571428571428571508e-01
5.857142857142857428e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.571428571428571508e-01
4.714285714285714191e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.857142857142857317e-01
4.000000000000000222e-01
3.857142857142857317e-01
3.857142857142857317e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.857142857142857317e-01
3.714285714285714413e-01
5.428571428571428159e-01
5.571428571428571619e-01
4.571428571428571286e-01
4.142857142857143127e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.571428571428571508e-01
3.571428571428571508e-01
6.142857142857143238e-01
4.285714285714285476e-01
5.857142857142857428e-01
3.714285714285714413e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.714285714285714413e-01
6.428571428571429047e-01
7.142857142857143016e-01
6.285714285714285587e-01
1.000000000000000000e+00
5.857142857142857428e-01
5.428571428571428159e-01
5.857142857142857428e-01
5.571428571428571619e-01
5.428571428571428159e-01
5.999999999999999778e-01
6.285714285714285587e-01
4.142857142857143127e-01
5.000000000000000000e-01
3.571428571428571508e-01
5.714285714285713969e-01
7.857142857142856984e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.714285714285714413e-01
5.000000000000000000e-01
4.000000000000000222e-01
5.000000000000000000e-01
5.571428571428571619e-01
3.714285714285714413e-01
5.857142857142857428e-01
5.857142857142857428e-01
3.714285714285714413e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.857142857142857317e-01
3.857142857142857317e-01
5.857142857142857428e-01
3.857142857142857317e-01
3.714285714285714413e-01
5.857142857142857428e-01
5.999999999999999778e-01
5.857142857142857428e-01
6.285714285714285587e-01
5.857142857142857428e-01
1.000000000000000000e+00
5.285714285714285809e-01
5.857142857142857428e-01
5.714285714285713969e-01
5.857142857142857428e-01
3.714285714285714413e-01
3.571428571428571508e-01
4.142857142857143127e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.714285714285714413e-01
2.571428571428571175e-01
3.857142857142857317e-01
3.571428571428571508e-01
3.571428571428571508e-01
3.857142857142857317e-01
4.000000000000000222e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.857142857142857317e-01
3.714285714285714413e-01
3.714285714285714413e-01
6.142857142857143238e-01
5.285714285714285809e-01
4.142857142857143127e-01
3.714285714285714413e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.571428571428571508e-01
3.857142857142857317e-01
3.714285714285714413e-01
4.285714285714285476e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.857142857142857317e-01
3.571428571428571508e-01
5.714285714285713969e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.571428571428571508e-01
3.571428571428571508e-01
3.714285714285714413e-01
4.571428571428571286e-01
3.714285714285714413e-01
5.999999999999999778e-01
5.571428571428571619e-01
6.857142857142857206e-01
4.857142857142857095e-01
3.428571428571428603e-01
3.571428571428571508e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.428571428571428603e-01
5.857142857142857428e-01
5.714285714285713969e-01
4.142857142857143127e-01
5.714285714285713969e-01
5.285714285714285809e-01
3.571428571428571508e-01
3.571428571428571508e-01
6.285714285714285587e-01
3.857142857142857317e-01
5.999999999999999778e-01
3.714285714285714413e-01
5.714285714285713969e-01
5.999999999999999778e-01
1.000000000000000000e+00
6.285714285714285587e-01
3.857142857142857317e-01
3.714285714285714413e-01
5.428571428571428159e-01
3.428571428571428603e-01
5.714285714285713969e-01
4.000000000000000222e-01
3.571428571428571508e-01
3.857142857142857317e-01
3.857142857142857317e-01
3.571428571428571508e-01
5.714285714285713969e-01
4.000000000000000222e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.571428571428571508e-01
3.571428571428571508e-01
3.428571428571428603e-01
6.428571428571429047e-01
5.999999999999999778e-01
3.857142857142857317e-01
4.000000000000000222e-01
5.142857142857142350e-01
6.428571428571429047e-01
3.714285714285714413e-01
3.857142857142857317e-01
4.000000000000000222e-01
5.714285714285713969e-01
5.857142857142857428e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.857142857142857317e-01
3.571428571428571508e-01
7.857142857142856984e-01
3.857142857142857317e-01
5.571428571428571619e-01
3.571428571428571508e-01
6.428571428571429047e-01
3.714285714285714413e-01
3.714285714285714413e-01
6.142857142857143238e-01
4.428571428571428381e-01
4.285714285714285476e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.857142857142857317e-01
3.857142857142857317e-01
3.571428571428571508e-01
5.999999999999999778e-01
5.714285714285713969e-01
3.714285714285714413e-01
5.857142857142857428e-01
4.000000000000000222e-01
4.000000000000000222e-01
6.142857142857143238e-01
5.428571428571428159e-01
3.857142857142857317e-01
5.714285714285713969e-01
3.857142857142857317e-01
5.428571428571428159e-01
6.571428571428571397e-01
4.142857142857143127e-01
4.285714285714285476e-01
4.571428571428571286e-01
3.714285714285714413e-01
6.571428571428571397e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.857142857142857317e-01
3.571428571428571508e-01
4.428571428571428381e-01
3.714285714285714413e-01
3.571428571428571508e-01
5.571428571428571619e-01
5.285714285714285809e-01
3.571428571428571508e-01
3.857142857142857317e-01
7.285714285714285365e-01
3.571428571428571508e-01
3.571428571428571508e-01
6.999999999999999556e-01
3.571428571428571508e-01
4.714285714285714191e-01
4.000000000000000222e-01
3.857142857142857317e-01
3.857142857142857317e-01
3.714285714285714413e-01
3.857142857142857317e-01
3.857142857142857317e-01
3.857142857142857317e-01
3.571428571428571508e-01
4.142857142857143127e-01
8.857142857142856762e-01
5.857142857142857428e-01
5.857142857142857428e-01
7.857142857142856984e-01
3.571428571428571508e-01
4.000000000000000222e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.571428571428571508e-01
5.142857142857142350e-01
3.714285714285714413e-01
5.428571428571428159e-01
5.285714285714285809e-01
4.000000000000000222e-01
6.142857142857143238e-01
3.714285714285714413e-01
4.000000000000000222e-01
3.714285714285714413e-01
7.714285714285714635e-01
5.000000000000000000e-01
6.857142857142857206e-01
5.714285714285713969e-01
5.714285714285713969e-01
6.714285714285713746e-01
6.428571428571429047e-01
3.857142857142857317e-01
3.571428571428571508e-01
3.857142857142857317e-01
5.714285714285713969e-01
5.285714285714285809e-01
6.142857142857143238e-01
4.142857142857143127e-01
6.714285714285713746e-01
1.000000000000000000e+00
1.000000000000000000e+00
6.142857142857143238e-01
6.428571428571429047e-01
3.714285714285714413e-01
6.714285714285713746e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.857142857142857317e-01
3.714285714285714413e-01
3.857142857142857317e-01
3.714285714285714413e-01
5.285714285714285809e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.571428571428571508e-01
3.857142857142857317e-01
3.571428571428571508e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.714285714285714413e-01
5.857142857142857428e-01
3.857142857142857317e-01
3.714285714285714413e-01
4.000000000000000222e-01
5.999999999999999778e-01
4.285714285714285476e-01
3.714285714285714413e-01
6.142857142857143238e-01
3.428571428571428603e-01
5.999999999999999778e-01
5.428571428571428159e-01
6.142857142857143238e-01
5.714285714285713969e-01
5.571428571428571619e-01
5.857142857142857428e-01
3.571428571428571508e-01
3.714285714285714413e-01
4.285714285714285476e-01
4.142857142857143127e-01
4.142857142857143127e-01
3.714285714285714413e-01
6.857142857142857206e-01
5.571428571428571619e-01
3.857142857142857317e-01
3.857142857142857317e-01
3.857142857142857317e-01
3.714285714285714413e-01
3.857142857142857317e-01
3.714285714285714413e-01
3.428571428571428603e-01
4.142857142857143127e-01
5.857142857142857428e-01
3.857142857142857317e-01
3.714285714285714413e-01
4.428571428571428381e-01
3.714285714285714413e-01
3.714285714285714413e-01
7.142857142857143016e-01
5.428571428571428159e-01
7.428571428571428825e-01
6.142857142857143238e-01
5.428571428571428159e-01
5.857142857142857428e-01
6.285714285714285587e-01
6.428571428571429047e-01
3.428571428571428603e-01
3.714285714285714413e-01
5.571428571428571619e-01
3.714285714285714413e-01
6.142857142857143238e-01
3.857142857142857317e-01
3.285714285714285698e-01
4.142857142857143127e-01
6.714285714285713746e-01
3.857142857142857317e-01
5.285714285714285809e-01
3.857142857142857317e-01
5.714285714285713969e-01
5.999999999999999778e-01
5.285714285714285809e-01
3.714285714285714413e-01
7.285714285714285365e-01
6.142857142857143238e-01
3.857142857142857317e-01
3.714285714285714413e-01
3.571428571428571508e-01
3.571428571428571508e-01
6.142857142857143238e-01
3.714285714285714413e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.571428571428571508e-01
3.857142857142857317e-01
3.857142857142857317e-01
3.857142857142857317e-01
3.857142857142857317e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.571428571428571508e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.857142857142857317e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.714285714285714413e-01
5.999999999999999778e-01
6.428571428571429047e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.857142857142857317e-01
5.428571428571428159e-01
5.714285714285713969e-01
6.285714285714285587e-01
5.285714285714285809e-01
4.571428571428571286e-01
5.857142857142857428e-01
5.571428571428571619e-01
5.857142857142857428e-01
5.428571428571428159e-01
5.999999999999999778e-01
6.999999999999999556e-01
5.999999999999999778e-01
4.857142857142857095e-01
5.857142857142857428e-01
8.428571428571428603e-01
4.714285714285714191e-01
1.000000000000000000e+00
1.000000000000000000e+00
6.999999999999999556e-01
4.142857142857143127e-01
1.000000000000000000e+00
5.714285714285713969e-01
1.000000000000000000e+00
5.142857142857142350e-01
8.000000000000000444e-01
4.142857142857143127e-01
6.571428571428571397e-01
6.714285714285713746e-01
4.714285714285714191e-01
6.285714285714285587e-01
5.428571428571428159e-01
9.000000000000000222e-01
7.714285714285714635e-01
7.428571428571428825e-01
5.999999999999999778e-01
6.285714285714285587e-01
5.714285714285713969e-01
6.285714285714285587e-01
5.142857142857142350e-01
6.285714285714285587e-01
4.142857142857143127e-01
7.428571428571428825e-01
4.142857142857143127e-01
6.571428571428571397e-01
5.142857142857142350e-01
5.714285714285713969e-01
5.428571428571428159e-01
4.142857142857143127e-01
1.000000000000000000e+00
6.428571428571429047e-01
5.714285714285713969e-01
3.857142857142857317e-01
3.714285714285714413e-01
3.714285714285714413e-01
6.285714285714285587e-01
5.000000000000000000e-01
5.571428571428571619e-01
3.857142857142857317e-01
3.857142857142857317e-01
4.428571428571428381e-01
3.857142857142857317e-01
3.571428571428571508e-01
5.714285714285713969e-01
4.857142857142857095e-01
5.857142857142857428e-01
5.000000000000000000e-01
5.571428571428571619e-01
5.428571428571428159e-01
6.285714285714285587e-01
5.999999999999999778e-01
6.142857142857143238e-01
6.142857142857143238e-01
6.142857142857143238e-01
5.999999999999999778e-01
6.285714285714285587e-01
5.714285714285713969e-01
3.714285714285714413e-01
4.571428571428571286e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.714285714285714413e-01
3.571428571428571508e-01
3.714285714285714413e-01
3.857142857142857317e-01
3.857142857142857317e-01
4.142857142857143127e-01
4.571428571428571286e-01
7.142857142857143016e-01
5.999999999999999778e-01
5.857142857142857428e-01
5.714285714285713969e-01
3.571428571428571508e-01
6.571428571428571397e-01


==> images/logs/data/early_reward_p2/classes/winter_triticale.csv <==
,winter triticale
0,0.5285714285714286
1,0.5428571428571428
2,0.5714285714285714
3,0.5714285714285714
4,0.6428571428571429
5,0.5714285714285714
6,0.34285714285714286
7,0.6428571428571429
8,0.5714285714285714
9,0.5857142857142857
10,0.5285714285714286
11,0.6285714285714286
12,0.7
13,0.5571428571428572
14,0.5142857142857142
15,0.6571428571428571
16,0.6714285714285714
17,0.6857142857142857
18,0.5142857142857142
19,0.5857142857142857
20,0.4857142857142857
21,0.5285714285714286
22,0.5285714285714286
23,0.4142857142857143
24,0.6142857142857143
25,0.4714285714285714
26,0.5285714285714286
27,0.5571428571428572
28,0.5714285714285714
29,0.5285714285714286
30,0.6142857142857143
31,0.6
32,0.5857142857142857
33,0.6428571428571429
34,0.42857142857142855
35,0.4
36,0.4
37,0.5142857142857142
38,0.44285714285714284
39,0.5571428571428572
40,0.5428571428571428
41,0.5857142857142857
42,0.5142857142857142
43,0.5714285714285714
44,0.6285714285714286
45,0.4142857142857143
46,0.5428571428571428
47,0.5142857142857142
48,0.5714285714285714
49,0.5428571428571428
50,0.5714285714285714
51,0.6
52,0.6714285714285714
53,0.6
54,0.5857142857142857
55,0.4714285714285714
56,0.44285714285714284
57,0.5428571428571428
58,0.5428571428571428
59,0.7428571428571429
60,0.5428571428571428
61,0.5142857142857142
62,0.4857142857142857
63,0.4714285714285714
64,0.5857142857142857
65,0.6428571428571429
66,0.5571428571428572
67,0.7428571428571429
68,0.5857142857142857
69,0.5857142857142857
70,0.5428571428571428
71,0.6142857142857143
72,0.6285714285714286
73,0.6428571428571429
74,0.5285714285714286
75,0.6142857142857143
76,0.6571428571428571
77,0.5142857142857142
78,0.5428571428571428
79,0.5714285714285714
80,0.6285714285714286
81,0.6571428571428571
82,0.5857142857142857
83,0.6142857142857143
84,0.5857142857142857
85,0.5285714285714286
86,0.5285714285714286
87,0.5142857142857142
88,0.5428571428571428
89,0.7
90,0.6285714285714286
91,0.5857142857142857
92,0.5428571428571428
93,0.5571428571428572
94,0.5714285714285714
95,0.5571428571428572
96,0.5285714285714286
97,0.6142857142857143
98,0.5428571428571428
99,0.6571428571428571
100,0.6142857142857143
101,0.5142857142857142
102,0.5714285714285714
103,0.5142857142857142
104,0.4
105,0.6142857142857143
106,0.4
107,0.4
108,0.44285714285714284
109,0.5428571428571428
110,0.42857142857142855
111,0.7714285714285715
112,0.44285714285714284
113,0.6
114,0.6714285714285714
115,0.5
116,0.6142857142857143
117,0.5714285714285714
118,0.5285714285714286
119,0.45714285714285713
120,0.5571428571428572
121,0.4714285714285714
122,0.6142857142857143
123,0.6142857142857143
124,0.6142857142857143
125,0.6857142857142857
126,0.4142857142857143
127,0.6142857142857143
128,0.5714285714285714
129,0.6285714285714286
130,0.5571428571428572
131,0.5142857142857142
132,0.6857142857142857
133,0.6285714285714286
134,0.6142857142857143
135,0.5142857142857142
136,0.4857142857142857
137,0.5857142857142857
138,0.5428571428571428
139,0.5714285714285714
140,0.4857142857142857
141,0.5714285714285714
142,0.6142857142857143
143,0.5285714285714286
144,0.6428571428571429
145,0.6285714285714286
146,0.6714285714285714
147,0.6285714285714286
148,0.8142857142857143
149,0.4857142857142857
150,0.7428571428571429
151,0.45714285714285713
152,0.4857142857142857
153,0.5714285714285714
154,0.44285714285714284
155,0.4714285714285714
156,0.4
157,0.45714285714285713
158,0.5
159,0.4714285714285714
160,0.6
161,0.5
162,0.7
163,0.5857142857142857
164,0.4714285714285714
165,0.45714285714285713
166,0.45714285714285713
167,0.5285714285714286
168,0.7571428571428571
169,0.6142857142857143
170,0.5285714285714286
171,0.6428571428571429
172,0.5857142857142857
173,0.6
174,0.5571428571428572
175,0.6
176,0.6
177,0.5
178,0.5285714285714286
179,0.44285714285714284
180,0.45714285714285713
181,0.42857142857142855
182,0.5428571428571428
183,0.5285714285714286
184,0.6
185,0.6428571428571429
186,0.6571428571428571
187,0.5571428571428572
188,0.7285714285714285
189,0.5285714285714286
190,0.35714285714285715
191,0.4857142857142857
192,0.5428571428571428
193,0.5857142857142857
194,0.45714285714285713
195,0.5142857142857142
196,0.6142857142857143
197,0.6571428571428571
198,0.6
199,0.5857142857142857
200,0.45714285714285713
201,0.5714285714285714
202,0.6571428571428571
203,0.5285714285714286
204,0.6
205,0.6714285714285714
206,0.5142857142857142
207,0.5142857142857142
208,0.5
209,0.6
210,0.5714285714285714
211,0.6714285714285714
212,0.7142857142857143
213,0.5285714285714286
214,0.7285714285714285
215,0.7857142857142857
216,0.5142857142857142
217,0.2571428571428571
218,0.5571428571428572
219,0.4857142857142857
220,0.6
221,0.6428571428571429
222,0.6714285714285714
223,0.5857142857142857
224,0.45714285714285713
225,0.5857142857142857
226,0.6142857142857143
227,0.5428571428571428
228,0.5285714285714286
229,0.5571428571428572
230,0.5428571428571428
231,0.6857142857142857
232,0.5714285714285714
233,0.4714285714285714
234,0.5857142857142857
235,0.42857142857142855
236,0.5857142857142857
237,0.5285714285714286
238,0.8285714285714286
239,0.6142857142857143
240,0.4857142857142857
241,0.44285714285714284
242,0.45714285714285713
243,0.8
244,0.4142857142857143
245,0.44285714285714284
246,0.44285714285714284
247,0.44285714285714284
248,0.4857142857142857
249,0.44285714285714284
250,0.4
251,0.42857142857142855
252,0.7714285714285715
253,0.5142857142857142
254,0.6142857142857143
255,0.6
256,0.5857142857142857
257,0.7428571428571429
258,0.6142857142857143
259,0.4857142857142857
260,0.4857142857142857
261,0.5285714285714286
262,0.5714285714285714
263,0.5857142857142857
264,0.6857142857142857
265,0.4714285714285714
266,0.5285714285714286
267,0.4714285714285714
268,0.8428571428571429
269,0.4857142857142857
270,0.44285714285714284
271,0.5142857142857142
272,0.5571428571428572
273,0.5142857142857142
274,0.4142857142857143
275,0.4714285714285714
276,0.4
277,0.6857142857142857
278,0.4
279,0.5571428571428572
280,0.5857142857142857
281,0.6428571428571429
282,0.7
283,0.5285714285714286
284,0.6
285,0.5571428571428572
286,0.6285714285714286
287,0.7285714285714285
288,0.5571428571428572
289,0.6857142857142857
290,0.6285714285714286
291,0.4857142857142857
292,0.6
293,0.5142857142857142
294,0.6
295,0.5285714285714286
296,0.5571428571428572
297,0.6714285714285714
298,0.5714285714285714
299,0.5285714285714286
300,0.5714285714285714
301,0.4714285714285714
302,0.42857142857142855
303,0.38571428571428573
304,0.5857142857142857
305,0.6142857142857143
306,0.6285714285714286
307,0.6857142857142857
308,0.5285714285714286
309,0.5285714285714286
310,0.5285714285714286
311,0.5428571428571428
312,0.5428571428571428
313,0.6714285714285714
314,0.6285714285714286
315,0.5142857142857142
316,0.5857142857142857
317,0.5857142857142857
318,0.5857142857142857
319,0.5285714285714286
320,0.5571428571428572
321,0.6571428571428571
322,0.5857142857142857
323,0.6285714285714286
324,0.6285714285714286
325,0.5714285714285714
326,0.6142857142857143
327,0.7
328,0.6142857142857143
329,0.5857142857142857
330,0.5142857142857142
331,
332,
333,
334,
335,
336,
337,
338,
339,
340,
341,
342,
343,
344,
345,
346,
347,
348,
349,
350,
351,
352,
353,
354,
355,
356,
357,
358,
359,
360,
361,
362,
363,
364,
365,
366,
367,
368,
369,
370,
371,
372,
373,
374,
375,
376,
377,
378,
379,
380,
381,
382,
383,
384,
385,
386,
387,
388,
389,
390,
391,
392,
393,
394,
395,
396,
397,
398,
399,
400,
401,
402,
403,
404,
405,
406,
407,
408,
409,
410,
411,
412,
413,
414,
415,
416,
417,
418,
419,
420,
421,
422,
423,
424,
425,
426,
427,
428,
429,
430,
431,
432,
433,
434,
435,
436,
437,
438,
439,
440,
441,
442,
443,
444,
445,
446,
447,
448,
449,
450,
451,
452,
453,
454,
455,
456,
457,
458,
459,
460,
461,
462,
463,
464,
465,
466,
467,
468,
469,
470,
471,
472,
473,
474,
475,
476,
477,
478,
479,
480,
481,
482,
483,
484,
485,
486,
487,
488,
489,
490,
491,
492,
493,
494,
495,
496,
497,
498,
499,
500,
501,
502,
503,
504,
505,
506,
507,
508,
509,
510,
511,
512,
513,
514,
515,
516,
517,
518,
519,
520,
521,
522,
523,
524,
525,
526,
527,
528,
529,
530,
531,
532,
533,
534,
535,
536,
537,
538,
539,
540,
541,
542,
543,
544,
545,
546,
547,
548,
549,
550,
551,
552,
553,
554,
555,
556,
557,
558,
559,
560,
561,
562,
563,
564,
565,
566,
567,
568,
569,
570,
571,
572,
573,
574,
575,
576,
577,
578,
579,
580,
581,
582,
583,
584,
585,
586,
587,
588,
589,
590,
591,
592,
593,
594,
595,
596,
597,
598,
599,
600,
601,
602,
603,
604,
605,
606,
607,
608,
609,
610,
611,
612,
613,
614,
615,
616,
617,
618,
619,
620,
621,
622,
623,
624,
625,
626,
627,
628,
629,
630,
631,
632,
633,
634,
635,
636,
637,
638,
639,
640,
641,
642,
643,
644,
645,
646,
647,
648,
649,
650,
651,
652,
653,
654,
655,
656,
657,
658,
659,
660,
661,
662,
663,
664,
665,
666,
667,
668,
669,
670,
671,
672,
673,
674,
675,
676,
677,
678,
679,
680,
681,
682,
683,
684,
685,
686,
687,
688,
689,
690,
691,
692,
693,
694,
695,
696,
697,
698,
699,
700,
701,
702,
703,
704,
705,
706,
707,
708,
709,
710,
711,
712,
713,
714,
715,
716,
717,
718,
719,
720,
721,
722,
723,
724,
725,
726,
727,
728,
729,
730,
731,
732,
733,
734,
735,
736,
737,
738,
739,
740,
741,
742,
743,
744,
745,
746,
747,
748,
749,
750,
751,
752,
753,
754,
755,
756,
757,
758,
759,
760,
761,
762,
763,
764,
765,
766,
767,
768,
769,
770,
771,
772,
773,
774,
775,
776,
777,
778,
779,
780,
781,
782,
783,
784,
785,
786,
787,
788,
789,
790,
791,
792,
793,
794,
795,
796,
797,
798,
799,
800,
801,
802,
803,
804,
805,
806,
807,
808,
809,
810,
811,
812,
813,
814,
815,
816,
817,
818,
819,
820,
821,
822,
823,
824,
825,
826,
827,
828,
829,
830,
831,
832,
833,
834,
835,
836,
837,
838,
839,
840,
841,
842,
843,
844,
845,
846,
847,
848,
849,
850,
851,
852,
853,
854,
855,
856,
857,
858,
859,
860,
861,
862,
863,
864,
865,
866,
867,
868,
869,
870,
871,
872,
873,
874,
875,
876,
877,
878,
879,
880,
881,
882,
883,
884,
885,
886,
887,
888,
889,
890,
891,
892,
893,
894,
895,
896,
897,
898,
899,
900,
901,
902,
903,
904,
905,
906,
907,
908,
909,
910,
911,
912,
913,
914,
915,
916,
917,
918,
919,
920,
921,
922,
923,
924,
925,
926,
927,
928,
929,
930,
931,
932,
933,
934,
935,
936,
937,
938,
939,
940,
941,
942,
943,
944,
945,
946,
947,
948,
949,
950,
951,
952,
953,
954,
955,
956,
957,
958,
959,
960,
961,
962,
963,
964,
965,
966,
967,
968,
969,
970,
971,
972,
973,
974,
975,
976,
977,
978,
979,
980,
981,
982,
983,
984,
985,
986,
987,
988,
989,
990,
991,
992,
993,
994,
995,
996,
997,
998,
999,
1000,
1001,
1002,
1003,
1004,
1005,
1006,
1007,
1008,
1009,
1010,
1011,
1012,
1013,
1014,
1015,
1016,
1017,
1018,
1019,
1020,
1021,
1022,
1023,
1024,
1025,
1026,
1027,
1028,
1029,
1030,
1031,
1032,
1033,
1034,
1035,
1036,
1037,
1038,
1039,
1040,
1041,
1042,
1043,
1044,
1045,
1046,
1047,
1048,
1049,
1050,
1051,
1052,
1053,
1054,
1055,
1056,
1057,
1058,
1059,
1060,
1061,
1062,
1063,
1064,
1065,
1066,
1067,
1068,
1069,
1070,
1071,
1072,
1073,
1074,
1075,
1076,
1077,
1078,
1079,
1080,
1081,
1082,
1083,
1084,
1085,
1086,
1087,
1088,
1089,
1090,
1091,
1092,
1093,
1094,
1095,
1096,
1097,
1098,
1099,
1100,
1101,
1102,
1103,
1104,
1105,
1106,
1107,
1108,
1109,
1110,
1111,
1112,
1113,
1114,
1115,
1116,
1117,
1118,
1119,
1120,
1121,
1122,
1123,
1124,
1125,
1126,
1127,
1128,
1129,
1130,
1131,
1132,
1133,
1134,
1135,
1136,
1137,
1138,
1139,
1140,
1141,
1142,
1143,
1144,
1145,
1146,
1147,
1148,
1149,
1150,
1151,
1152,
1153,
1154,
1155,
1156,
1157,
1158,
1159,
1160,
1161,
1162,
1163,
1164,
1165,
1166,
1167,
1168,
1169,
1170,
1171,
1172,
1173,
1174,
1175,
1176,
1177,
1178,
1179,
1180,
1181,
1182,
1183,
1184,
1185,
1186,
1187,
1188,
1189,
1190,
1191,
1192,
1193,
1194,
1195,
1196,
1197,
1198,
1199,
1200,
1201,
1202,
1203,
1204,
1205,
1206,
1207,
1208,
1209,
1210,
1211,
1212,
1213,
1214,
1215,
1216,
1217,
1218,
1219,
1220,
1221,
1222,
1223,
1224,
1225,
1226,
1227,
1228,
1229,
1230,
1231,
1232,
1233,
1234,
1235,
1236,
1237,
1238,
1239,
1240,
1241,
1242,
1243,
1244,
1245,
1246,
1247,
1248,
1249,
1250,
1251,
1252,
1253,
1254,
1255,
1256,
1257,
1258,
1259,
1260,
1261,
1262,
1263,
1264,
1265,
1266,
1267,
1268,
1269,
1270,
1271,
1272,
1273,
1274,
1275,
1276,
1277,
1278,
1279,
1280,
1281,
1282,
1283,
1284,
1285,
1286,
1287,
1288,
1289,
1290,
1291,
1292,
1293,
1294,
1295,
1296,
1297,
1298,
1299,
1300,
1301,
1302,
1303,
1304,
1305,
1306,
1307,
1308,
1309,
1310,
1311,
1312,
1313,
1314,
1315,
1316,
1317,
1318,
1319,
1320,
1321,
1322,
1323,
1324,
1325,
1326,
1327,
1328,
1329,
1330,
1331,
1332,
1333,
1334,
1335,
1336,
1337,
1338,
1339,
1340,
1341,
1342,
1343,
1344,
1345,
1346,
1347,
1348,
1349,
1350,
1351,
1352,
1353,
1354,
1355,
1356,
1357,
1358,
1359,
1360,
1361,
1362,
1363,
1364,
1365,
1366,
1367,
1368,
1369,
1370,
1371,
1372,
1373,
1374,
1375,
1376,
1377,
1378,
1379,
1380,
1381,
1382,
1383,
1384,
1385,
1386,
1387,
1388,
1389,
1390,
1391,
1392,
1393,
1394,
1395,
1396,
1397,
1398,
1399,
1400,
1401,
1402,
1403,
1404,
1405,
1406,
1407,
1408,
1409,
1410,
1411,
1412,
1413,
1414,
1415,
1416,
1417,
1418,
1419,
1420,
1421,
1422,
1423,
1424,
1425,
1426,
1427,
1428,
1429,
1430,
1431,
1432,
1433,
1434,
1435,
1436,
1437,
1438,
1439,
1440,
1441,
1442,
1443,
1444,
1445,
1446,
1447,
1448,
1449,
1450,
1451,
1452,
1453,
1454,
1455,
1456,
1457,
1458,
1459,
1460,
1461,
1462,
1463,
1464,
1465,
1466,
1467,
1468,
1469,
1470,
1471,
1472,
1473,
1474,
1475,
1476,
1477,
1478,
1479,
1480,
1481,
1482,
1483,
1484,
1485,
1486,
1487,
1488,
1489,
1490,
1491,
1492,
1493,
1494,
1495,
1496,
1497,
1498,
1499,
1500,
1501,
1502,
1503,
1504,
1505,
1506,
1507,
1508,
1509,
1510,
1511,
1512,
1513,
1514,
1515,
1516,
1517,
1518,
1519,
1520,
1521,
1522,
1523,
1524,
1525,
1526,
1527,
1528,
1529,
1530,
1531,
1532,
1533,
1534,
1535,
1536,
1537,
1538,
1539,
1540,
1541,
1542,
1543,
1544,
1545,
1546,
1547,
1548,
1549,
1550,
1551,
1552,
1553,
1554,
1555,
1556,
1557,
1558,
1559,
1560,
1561,
1562,
1563,
1564,
1565,
1566,
1567,
1568,
1569,
1570,
1571,
1572,
1573,
1574,
1575,
1576,
1577,
1578,
1579,
1580,
1581,
1582,
1583,
1584,
1585,
1586,
1587,
1588,
1589,
1590,
1591,
1592,
1593,
1594,
1595,
1596,
1597,
1598,
1599,
1600,
1601,
1602,
1603,
1604,
1605,
1606,
1607,
1608,
1609,
1610,
1611,
1612,
1613,
1614,
1615,
1616,
1617,
1618,
1619,
1620,
1621,
1622,
1623,
1624,
1625,
1626,
1627,
1628,
1629,
1630,
1631,
1632,
1633,
1634,
1635,
1636,
1637,
1638,
1639,
1640,
1641,
1642,
1643,
1644,
1645,
1646,
1647,
1648,
1649,
1650,
1651,
1652,
1653,
1654,
1655,
1656,
1657,
1658,
1659,
1660,
1661,
1662,
1663,
1664,
1665,
1666,
1667,
1668,
1669,
1670,
1671,
1672,
1673,
1674,
1675,
1676,
1677,
1678,
1679,
1680,
1681,
1682,
1683,
1684,
1685,
1686,
1687,
1688,
1689,
1690,
1691,
1692,
1693,
1694,
1695,
1696,
1697,
1698,
1699,
1700,
1701,
1702,
1703,
1704,
1705,
1706,
1707,
1708,
1709,
1710,
1711,
1712,
1713,
1714,
1715,
1716,
1717,
1718,
1719,
1720,
1721,
1722,
1723,
1724,
1725,
1726,
1727,
1728,
1729,
1730,
1731,
1732,
1733,
1734,
1735,
1736,
1737,
1738,
1739,
1740,
1741,
1742,
1743,
1744,
1745,
1746,
1747,
1748,
1749,
1750,
1751,
1752,
1753,
1754,
1755,
1756,
1757,
1758,
1759,
1760,
1761,
1762,
1763,
1764,
1765,
1766,
1767,
1768,
1769,
1770,
1771,
1772,
1773,
1774,
1775,
1776,
1777,
1778,
1779,
1780,
1781,
1782,
1783,
1784,
1785,
1786,
1787,
1788,
1789,
1790,
1791,
1792,
1793,
1794,
1795,
1796,
1797,
1798,
1799,
1800,
1801,
1802,
1803,
1804,
1805,
1806,
1807,
1808,
1809,
1810,
1811,
1812,
1813,
1814,
1815,
1816,
1817,
1818,
1819,
1820,
1821,
1822,
1823,
1824,
1825,
1826,
1827,
1828,
1829,
1830,
1831,
1832,
1833,
1834,
1835,
1836,
1837,
1838,
1839,
1840,
1841,
1842,
1843,
1844,
1845,
1846,
1847,
1848,
1849,
1850,
1851,
1852,
1853,
1854,
1855,
1856,
1857,
1858,
1859,
1860,
1861,
1862,
1863,
1864,
1865,
1866,
1867,
1868,
1869,
1870,
1871,
1872,
1873,
1874,
1875,
1876,
1877,
1878,
1879,
1880,
1881,
1882,
1883,
1884,
1885,
1886,
1887,
1888,
1889,
1890,
1891,
1892,
1893,
1894,
1895,
1896,
1897,
1898,
1899,
1900,
1901,
1902,
1903,
1904,
1905,
1906,
1907,
1908,
1909,
1910,
1911,
1912,
1913,
1914,
1915,
1916,
1917,
1918,
1919,
1920,
1921,
1922,
1923,
1924,
1925,
1926,
1927,
1928,
1929,
1930,
1931,
1932,
1933,
1934,
1935,
1936,
1937,
1938,
1939,
1940,
1941,
1942,
1943,
1944,
1945,
1946,
1947,
1948,
1949,
1950,
1951,
1952,
1953,
1954,
1955,
1956,
1957,
1958,
1959,
1960,
1961,
1962,
1963,
1964,
1965,
1966,
1967,
1968,
1969,
1970,
1971,
1972,
1973,
1974,
1975,
1976,
1977,
1978,
1979,
1980,
1981,
1982,
1983,
1984,
1985,
1986,
1987,
1988,
1989,
1990,
1991,
1992,
1993,
1994,
1995,
1996,
1997,
1998,
1999,
2000,
2001,
2002,
2003,
2004,
2005,
2006,
2007,
2008,
2009,
2010,
2011,
2012,
2013,
2014,
2015,
2016,
2017,
2018,
2019,
2020,
2021,
2022,
2023,
2024,
2025,
2026,
2027,
2028,
2029,
2030,
2031,
2032,
2033,
2034,
2035,
2036,
2037,
2038,
2039,
2040,
2041,
2042,
2043,
2044,
2045,
2046,
2047,
2048,
2049,
2050,
2051,
2052,
2053,
2054,
2055,
2056,
2057,
2058,
2059,
2060,
2061,
2062,
2063,
2064,
2065,
2066,
2067,
2068,
2069,
2070,
2071,
2072,
2073,
2074,
2075,
2076,
2077,
2078,
2079,
2080,
2081,
2082,
2083,
2084,
2085,
2086,
2087,
2088,
2089,
2090,
2091,
2092,
2093,
2094,
2095,
2096,
2097,
2098,
2099,
2100,
2101,
2102,
2103,
2104,
2105,
2106,
2107,
2108,
2109,
2110,
2111,
2112,
2113,
2114,
2115,
2116,
2117,
2118,
2119,
2120,
2121,
2122,
2123,
2124,
2125,
2126,
2127,
2128,
2129,
2130,
2131,
2132,
2133,
2134,
2135,
2136,
2137,
2138,
2139,
2140,
2141,
2142,
2143,
2144,
2145,
2146,
2147,
2148,
2149,
2150,
2151,
2152,
2153,
2154,
2155,
2156,
2157,
2158,
2159,
2160,
2161,
2162,
2163,
2164,
2165,
2166,
2167,
2168,
2169,
2170,
2171,
2172,
2173,
2174,
2175,
2176,
2177,
2178,
2179,
2180,
2181,
2182,
2183,
2184,
2185,
2186,
2187,
2188,
2189,
2190,
2191,
2192,
2193,
2194,
2195,
2196,
2197,
2198,
2199,
2200,
2201,
2202,
2203,
2204,
2205,
2206,
2207,
2208,
2209,
2210,
2211,
2212,
2213,
2214,
2215,
2216,
2217,
2218,
2219,
2220,
2221,
2222,
2223,
2224,
2225,
2226,
2227,
2228,
2229,
2230,
2231,
2232,
2233,
2234,
2235,
2236,
2237,
2238,
2239,
2240,
2241,
2242,
2243,
2244,
2245,
2246,
2247,
2248,
2249,
2250,
2251,
2252,
2253,
2254,
2255,
2256,
2257,
2258,
2259,
2260,
2261,
2262,
2263,
2264,
2265,
2266,
2267,
2268,
2269,
2270,
2271,
2272,
2273,
2274,
2275,
2276,
2277,
2278,
2279,
2280,
2281,
2282,
2283,
2284,
2285,
2286,
2287,
2288,
2289,
2290,
2291,
2292,
2293,
2294,
2295,
2296,
2297,
2298,
2299,
2300,
2301,
2302,
2303,
2304,
2305,
2306,
2307,
2308,
2309,
2310,
2311,
2312,
2313,
2314,
2315,
2316,
2317,
2318,
2319,
2320,
2321,
2322,
2323,
2324,
2325,
2326,
2327,
2328,
2329,
2330,
2331,
2332,
2333,
2334,
2335,
2336,
2337,
2338,
2339,
2340,
2341,
2342,
2343,
2344,
2345,
2346,
2347,
2348,
2349,
2350,
2351,
2352,
2353,
2354,
2355,
2356,
2357,
2358,
2359,
2360,
2361,
2362,
2363,
2364,
2365,
2366,
2367,
2368,
2369,
2370,
2371,
2372,
2373,
2374,
2375,
2376,
2377,
2378,
2379,
2380,
2381,
2382,
2383,
2384,
2385,
2386,
2387,
2388,
2389,
2390,
2391,
2392,
2393,
2394,
2395,
2396,
2397,
2398,
2399,
2400,
2401,
2402,
2403,
2404,
2405,
2406,
2407,
2408,
2409,
2410,
2411,
2412,
2413,
2414,
2415,
2416,
2417,
2418,
2419,
2420,
2421,
2422,
2423,
2424,
2425,
2426,
2427,
2428,
2429,
2430,
2431,
2432,
2433,
2434,
2435,
2436,
2437,
2438,
2439,
2440,
2441,
2442,
2443,
2444,
2445,
2446,
2447,
2448,
2449,
2450,
2451,
2452,
2453,
2454,
2455,
2456,
2457,
2458,
2459,
2460,
2461,
2462,
2463,
2464,
2465,
2466,
2467,
2468,
2469,
2470,
2471,
2472,
2473,
2474,
2475,
2476,
2477,
2478,
2479,
2480,
2481,
2482,
2483,
2484,
2485,
2486,
2487,
2488,
2489,
2490,
2491,
2492,
2493,
2494,
2495,
2496,
2497,
2498,
2499,
2500,
2501,
2502,
2503,
2504,
2505,
2506,
2507,
2508,
2509,
2510,
2511,
2512,
2513,
2514,
2515,
2516,
2517,
2518,
2519,
2520,
2521,
2522,
2523,
2524,
2525,
2526,
2527,
2528,
2529,
2530,
2531,
2532,
2533,
2534,
2535,
2536,
2537,
2538,
2539,
2540,
2541,
2542,
2543,
2544,
2545,
2546,
2547,
2548,
2549,
2550,
2551,
2552,
2553,
2554,
2555,
2556,
2557,
2558,
2559,
2560,
2561,
2562,
2563,
2564,
2565,
2566,
2567,
2568,
2569,
2570,
2571,
2572,
2573,
2574,
2575,
2576,
2577,
2578,
2579,
2580,
2581,
2582,
2583,
2584,
2585,
2586,
2587,
2588,
2589,
2590,
2591,
2592,
2593,
2594,
2595,
2596,
2597,
2598,
2599,
2600,
2601,
2602,
2603,
2604,
2605,
2606,
2607,
2608,
2609,
2610,
2611,
2612,
2613,
2614,
2615,
2616,
2617,
2618,
2619,
2620,
2621,
2622,
2623,
2624,
2625,
2626,
2627,
2628,
2629,
2630,
2631,
2632,
2633,
2634,
2635,
2636,
2637,
2638,
2639,
2640,
2641,
2642,
2643,
2644,
2645,
2646,
2647,
2648,
2649,
2650,
2651,
2652,
2653,
2654,
2655,
2656,
2657,
2658,
2659,
2660,
2661,
2662,
2663,
2664,
2665,
2666,
2667,
2668,
2669,
2670,
2671,
2672,
2673,
2674,
2675,
2676,
2677,
2678,
2679,
2680,
2681,
2682,
2683,
2684,
2685,
2686,
2687,
2688,
2689,
2690,
2691,
2692,
2693,
2694,
2695,
2696,
2697,
2698,
2699,
2700,
2701,
2702,
2703,
2704,
2705,
2706,
2707,
2708,
2709,
2710,
2711,
2712,
2713,
2714,
2715,
2716,
2717,
2718,
2719,
2720,
2721,
2722,
2723,
2724,
2725,
2726,
2727,
2728,
2729,
2730,
2731,
2732,
2733,
2734,
2735,
2736,
2737,
2738,
2739,
2740,
2741,
2742,
2743,
2744,
2745,
2746,
2747,
2748,
2749,
2750,
2751,
2752,
2753,
2754,
2755,
2756,
2757,
2758,
2759,
2760,
2761,
2762,
2763,
2764,
2765,
2766,
2767,
2768,
2769,
2770,
2771,
2772,
2773,
2774,
2775,
2776,
2777,
2778,
2779,
2780,
2781,
2782,
2783,
2784,
2785,
2786,
2787,
2788,
2789,
2790,
2791,
2792,
2793,
2794,
2795,
2796,
2797,
2798,
2799,
2800,
2801,
2802,
2803,
2804,
2805,
2806,
2807,
2808,
2809,
2810,
2811,
2812,
2813,
2814,
2815,
2816,
2817,
2818,
2819,
2820,
2821,
2822,
2823,
2824,
2825,
2826,
2827,
2828,
2829,
2830,
2831,
2832,
2833,
2834,
2835,
2836,
2837,
2838,
2839,
2840,
2841,
2842,
2843,
2844,
2845,
2846,
2847,
2848,
2849,
2850,
2851,
2852,
2853,
2854,
2855,
2856,
2857,
2858,
2859,
2860,
2861,
2862,
2863,
2864,
2865,
2866,
2867,
2868,
2869,
2870,
2871,
2872,
2873,
2874,
2875,
2876,
2877,
2878,
2879,
2880,
2881,
2882,
2883,
2884,
2885,
2886,
2887,
2888,
2889,
2890,
2891,
2892,
2893,
2894,
2895,
2896,
2897,
2898,
2899,
2900,
2901,
2902,
2903,
2904,
2905,
2906,
2907,
2908,
2909,
2910,
2911,
2912,
2913,
2914,
2915,
2916,
2917,
2918,
2919,
2920,
2921,
2922,
2923,
2924,
2925,
2926,
2927,
2928,
2929,
2930,
2931,
2932,
2933,
2934,
2935,
2936,
2937,
2938,
2939,
2940,
2941,
2942,
2943,
2944,
2945,
2946,
2947,
2948,
2949,
2950,
2951,
2952,
2953,
2954,
2955,
2956,
2957,
2958,
2959,
2960,
2961,
2962,
2963,
2964,
2965,
2966,
2967,
2968,
2969,
2970,
2971,
2972,
2973,
2974,
2975,
2976,
2977,
2978,
2979,
2980,
2981,
2982,
2983,
2984,
2985,
2986,
2987,
2988,
2989,
2990,
2991,
2992,
2993,
2994,
2995,
2996,
2997,
2998,
2999,
3000,
3001,
3002,
3003,
3004,
3005,
3006,
3007,
3008,
3009,
3010,
3011,
3012,
3013,
3014,
3015,
3016,
3017,
3018,
3019,
3020,
3021,
3022,
3023,
3024,
3025,
3026,
3027,
3028,
3029,
3030,
3031,
3032,
3033,
3034,
3035,
3036,
3037,
3038,
3039,
3040,
3041,
3042,
3043,
3044,
3045,
3046,
3047,
3048,
3049,
3050,
3051,
3052,
3053,
3054,
3055,
3056,
3057,
3058,
3059,
3060,
3061,
3062,
3063,
3064,
3065,
3066,
3067,
3068,
3069,
3070,
3071,
3072,
3073,
3074,
3075,
3076,
3077,
3078,
3079,
3080,
3081,
3082,
3083,
3084,
3085,
3086,
3087,
3088,
3089,
3090,
3091,
3092,
3093,
3094,
3095,
3096,
3097,
3098,
3099,
3100,
3101,
3102,
3103,
3104,
3105,
3106,
3107,
3108,
3109,
3110,
3111,
3112,
3113,
3114,
3115,
3116,
3117,
3118,
3119,
3120,
3121,
3122,
3123,
3124,
3125,
3126,
3127,
3128,
3129,
3130,
3131,
3132,
3133,
3134,
3135,
3136,
3137,
3138,
3139,
3140,
3141,
3142,
3143,
3144,
3145,
3146,
3147,
3148,
3149,
3150,
3151,
3152,
3153,
3154,
3155,
3156,
3157,
3158,
3159,
3160,
3161,
3162,
3163,
3164,
3165,
3166,
3167,
3168,
3169,
3170,
3171,
3172,
3173,
3174,
3175,
3176,
3177,
3178,
3179,
3180,
3181,
3182,
3183,
3184,
3185,
3186,
3187,
3188,
3189,
3190,
3191,
3192,
3193,
3194,
3195,
3196,
3197,
3198,
3199,
3200,
3201,
3202,
3203,
3204,
3205,
3206,
3207,
3208,
3209,
3210,
3211,
3212,
3213,
3214,
3215,
3216,
3217,
3218,
3219,
3220,
3221,
3222,
3223,
3224,
3225,
3226,
3227,
3228,
3229,
3230,
3231,
3232,
3233,
3234,
3235,
3236,
3237,
3238,
3239,
3240,
3241,
3242,
3243,
3244,
3245,
3246,
3247,
3248,
3249,
3250,
3251,
3252,
3253,
3254,
3255,
3256,
3257,
3258,
3259,
3260,
3261,
3262,
3263,
3264,
3265,
3266,
3267,
3268,
3269,
3270,
3271,
3272,
3273,
3274,
3275,
3276,
3277,
3278,
3279,
3280,
3281,
3282,
3283,
3284,
3285,
3286,
3287,
3288,
3289,
3290,
3291,
3292,
3293,
3294,
3295,
3296,
3297,
3298,
3299,
3300,
3301,
3302,
3303,
3304,
3305,
3306,
3307,
3308,
3309,
3310,
3311,
3312,
3313,
3314,
3315,
3316,
3317,
3318,
3319,
3320,
3321,
3322,
3323,
3324,
3325,
3326,
3327,
3328,
3329,
3330,
3331,
3332,
3333,
3334,
3335,
3336,
3337,
3338,
3339,
3340,
3341,
3342,
3343,
3344,
3345,
3346,
3347,
3348,
3349,
3350,
3351,
3352,
3353,
3354,
3355,
3356,
3357,
3358,
3359,
3360,
3361,
3362,
3363,
3364,
3365,
3366,
3367,
3368,
3369,
3370,
3371,
3372,
3373,
3374,
3375,
3376,
3377,
3378,
3379,
3380,
3381,
3382,
3383,
3384,
3385,
3386,
3387,
3388,
3389,
3390,
3391,
3392,
3393,
3394,
3395,
3396,
3397,
3398,
3399,
3400,
3401,
3402,
3403,
3404,
3405,
3406,
3407,
3408,
3409,
3410,
3411,
3412,
3413,
3414,
3415,
3416,
3417,
3418,
3419,
3420,
3421,
3422,
3423,
3424,
3425,
3426,
3427,
3428,
3429,
3430,
3431,
3432,
3433,
3434,
3435,
3436,
3437,
3438,
3439,
3440,
3441,
3442,
3443,
3444,
3445,
3446,
3447,
3448,
3449,
3450,
3451,
3452,
3453,
3454,
3455,
3456,
3457,
3458,
3459,
3460,
3461,
3462,
3463,
3464,
3465,
3466,
3467,
3468,
3469,
3470,
3471,
3472,
3473,
3474,
3475,
3476,
3477,
3478,
3479,
3480,
3481,
3482,
3483,
3484,
3485,
3486,
3487,
3488,
3489,
3490,
3491,
3492,
3493,
3494,
3495,
3496,
3497,
3498,
3499,
3500,
3501,
3502,
3503,
3504,
3505,
3506,
3507,
3508,
3509,
3510,
3511,
3512,
3513,
3514,
3515,
3516,
3517,
3518,
3519,
3520,
3521,
3522,
3523,
3524,
3525,
3526,
3527,
3528,
3529,
3530,
3531,
3532,
3533,
3534,
3535,
3536,
3537,
3538,
3539,
3540,
3541,
3542,
3543,
3544,
3545,
3546,
3547,
3548,
3549,
3550,
3551,
3552,
3553,
3554,
3555,
3556,
3557,
3558,
3559,
3560,
3561,
3562,
3563,
3564,
3565,
3566,
3567,
3568,
3569,
3570,
3571,
3572,
3573,
3574,
3575,
3576,
3577,
3578,
3579,
3580,
3581,
3582,
3583,
3584,
3585,
3586,
3587,
3588,
3589,
3590,
3591,
3592,
3593,
3594,
3595,
3596,
3597,
3598,
3599,
3600,
3601,
3602,
3603,
3604,
3605,
3606,
3607,
3608,
3609,
3610,
3611,
3612,
3613,
3614,
3615,
3616,
3617,
3618,
3619,
3620,
3621,
3622,
3623,
3624,
3625,
3626,
3627,
3628,
3629,
3630,
3631,
3632,
3633,
3634,
3635,
3636,
3637,
3638,
3639,
3640,
3641,
3642,
3643,
3644,
3645,
3646,
3647,
3648,
3649,
3650,
3651,
3652,
3653,
3654,
3655,
3656,
3657,
3658,
3659,
3660,
3661,
3662,
3663,
3664,
3665,
3666,
3667,
3668,
3669,
3670,
3671,
3672,
3673,
3674,
3675,
3676,
3677,
3678,
3679,
3680,
3681,
3682,
3683,
3684,
3685,
3686,
3687,
3688,
3689,
3690,
3691,
3692,
3693,
3694,
3695,
3696,
3697,
3698,
3699,
3700,
3701,
3702,
3703,
3704,
3705,
3706,
3707,
3708,
3709,
3710,
3711,
3712,
3713,
3714,
3715,
3716,
3717,
3718,
3719,
3720,
3721,
3722,
3723,
3724,
3725,
3726,
3727,
3728,
3729,
3730,
3731,
3732,
3733,
3734,
3735,
3736,
3737,
3738,
3739,
3740,
3741,
3742,
3743,
3744,
3745,
3746,
3747,
3748,
3749,
3750,
3751,
3752,
3753,
3754,
3755,
3756,
3757,
3758,
3759,
3760,
3761,
3762,
3763,
3764,
3765,
3766,
3767,
3768,
3769,
3770,
3771,
3772,
3773,
3774,
3775,
3776,
3777,
3778,
3779,
3780,
3781,
3782,
3783,
3784,
3785,
3786,
3787,
3788,
3789,
3790,
3791,
3792,
3793,
3794,
3795,
3796,
3797,
3798,
3799,
3800,
3801,
3802,
3803,
3804,
3805,
3806,
3807,
3808,
3809,
3810,
3811,
3812,
3813,
3814,
3815,
3816,
3817,
3818,
3819,
3820,
3821,
3822,
3823,
3824,
3825,
3826,
3827,
3828,
3829,
3830,
3831,
3832,
3833,
3834,
3835,
3836,
3837,
3838,
3839,
3840,
3841,
3842,
3843,
3844,
3845,
3846,
3847,
3848,
3849,
3850,
3851,
3852,
3853,
3854,
3855,
3856,
3857,
3858,
3859,
3860,
3861,
3862,
3863,
3864,
3865,
3866,
3867,
3868,
3869,
3870,
3871,
3872,
3873,
3874,
3875,
3876,
3877,
3878,
3879,
3880,
3881,
3882,
3883,
3884,
3885,
3886,
3887,
3888,
3889,
3890,
3891,
3892,
3893,
3894,
3895,
3896,
3897,
3898,
3899,
3900,
3901,
3902,
3903,
3904,
3905,
3906,
3907,
3908,
3909,
3910,
3911,
3912,
3913,
3914,
3915,
3916,
3917,
3918,
3919,
3920,
3921,
3922,
3923,
3924,
3925,
3926,
3927,
3928,
3929,
3930,
3931,
3932,
3933,
3934,
3935,
3936,
3937,
3938,
3939,
3940,
3941,
3942,
3943,
3944,
3945,
3946,
3947,
3948,
3949,
3950,
3951,
3952,
3953,
3954,
3955,
3956,
3957,
3958,
3959,
3960,
3961,
3962,
3963,
3964,
3965,
3966,
3967,
3968,
3969,
3970,
3971,
3972,
3973,
3974,
3975,
3976,
3977,
3978,
3979,
3980,
3981,
3982,
3983,
3984,
3985,
3986,
3987,
3988,
3989,
3990,
3991,
3992,
3993,
3994,
3995,
3996,
3997,
3998,
3999,
4000,
4001,
4002,
4003,
4004,
4005,
4006,
4007,
4008,
4009,
4010,
4011,
4012,
4013,
4014,
4015,
4016,
4017,
4018,
4019,
4020,
4021,
4022,
4023,
4024,
4025,
4026,
4027,
4028,
4029,
4030,
4031,
4032,
4033,
4034,
4035,
4036,
4037,
4038,
4039,
4040,
4041,
4042,
4043,
4044,
4045,
4046,
4047,
4048,
4049,
4050,
4051,
4052,
4053,
4054,
4055,
4056,
4057,
4058,
4059,
4060,
4061,
4062,
4063,
4064,
4065,
4066,
4067,
4068,
4069,
4070,
4071,
4072,
4073,
4074,
4075,
4076,
4077,
4078,
4079,
4080,
4081,
4082,
4083,
4084,
4085,
4086,
4087,
4088,
4089,
4090,
4091,
4092,
4093,
4094,
4095,
4096,
4097,
4098,
4099,
4100,
4101,
4102,
4103,
4104,
4105,
4106,
4107,
4108,
4109,
4110,
4111,
4112,
4113,
4114,
4115,
4116,
4117,
4118,
4119,
4120,
4121,
4122,
4123,
4124,
4125,
4126,
4127,
4128,
4129,
4130,
4131,
4132,
4133,
4134,
4135,
4136,
4137,
4138,
4139,
4140,
4141,
4142,
4143,
4144,
4145,
4146,
4147,
4148,
4149,
4150,
4151,
4152,
4153,
4154,
4155,
4156,
4157,
4158,
4159,
4160,
4161,
4162,
4163,
4164,
4165,
4166,
4167,
4168,
4169,
4170,
4171,
4172,
4173,
4174,
4175,
4176,
4177,
4178,
4179,
4180,
4181,
4182,
4183,
4184,
4185,
4186,
4187,
4188,
4189,
4190,
4191,
4192,
4193,
4194,
4195,
4196,
4197,
4198,
4199,
4200,
4201,
4202,
4203,
4204,
4205,
4206,
4207,
4208,
4209,
4210,
4211,
4212,
4213,
4214,
4215,
4216,
4217,
4218,
4219,
4220,
4221,
4222,
4223,
4224,
4225,
4226,
4227,
4228,
4229,
4230,
4231,
4232,
4233,
4234,
4235,
4236,
4237,
4238,
4239,
4240,
4241,
4242,
4243,
4244,
4245,
4246,
4247,
4248,
4249,
4250,
4251,
4252,
4253,
4254,
4255,
4256,
4257,
4258,
4259,
4260,
4261,
4262,
4263,
4264,
4265,
4266,
4267,
4268,
4269,
4270,
4271,
4272,
4273,
4274,
4275,
4276,
4277,
4278,
4279,
4280,
4281,
4282,
4283,
4284,
4285,
4286,
4287,
4288,
4289,
4290,
4291,
4292,
4293,
4294,
4295,
4296,
4297,
4298,
4299,
4300,
4301,
4302,
4303,
4304,
4305,
4306,
4307,
4308,
4309,
4310,
4311,
4312,
4313,
4314,
4315,
4316,
4317,
4318,
4319,
4320,
4321,
4322,
4323,
4324,
4325,
4326,
4327,
4328,
4329,
4330,
4331,
4332,
4333,
4334,
4335,
4336,
4337,
4338,
4339,
4340,
4341,
4342,
4343,
4344,
4345,
4346,
4347,
4348,
4349,
4350,
4351,
4352,
4353,
4354,
4355,
4356,
4357,
4358,
4359,
4360,
4361,
4362,
4363,
4364,
4365,
4366,
4367,
4368,
4369,
4370,
4371,
4372,
4373,
4374,
4375,
4376,
4377,
4378,
4379,
4380,
4381,
4382,
4383,
4384,
4385,
4386,
4387,
4388,
4389,
4390,
4391,
4392,
4393,
4394,
4395,
4396,
4397,
4398,
4399,
4400,
4401,
4402,
4403,
4404,
4405,
4406,
4407,
4408,
4409,
4410,
4411,
4412,
4413,
4414,
4415,
4416,
4417,
4418,
4419,
4420,
4421,
4422,
4423,
4424,
4425,
4426,
4427,
4428,
4429,
4430,
4431,
4432,
4433,
4434,
4435,
4436,
4437,
4438,
4439,
4440,
4441,
4442,
4443,
4444,
4445,
4446,
4447,
4448,
4449,
4450,
4451,
4452,
4453,
4454,
4455,
4456,
4457,
4458,
4459,
4460,
4461,
4462,
4463,
4464,
4465,
4466,
4467,
4468,
4469,
4470,
4471,
4472,
4473,
4474,
4475,
4476,
4477,
4478,


==> images/logs/data/early_reward_p2/classes/winter_triticale.txt <==
5.285714285714285809e-01
5.428571428571428159e-01
5.714285714285713969e-01
5.714285714285713969e-01
6.428571428571429047e-01
5.714285714285713969e-01
3.428571428571428603e-01
6.428571428571429047e-01
5.714285714285713969e-01
5.857142857142857428e-01
5.285714285714285809e-01
6.285714285714285587e-01
6.999999999999999556e-01
5.571428571428571619e-01
5.142857142857142350e-01
6.571428571428571397e-01
6.714285714285713746e-01
6.857142857142857206e-01
5.142857142857142350e-01
5.857142857142857428e-01
4.857142857142857095e-01
5.285714285714285809e-01
5.285714285714285809e-01
4.142857142857143127e-01
6.142857142857143238e-01
4.714285714285714191e-01
5.285714285714285809e-01
5.571428571428571619e-01
5.714285714285713969e-01
5.285714285714285809e-01
6.142857142857143238e-01
5.999999999999999778e-01
5.857142857142857428e-01
6.428571428571429047e-01
4.285714285714285476e-01
4.000000000000000222e-01
4.000000000000000222e-01
5.142857142857142350e-01
4.428571428571428381e-01
5.571428571428571619e-01
5.428571428571428159e-01
5.857142857142857428e-01
5.142857142857142350e-01
5.714285714285713969e-01
6.285714285714285587e-01
4.142857142857143127e-01
5.428571428571428159e-01
5.142857142857142350e-01
5.714285714285713969e-01
5.428571428571428159e-01
5.714285714285713969e-01
5.999999999999999778e-01
6.714285714285713746e-01
5.999999999999999778e-01
5.857142857142857428e-01
4.714285714285714191e-01
4.428571428571428381e-01
5.428571428571428159e-01
5.428571428571428159e-01
7.428571428571428825e-01
5.428571428571428159e-01
5.142857142857142350e-01
4.857142857142857095e-01
4.714285714285714191e-01
5.857142857142857428e-01
6.428571428571429047e-01
5.571428571428571619e-01
7.428571428571428825e-01
5.857142857142857428e-01
5.857142857142857428e-01
5.428571428571428159e-01
6.142857142857143238e-01
6.285714285714285587e-01
6.428571428571429047e-01
5.285714285714285809e-01
6.142857142857143238e-01
6.571428571428571397e-01
5.142857142857142350e-01
5.428571428571428159e-01
5.714285714285713969e-01
6.285714285714285587e-01
6.571428571428571397e-01
5.857142857142857428e-01
6.142857142857143238e-01
5.857142857142857428e-01
5.285714285714285809e-01
5.285714285714285809e-01
5.142857142857142350e-01
5.428571428571428159e-01
6.999999999999999556e-01
6.285714285714285587e-01
5.857142857142857428e-01
5.428571428571428159e-01
5.571428571428571619e-01
5.714285714285713969e-01
5.571428571428571619e-01
5.285714285714285809e-01
6.142857142857143238e-01
5.428571428571428159e-01
6.571428571428571397e-01
6.142857142857143238e-01
5.142857142857142350e-01
5.714285714285713969e-01
5.142857142857142350e-01
4.000000000000000222e-01
6.142857142857143238e-01
4.000000000000000222e-01
4.000000000000000222e-01
4.428571428571428381e-01
5.428571428571428159e-01
4.285714285714285476e-01
7.714285714285714635e-01
4.428571428571428381e-01
5.999999999999999778e-01
6.714285714285713746e-01
5.000000000000000000e-01
6.142857142857143238e-01
5.714285714285713969e-01
5.285714285714285809e-01
4.571428571428571286e-01
5.571428571428571619e-01
4.714285714285714191e-01
6.142857142857143238e-01
6.142857142857143238e-01
6.142857142857143238e-01
6.857142857142857206e-01
4.142857142857143127e-01
6.142857142857143238e-01
5.714285714285713969e-01
6.285714285714285587e-01
5.571428571428571619e-01
5.142857142857142350e-01
6.857142857142857206e-01
6.285714285714285587e-01
6.142857142857143238e-01
5.142857142857142350e-01
4.857142857142857095e-01
5.857142857142857428e-01
5.428571428571428159e-01
5.714285714285713969e-01
4.857142857142857095e-01
5.714285714285713969e-01
6.142857142857143238e-01
5.285714285714285809e-01
6.428571428571429047e-01
6.285714285714285587e-01
6.714285714285713746e-01
6.285714285714285587e-01
8.142857142857142794e-01
4.857142857142857095e-01
7.428571428571428825e-01
4.571428571428571286e-01
4.857142857142857095e-01
5.714285714285713969e-01
4.428571428571428381e-01
4.714285714285714191e-01
4.000000000000000222e-01
4.571428571428571286e-01
5.000000000000000000e-01
4.714285714285714191e-01
5.999999999999999778e-01
5.000000000000000000e-01
6.999999999999999556e-01
5.857142857142857428e-01
4.714285714285714191e-01
4.571428571428571286e-01
4.571428571428571286e-01
5.285714285714285809e-01
7.571428571428571175e-01
6.142857142857143238e-01
5.285714285714285809e-01
6.428571428571429047e-01
5.857142857142857428e-01
5.999999999999999778e-01
5.571428571428571619e-01
5.999999999999999778e-01
5.999999999999999778e-01
5.000000000000000000e-01
5.285714285714285809e-01
4.428571428571428381e-01
4.571428571428571286e-01
4.285714285714285476e-01
5.428571428571428159e-01
5.285714285714285809e-01
5.999999999999999778e-01
6.428571428571429047e-01
6.571428571428571397e-01
5.571428571428571619e-01
7.285714285714285365e-01
5.285714285714285809e-01
3.571428571428571508e-01
4.857142857142857095e-01
5.428571428571428159e-01
5.857142857142857428e-01
4.571428571428571286e-01
5.142857142857142350e-01
6.142857142857143238e-01
6.571428571428571397e-01
5.999999999999999778e-01
5.857142857142857428e-01
4.571428571428571286e-01
5.714285714285713969e-01
6.571428571428571397e-01
5.285714285714285809e-01
5.999999999999999778e-01
6.714285714285713746e-01
5.142857142857142350e-01
5.142857142857142350e-01
5.000000000000000000e-01
5.999999999999999778e-01
5.714285714285713969e-01
6.714285714285713746e-01
7.142857142857143016e-01
5.285714285714285809e-01
7.285714285714285365e-01
7.857142857142856984e-01
5.142857142857142350e-01
2.571428571428571175e-01
5.571428571428571619e-01
4.857142857142857095e-01
5.999999999999999778e-01
6.428571428571429047e-01
6.714285714285713746e-01
5.857142857142857428e-01
4.571428571428571286e-01
5.857142857142857428e-01
6.142857142857143238e-01
5.428571428571428159e-01
5.285714285714285809e-01
5.571428571428571619e-01
5.428571428571428159e-01
6.857142857142857206e-01
5.714285714285713969e-01
4.714285714285714191e-01
5.857142857142857428e-01
4.285714285714285476e-01
5.857142857142857428e-01
5.285714285714285809e-01
8.285714285714286254e-01
6.142857142857143238e-01
4.857142857142857095e-01
4.428571428571428381e-01
4.571428571428571286e-01
8.000000000000000444e-01
4.142857142857143127e-01
4.428571428571428381e-01
4.428571428571428381e-01
4.428571428571428381e-01
4.857142857142857095e-01
4.428571428571428381e-01
4.000000000000000222e-01
4.285714285714285476e-01
7.714285714285714635e-01
5.142857142857142350e-01
6.142857142857143238e-01
5.999999999999999778e-01
5.857142857142857428e-01
7.428571428571428825e-01
6.142857142857143238e-01
4.857142857142857095e-01
4.857142857142857095e-01
5.285714285714285809e-01
5.714285714285713969e-01
5.857142857142857428e-01
6.857142857142857206e-01
4.714285714285714191e-01
5.285714285714285809e-01
4.714285714285714191e-01
8.428571428571428603e-01
4.857142857142857095e-01
4.428571428571428381e-01
5.142857142857142350e-01
5.571428571428571619e-01
5.142857142857142350e-01
4.142857142857143127e-01
4.714285714285714191e-01
4.000000000000000222e-01
6.857142857142857206e-01
4.000000000000000222e-01
5.571428571428571619e-01
5.857142857142857428e-01
6.428571428571429047e-01
6.999999999999999556e-01
5.285714285714285809e-01
5.999999999999999778e-01
5.571428571428571619e-01
6.285714285714285587e-01
7.285714285714285365e-01
5.571428571428571619e-01
6.857142857142857206e-01
6.285714285714285587e-01
4.857142857142857095e-01
5.999999999999999778e-01
5.142857142857142350e-01
5.999999999999999778e-01
5.285714285714285809e-01
5.571428571428571619e-01
6.714285714285713746e-01
5.714285714285713969e-01
5.285714285714285809e-01
5.714285714285713969e-01
4.714285714285714191e-01
4.285714285714285476e-01
3.857142857142857317e-01
5.857142857142857428e-01
6.142857142857143238e-01
6.285714285714285587e-01
6.857142857142857206e-01
5.285714285714285809e-01
5.285714285714285809e-01
5.285714285714285809e-01
5.428571428571428159e-01
5.428571428571428159e-01
6.714285714285713746e-01
6.285714285714285587e-01
5.142857142857142350e-01
5.857142857142857428e-01
5.857142857142857428e-01
5.857142857142857428e-01
5.285714285714285809e-01
5.571428571428571619e-01
6.571428571428571397e-01
5.857142857142857428e-01
6.285714285714285587e-01
6.285714285714285587e-01
5.714285714285713969e-01
6.142857142857143238e-01
6.999999999999999556e-01
6.142857142857143238e-01
5.857142857142857428e-01
5.142857142857142350e-01


==> images/logs/data/early_reward_p2/classes/winter_wheat.csv <==
,winter wheat
0,0.5
1,0.4714285714285714
2,0.4
3,0.5428571428571428
4,0.5571428571428572
5,0.6428571428571429
6,0.4714285714285714
7,0.5285714285714286
8,0.2857142857142857
9,0.5571428571428572
10,0.4857142857142857
11,0.38571428571428573
12,0.5142857142857142
13,0.5428571428571428
14,0.45714285714285713
15,0.5714285714285714
16,0.44285714285714284
17,0.5
18,0.38571428571428573
19,0.4714285714285714
20,0.37142857142857144
21,0.42857142857142855
22,0.37142857142857144
23,0.5857142857142857
24,0.42857142857142855
25,0.44285714285714284
26,0.5
27,0.6714285714285714
28,0.5428571428571428
29,0.5
30,0.7285714285714285
31,0.45714285714285713
32,0.8142857142857143
33,0.5714285714285714
34,0.6571428571428571
35,0.42857142857142855
36,0.44285714285714284
37,0.4142857142857143
38,0.4
39,0.37142857142857144
40,0.5285714285714286
41,0.42857142857142855
42,0.5428571428571428
43,0.6571428571428571
44,0.45714285714285713
45,0.5857142857142857
46,0.4714285714285714
47,0.6
48,0.6857142857142857
49,0.5285714285714286
50,0.5857142857142857
51,0.5857142857142857
52,0.35714285714285715
53,0.6
54,0.5714285714285714
55,0.5142857142857142
56,0.5857142857142857
57,0.5428571428571428
58,0.5142857142857142
59,0.4714285714285714
60,0.5857142857142857
61,0.42857142857142855
62,0.35714285714285715
63,0.38571428571428573
64,0.4142857142857143
65,0.5428571428571428
66,0.45714285714285713
67,0.5142857142857142
68,0.5142857142857142
69,0.4
70,0.6285714285714286
71,0.6428571428571429
72,0.37142857142857144
73,0.5571428571428572
74,0.44285714285714284
75,0.6285714285714286
76,0.5857142857142857
77,0.5285714285714286
78,0.4714285714285714
79,0.6571428571428571
80,0.42857142857142855
81,0.5285714285714286
82,0.44285714285714284
83,0.5285714285714286
84,0.5857142857142857
85,0.3142857142857143
86,0.6285714285714286
87,0.44285714285714284
88,0.4714285714285714
89,0.4142857142857143
90,0.4142857142857143
91,0.45714285714285713
92,0.44285714285714284
93,0.6
94,0.6857142857142857
95,0.5285714285714286
96,0.5428571428571428
97,0.5142857142857142
98,0.6142857142857143
99,0.5857142857142857
100,0.5428571428571428
101,0.4714285714285714
102,0.45714285714285713
103,0.44285714285714284
104,0.4142857142857143
105,0.45714285714285713
106,0.5142857142857142
107,0.5714285714285714
108,0.5428571428571428
109,0.4714285714285714
110,0.5
111,0.5142857142857142
112,0.6285714285714286
113,0.4
114,0.45714285714285713
115,0.42857142857142855
116,0.5
117,0.44285714285714284
118,0.4142857142857143
119,0.42857142857142855
120,0.42857142857142855
121,0.4714285714285714
122,0.4857142857142857
123,0.6285714285714286
124,0.6
125,0.6714285714285714
126,0.8
127,0.5714285714285714
128,0.5714285714285714
129,0.6
130,0.6285714285714286
131,0.5285714285714286
132,0.6857142857142857
133,0.6714285714285714
134,0.5857142857142857
135,0.5285714285714286
136,0.45714285714285713
137,0.5857142857142857
138,0.5571428571428572
139,0.5
140,0.5571428571428572
141,0.4142857142857143
142,0.5285714285714286
143,0.5571428571428572
144,0.45714285714285713
145,0.6571428571428571
146,0.5857142857142857
147,0.6571428571428571
148,0.42857142857142855
149,0.6571428571428571
150,0.5428571428571428
151,0.5857142857142857
152,0.6857142857142857
153,0.6142857142857143
154,0.5714285714285714
155,0.6857142857142857
156,0.5857142857142857
157,0.4714285714285714
158,0.45714285714285713
159,0.5
160,0.6428571428571429
161,0.4
162,0.6
163,0.5714285714285714
164,0.7571428571428571
165,0.6142857142857143
166,0.45714285714285713
167,0.4142857142857143
168,0.44285714285714284
169,0.37142857142857144
170,0.4
171,0.4714285714285714
172,0.2857142857142857
173,0.5428571428571428
174,0.5428571428571428
175,0.6142857142857143
176,0.5714285714285714
177,0.5571428571428572
178,0.6
179,0.5
180,0.42857142857142855
181,0.5571428571428572
182,0.5571428571428572
183,0.5285714285714286
184,0.5857142857142857
185,0.6714285714285714
186,0.35714285714285715
187,0.7428571428571429
188,0.42857142857142855
189,0.6
190,0.45714285714285713
191,0.6428571428571429
192,0.6571428571428571
193,0.4857142857142857
194,0.6
195,0.6571428571428571
196,0.5571428571428572
197,0.5428571428571428
198,0.5857142857142857
199,0.6285714285714286
200,0.6142857142857143
201,0.7
202,0.5285714285714286
203,0.5285714285714286
204,0.6428571428571429
205,0.5714285714285714
206,0.35714285714285715
207,0.6
208,0.6285714285714286
209,0.4
210,0.5714285714285714
211,0.5857142857142857
212,0.5571428571428572
213,0.5857142857142857
214,0.6571428571428571
215,0.6142857142857143
216,0.5714285714285714
217,0.5428571428571428
218,0.5714285714285714
219,0.5285714285714286
220,0.5714285714285714
221,0.5428571428571428
222,0.5142857142857142
223,0.4714285714285714
224,0.5142857142857142
225,0.6
226,0.5285714285714286
227,0.5428571428571428
228,0.5857142857142857
229,0.5857142857142857
230,0.6
231,0.6428571428571429
232,0.44285714285714284
233,0.6285714285714286
234,0.5571428571428572
235,0.4714285714285714
236,0.5142857142857142
237,0.6285714285714286
238,0.5714285714285714
239,0.4142857142857143
240,0.5428571428571428
241,0.6142857142857143
242,0.42857142857142855
243,0.38571428571428573
244,0.37142857142857144
245,0.5
246,0.42857142857142855
247,0.5571428571428572
248,0.5714285714285714
249,0.6714285714285714
250,0.45714285714285713
251,0.6428571428571429
252,0.7142857142857143
253,0.5714285714285714
254,0.5571428571428572
255,0.44285714285714284
256,0.4
257,0.35714285714285715
258,0.5571428571428572
259,0.5714285714285714
260,0.45714285714285713
261,0.5285714285714286
262,0.44285714285714284
263,0.6
264,0.7
265,0.5857142857142857
266,0.5285714285714286
267,0.5142857142857142
268,0.5571428571428572
269,0.6142857142857143
270,0.4142857142857143
271,0.5428571428571428
272,0.6
273,0.42857142857142855
274,0.42857142857142855
275,0.4714285714285714
276,0.4714285714285714
277,0.5142857142857142
278,0.5142857142857142
279,0.4857142857142857
280,0.5428571428571428
281,0.42857142857142855
282,0.4714285714285714
283,0.45714285714285713
284,0.45714285714285713
285,0.5428571428571428
286,0.4857142857142857
287,0.6
288,0.6285714285714286
289,0.5
290,0.38571428571428573
291,0.6285714285714286
292,0.6142857142857143
293,0.38571428571428573
294,0.5571428571428572
295,0.7428571428571429
296,0.5857142857142857
297,0.5
298,0.4142857142857143
299,0.5
300,0.5285714285714286
301,0.44285714285714284
302,0.5571428571428572
303,0.5142857142857142
304,0.5142857142857142
305,0.5285714285714286
306,0.6285714285714286
307,0.44285714285714284
308,0.5285714285714286
309,0.5428571428571428
310,0.6142857142857143
311,0.5428571428571428
312,0.5
313,0.45714285714285713
314,0.5857142857142857
315,0.6571428571428571
316,0.5857142857142857
317,0.6
318,0.5571428571428572
319,0.7285714285714285
320,0.6
321,0.6142857142857143
322,0.6
323,0.6285714285714286
324,0.4142857142857143
325,0.6
326,0.6428571428571429
327,0.5285714285714286
328,0.44285714285714284
329,0.6
330,0.5714285714285714
331,0.7285714285714285
332,0.7
333,0.5571428571428572
334,0.5
335,0.6
336,0.4857142857142857
337,0.4857142857142857
338,0.45714285714285713
339,0.45714285714285713
340,0.3
341,0.5142857142857142
342,0.44285714285714284
343,0.44285714285714284
344,0.35714285714285715
345,0.4142857142857143
346,0.45714285714285713
347,0.4714285714285714
348,0.7142857142857143
349,0.4
350,0.5428571428571428
351,0.4714285714285714
352,0.38571428571428573
353,0.6428571428571429
354,0.4
355,0.4
356,0.6285714285714286
357,0.6285714285714286
358,0.6714285714285714
359,0.5
360,0.5571428571428572
361,0.5428571428571428
362,0.4714285714285714
363,0.45714285714285713
364,0.4857142857142857
365,0.4142857142857143
366,0.4857142857142857
367,0.4
368,0.4857142857142857
369,0.5714285714285714
370,0.6285714285714286
371,0.5571428571428572
372,0.42857142857142855
373,0.6571428571428571
374,0.5142857142857142
375,0.45714285714285713
376,0.38571428571428573
377,0.5714285714285714
378,0.38571428571428573
379,0.5714285714285714
380,0.5
381,0.5571428571428572
382,0.4142857142857143
383,0.4
384,0.42857142857142855
385,0.6285714285714286
386,0.5571428571428572
387,0.5857142857142857
388,0.5857142857142857
389,0.44285714285714284
390,0.5142857142857142
391,0.5857142857142857
392,0.6571428571428571
393,0.37142857142857144
394,0.6
395,0.4142857142857143
396,0.4714285714285714
397,0.5
398,0.44285714285714284
399,0.6714285714285714
400,0.4857142857142857
401,0.5285714285714286
402,0.5857142857142857
403,0.5571428571428572
404,0.5428571428571428
405,0.38571428571428573
406,0.5714285714285714
407,0.5
408,0.4857142857142857
409,0.4142857142857143
410,0.6
411,0.6428571428571429
412,0.42857142857142855
413,0.5571428571428572
414,0.5571428571428572
415,0.37142857142857144
416,0.4
417,0.6857142857142857
418,0.38571428571428573
419,0.5
420,0.4
421,0.6428571428571429
422,0.6714285714285714
423,0.4714285714285714
424,0.45714285714285713
425,0.45714285714285713
426,0.5857142857142857
427,0.45714285714285713
428,0.38571428571428573
429,0.44285714285714284
430,0.6714285714285714
431,0.6857142857142857
432,0.6714285714285714
433,0.38571428571428573
434,0.42857142857142855
435,0.4857142857142857
436,0.38571428571428573
437,0.4
438,0.4714285714285714
439,0.5428571428571428
440,0.5428571428571428
441,0.6142857142857143
442,0.6571428571428571
443,0.5428571428571428
444,0.6
445,0.6285714285714286
446,0.4
447,0.6571428571428571
448,0.45714285714285713
449,0.37142857142857144
450,0.5714285714285714
451,0.5571428571428572
452,0.5571428571428572
453,0.6
454,0.4714285714285714
455,0.5428571428571428
456,0.6142857142857143
457,0.5571428571428572
458,0.5714285714285714
459,0.5142857142857142
460,0.4142857142857143
461,0.4857142857142857
462,0.5571428571428572
463,0.5428571428571428
464,0.4714285714285714
465,0.4
466,0.4142857142857143
467,0.5285714285714286
468,0.4714285714285714
469,0.5285714285714286
470,0.5
471,0.5714285714285714
472,0.5428571428571428
473,0.5571428571428572
474,0.5857142857142857
475,0.6
476,0.5
477,0.5571428571428572
478,0.5285714285714286
479,0.7
480,0.5571428571428572
481,0.5142857142857142
482,0.4142857142857143
483,0.44285714285714284
484,0.5285714285714286
485,0.44285714285714284
486,0.6
487,0.5285714285714286
488,0.4
489,0.7
490,0.4142857142857143
491,0.5285714285714286
492,0.6285714285714286
493,0.45714285714285713
494,0.4
495,0.5428571428571428
496,0.5428571428571428
497,0.44285714285714284
498,0.5714285714285714
499,0.38571428571428573
500,0.37142857142857144
501,0.5857142857142857
502,0.4
503,0.4857142857142857
504,0.5142857142857142
505,0.5142857142857142
506,0.4714285714285714
507,0.6285714285714286
508,0.5714285714285714
509,0.5142857142857142
510,0.5571428571428572
511,0.4714285714285714
512,0.37142857142857144
513,0.38571428571428573
514,0.5428571428571428
515,0.5571428571428572
516,0.6285714285714286
517,0.6142857142857143
518,0.5285714285714286
519,0.6
520,0.5428571428571428
521,0.5
522,0.35714285714285715
523,0.6428571428571429
524,0.35714285714285715
525,0.5
526,0.4714285714285714
527,0.6142857142857143
528,0.5428571428571428
529,0.6428571428571429
530,0.5857142857142857
531,0.5
532,0.5142857142857142
533,0.44285714285714284
534,0.5571428571428572
535,0.45714285714285713
536,0.6285714285714286
537,0.34285714285714286
538,0.5285714285714286
539,0.37142857142857144
540,0.5
541,0.6285714285714286
542,0.6285714285714286
543,0.5142857142857142
544,
545,
546,
547,
548,
549,
550,
551,
552,
553,
554,
555,
556,
557,
558,
559,
560,
561,
562,
563,
564,
565,
566,
567,
568,
569,
570,
571,
572,
573,
574,
575,
576,
577,
578,
579,
580,
581,
582,
583,
584,
585,
586,
587,
588,
589,
590,
591,
592,
593,
594,
595,
596,
597,
598,
599,
600,
601,
602,
603,
604,
605,
606,
607,
608,
609,
610,
611,
612,
613,
614,
615,
616,
617,
618,
619,
620,
621,
622,
623,
624,
625,
626,
627,
628,
629,
630,
631,
632,
633,
634,
635,
636,
637,
638,
639,
640,
641,
642,
643,
644,
645,
646,
647,
648,
649,
650,
651,
652,
653,
654,
655,
656,
657,
658,
659,
660,
661,
662,
663,
664,
665,
666,
667,
668,
669,
670,
671,
672,
673,
674,
675,
676,
677,
678,
679,
680,
681,
682,
683,
684,
685,
686,
687,
688,
689,
690,
691,
692,
693,
694,
695,
696,
697,
698,
699,
700,
701,
702,
703,
704,
705,
706,
707,
708,
709,
710,
711,
712,
713,
714,
715,
716,
717,
718,
719,
720,
721,
722,
723,
724,
725,
726,
727,
728,
729,
730,
731,
732,
733,
734,
735,
736,
737,
738,
739,
740,
741,
742,
743,
744,
745,
746,
747,
748,
749,
750,
751,
752,
753,
754,
755,
756,
757,
758,
759,
760,
761,
762,
763,
764,
765,
766,
767,
768,
769,
770,
771,
772,
773,
774,
775,
776,
777,
778,
779,
780,
781,
782,
783,
784,
785,
786,
787,
788,
789,
790,
791,
792,
793,
794,
795,
796,
797,
798,
799,
800,
801,
802,
803,
804,
805,
806,
807,
808,
809,
810,
811,
812,
813,
814,
815,
816,
817,
818,
819,
820,
821,
822,
823,
824,
825,
826,
827,
828,
829,
830,
831,
832,
833,
834,
835,
836,
837,
838,
839,
840,
841,
842,
843,
844,
845,
846,
847,
848,
849,
850,
851,
852,
853,
854,
855,
856,
857,
858,
859,
860,
861,
862,
863,
864,
865,
866,
867,
868,
869,
870,
871,
872,
873,
874,
875,
876,
877,
878,
879,
880,
881,
882,
883,
884,
885,
886,
887,
888,
889,
890,
891,
892,
893,
894,
895,
896,
897,
898,
899,
900,
901,
902,
903,
904,
905,
906,
907,
908,
909,
910,
911,
912,
913,
914,
915,
916,
917,
918,
919,
920,
921,
922,
923,
924,
925,
926,
927,
928,
929,
930,
931,
932,
933,
934,
935,
936,
937,
938,
939,
940,
941,
942,
943,
944,
945,
946,
947,
948,
949,
950,
951,
952,
953,
954,
955,
956,
957,
958,
959,
960,
961,
962,
963,
964,
965,
966,
967,
968,
969,
970,
971,
972,
973,
974,
975,
976,
977,
978,
979,
980,
981,
982,
983,
984,
985,
986,
987,
988,
989,
990,
991,
992,
993,
994,
995,
996,
997,
998,
999,
1000,
1001,
1002,
1003,
1004,
1005,
1006,
1007,
1008,
1009,
1010,
1011,
1012,
1013,
1014,
1015,
1016,
1017,
1018,
1019,
1020,
1021,
1022,
1023,
1024,
1025,
1026,
1027,
1028,
1029,
1030,
1031,
1032,
1033,
1034,
1035,
1036,
1037,
1038,
1039,
1040,
1041,
1042,
1043,
1044,
1045,
1046,
1047,
1048,
1049,
1050,
1051,
1052,
1053,
1054,
1055,
1056,
1057,
1058,
1059,
1060,
1061,
1062,
1063,
1064,
1065,
1066,
1067,
1068,
1069,
1070,
1071,
1072,
1073,
1074,
1075,
1076,
1077,
1078,
1079,
1080,
1081,
1082,
1083,
1084,
1085,
1086,
1087,
1088,
1089,
1090,
1091,
1092,
1093,
1094,
1095,
1096,
1097,
1098,
1099,
1100,
1101,
1102,
1103,
1104,
1105,
1106,
1107,
1108,
1109,
1110,
1111,
1112,
1113,
1114,
1115,
1116,
1117,
1118,
1119,
1120,
1121,
1122,
1123,
1124,
1125,
1126,
1127,
1128,
1129,
1130,
1131,
1132,
1133,
1134,
1135,
1136,
1137,
1138,
1139,
1140,
1141,
1142,
1143,
1144,
1145,
1146,
1147,
1148,
1149,
1150,
1151,
1152,
1153,
1154,
1155,
1156,
1157,
1158,
1159,
1160,
1161,
1162,
1163,
1164,
1165,
1166,
1167,
1168,
1169,
1170,
1171,
1172,
1173,
1174,
1175,
1176,
1177,
1178,
1179,
1180,
1181,
1182,
1183,
1184,
1185,
1186,
1187,
1188,
1189,
1190,
1191,
1192,
1193,
1194,
1195,
1196,
1197,
1198,
1199,
1200,
1201,
1202,
1203,
1204,
1205,
1206,
1207,
1208,
1209,
1210,
1211,
1212,
1213,
1214,
1215,
1216,
1217,
1218,
1219,
1220,
1221,
1222,
1223,
1224,
1225,
1226,
1227,
1228,
1229,
1230,
1231,
1232,
1233,
1234,
1235,
1236,
1237,
1238,
1239,
1240,
1241,
1242,
1243,
1244,
1245,
1246,
1247,
1248,
1249,
1250,
1251,
1252,
1253,
1254,
1255,
1256,
1257,
1258,
1259,
1260,
1261,
1262,
1263,
1264,
1265,
1266,
1267,
1268,
1269,
1270,
1271,
1272,
1273,
1274,
1275,
1276,
1277,
1278,
1279,
1280,
1281,
1282,
1283,
1284,
1285,
1286,
1287,
1288,
1289,
1290,
1291,
1292,
1293,
1294,
1295,
1296,
1297,
1298,
1299,
1300,
1301,
1302,
1303,
1304,
1305,
1306,
1307,
1308,
1309,
1310,
1311,
1312,
1313,
1314,
1315,
1316,
1317,
1318,
1319,
1320,
1321,
1322,
1323,
1324,
1325,
1326,
1327,
1328,
1329,
1330,
1331,
1332,
1333,
1334,
1335,
1336,
1337,
1338,
1339,
1340,
1341,
1342,
1343,
1344,
1345,
1346,
1347,
1348,
1349,
1350,
1351,
1352,
1353,
1354,
1355,
1356,
1357,
1358,
1359,
1360,
1361,
1362,
1363,
1364,
1365,
1366,
1367,
1368,
1369,
1370,
1371,
1372,
1373,
1374,
1375,
1376,
1377,
1378,
1379,
1380,
1381,
1382,
1383,
1384,
1385,
1386,
1387,
1388,
1389,
1390,
1391,
1392,
1393,
1394,
1395,
1396,
1397,
1398,
1399,
1400,
1401,
1402,
1403,
1404,
1405,
1406,
1407,
1408,
1409,
1410,
1411,
1412,
1413,
1414,
1415,
1416,
1417,
1418,
1419,
1420,
1421,
1422,
1423,
1424,
1425,
1426,
1427,
1428,
1429,
1430,
1431,
1432,
1433,
1434,
1435,
1436,
1437,
1438,
1439,
1440,
1441,
1442,
1443,
1444,
1445,
1446,
1447,
1448,
1449,
1450,
1451,
1452,
1453,
1454,
1455,
1456,
1457,
1458,
1459,
1460,
1461,
1462,
1463,
1464,
1465,
1466,
1467,
1468,
1469,
1470,
1471,
1472,
1473,
1474,
1475,
1476,
1477,
1478,
1479,
1480,
1481,
1482,
1483,
1484,
1485,
1486,
1487,
1488,
1489,
1490,
1491,
1492,
1493,
1494,
1495,
1496,
1497,
1498,
1499,
1500,
1501,
1502,
1503,
1504,
1505,
1506,
1507,
1508,
1509,
1510,
1511,
1512,
1513,
1514,
1515,
1516,
1517,
1518,
1519,
1520,
1521,
1522,
1523,
1524,
1525,
1526,
1527,
1528,
1529,
1530,
1531,
1532,
1533,
1534,
1535,
1536,
1537,
1538,
1539,
1540,
1541,
1542,
1543,
1544,
1545,
1546,
1547,
1548,
1549,
1550,
1551,
1552,
1553,
1554,
1555,
1556,
1557,
1558,
1559,
1560,
1561,
1562,
1563,
1564,
1565,
1566,
1567,
1568,
1569,
1570,
1571,
1572,
1573,
1574,
1575,
1576,
1577,
1578,
1579,
1580,
1581,
1582,
1583,
1584,
1585,
1586,
1587,
1588,
1589,
1590,
1591,
1592,
1593,
1594,
1595,
1596,
1597,
1598,
1599,
1600,
1601,
1602,
1603,
1604,
1605,
1606,
1607,
1608,
1609,
1610,
1611,
1612,
1613,
1614,
1615,
1616,
1617,
1618,
1619,
1620,
1621,
1622,
1623,
1624,
1625,
1626,
1627,
1628,
1629,
1630,
1631,
1632,
1633,
1634,
1635,
1636,
1637,
1638,
1639,
1640,
1641,
1642,
1643,
1644,
1645,
1646,
1647,
1648,
1649,
1650,
1651,
1652,
1653,
1654,
1655,
1656,
1657,
1658,
1659,
1660,
1661,
1662,
1663,
1664,
1665,
1666,
1667,
1668,
1669,
1670,
1671,
1672,
1673,
1674,
1675,
1676,
1677,
1678,
1679,
1680,
1681,
1682,
1683,
1684,
1685,
1686,
1687,
1688,
1689,
1690,
1691,
1692,
1693,
1694,
1695,
1696,
1697,
1698,
1699,
1700,
1701,
1702,
1703,
1704,
1705,
1706,
1707,
1708,
1709,
1710,
1711,
1712,
1713,
1714,
1715,
1716,
1717,
1718,
1719,
1720,
1721,
1722,
1723,
1724,
1725,
1726,
1727,
1728,
1729,
1730,
1731,
1732,
1733,
1734,
1735,
1736,
1737,
1738,
1739,
1740,
1741,
1742,
1743,
1744,
1745,
1746,
1747,
1748,
1749,
1750,
1751,
1752,
1753,
1754,
1755,
1756,
1757,
1758,
1759,
1760,
1761,
1762,
1763,
1764,
1765,
1766,
1767,
1768,
1769,
1770,
1771,
1772,
1773,
1774,
1775,
1776,
1777,
1778,
1779,
1780,
1781,
1782,
1783,
1784,
1785,
1786,
1787,
1788,
1789,
1790,
1791,
1792,
1793,
1794,
1795,
1796,
1797,
1798,
1799,
1800,
1801,
1802,
1803,
1804,
1805,
1806,
1807,
1808,
1809,
1810,
1811,
1812,
1813,
1814,
1815,
1816,
1817,
1818,
1819,
1820,
1821,
1822,
1823,
1824,
1825,
1826,
1827,
1828,
1829,
1830,
1831,
1832,
1833,
1834,
1835,
1836,
1837,
1838,
1839,
1840,
1841,
1842,
1843,
1844,
1845,
1846,
1847,
1848,
1849,
1850,
1851,
1852,
1853,
1854,
1855,
1856,
1857,
1858,
1859,
1860,
1861,
1862,
1863,
1864,
1865,
1866,
1867,
1868,
1869,
1870,
1871,
1872,
1873,
1874,
1875,
1876,
1877,
1878,
1879,
1880,
1881,
1882,
1883,
1884,
1885,
1886,
1887,
1888,
1889,
1890,
1891,
1892,
1893,
1894,
1895,
1896,
1897,
1898,
1899,
1900,
1901,
1902,
1903,
1904,
1905,
1906,
1907,
1908,
1909,
1910,
1911,
1912,
1913,
1914,
1915,
1916,
1917,
1918,
1919,
1920,
1921,
1922,
1923,
1924,
1925,
1926,
1927,
1928,
1929,
1930,
1931,
1932,
1933,
1934,
1935,
1936,
1937,
1938,
1939,
1940,
1941,
1942,
1943,
1944,
1945,
1946,
1947,
1948,
1949,
1950,
1951,
1952,
1953,
1954,
1955,
1956,
1957,
1958,
1959,
1960,
1961,
1962,
1963,
1964,
1965,
1966,
1967,
1968,
1969,
1970,
1971,
1972,
1973,
1974,
1975,
1976,
1977,
1978,
1979,
1980,
1981,
1982,
1983,
1984,
1985,
1986,
1987,
1988,
1989,
1990,
1991,
1992,
1993,
1994,
1995,
1996,
1997,
1998,
1999,
2000,
2001,
2002,
2003,
2004,
2005,
2006,
2007,
2008,
2009,
2010,
2011,
2012,
2013,
2014,
2015,
2016,
2017,
2018,
2019,
2020,
2021,
2022,
2023,
2024,
2025,
2026,
2027,
2028,
2029,
2030,
2031,
2032,
2033,
2034,
2035,
2036,
2037,
2038,
2039,
2040,
2041,
2042,
2043,
2044,
2045,
2046,
2047,
2048,
2049,
2050,
2051,
2052,
2053,
2054,
2055,
2056,
2057,
2058,
2059,
2060,
2061,
2062,
2063,
2064,
2065,
2066,
2067,
2068,
2069,
2070,
2071,
2072,
2073,
2074,
2075,
2076,
2077,
2078,
2079,
2080,
2081,
2082,
2083,
2084,
2085,
2086,
2087,
2088,
2089,
2090,
2091,
2092,
2093,
2094,
2095,
2096,
2097,
2098,
2099,
2100,
2101,
2102,
2103,
2104,
2105,
2106,
2107,
2108,
2109,
2110,
2111,
2112,
2113,
2114,
2115,
2116,
2117,
2118,
2119,
2120,
2121,
2122,
2123,
2124,
2125,
2126,
2127,
2128,
2129,
2130,
2131,
2132,
2133,
2134,
2135,
2136,
2137,
2138,
2139,
2140,
2141,
2142,
2143,
2144,
2145,
2146,
2147,
2148,
2149,
2150,
2151,
2152,
2153,
2154,
2155,
2156,
2157,
2158,
2159,
2160,
2161,
2162,
2163,
2164,
2165,
2166,
2167,
2168,
2169,
2170,
2171,
2172,
2173,
2174,
2175,
2176,
2177,
2178,
2179,
2180,
2181,
2182,
2183,
2184,
2185,
2186,
2187,
2188,
2189,
2190,
2191,
2192,
2193,
2194,
2195,
2196,
2197,
2198,
2199,
2200,
2201,
2202,
2203,
2204,
2205,
2206,
2207,
2208,
2209,
2210,
2211,
2212,
2213,
2214,
2215,
2216,
2217,
2218,
2219,
2220,
2221,
2222,
2223,
2224,
2225,
2226,
2227,
2228,
2229,
2230,
2231,
2232,
2233,
2234,
2235,
2236,
2237,
2238,
2239,
2240,
2241,
2242,
2243,
2244,
2245,
2246,
2247,
2248,
2249,
2250,
2251,
2252,
2253,
2254,
2255,
2256,
2257,
2258,
2259,
2260,
2261,
2262,
2263,
2264,
2265,
2266,
2267,
2268,
2269,
2270,
2271,
2272,
2273,
2274,
2275,
2276,
2277,
2278,
2279,
2280,
2281,
2282,
2283,
2284,
2285,
2286,
2287,
2288,
2289,
2290,
2291,
2292,
2293,
2294,
2295,
2296,
2297,
2298,
2299,
2300,
2301,
2302,
2303,
2304,
2305,
2306,
2307,
2308,
2309,
2310,
2311,
2312,
2313,
2314,
2315,
2316,
2317,
2318,
2319,
2320,
2321,
2322,
2323,
2324,
2325,
2326,
2327,
2328,
2329,
2330,
2331,
2332,
2333,
2334,
2335,
2336,
2337,
2338,
2339,
2340,
2341,
2342,
2343,
2344,
2345,
2346,
2347,
2348,
2349,
2350,
2351,
2352,
2353,
2354,
2355,
2356,
2357,
2358,
2359,
2360,
2361,
2362,
2363,
2364,
2365,
2366,
2367,
2368,
2369,
2370,
2371,
2372,
2373,
2374,
2375,
2376,
2377,
2378,
2379,
2380,
2381,
2382,
2383,
2384,
2385,
2386,
2387,
2388,
2389,
2390,
2391,
2392,
2393,
2394,
2395,
2396,
2397,
2398,
2399,
2400,
2401,
2402,
2403,
2404,
2405,
2406,
2407,
2408,
2409,
2410,
2411,
2412,
2413,
2414,
2415,
2416,
2417,
2418,
2419,
2420,
2421,
2422,
2423,
2424,
2425,
2426,
2427,
2428,
2429,
2430,
2431,
2432,
2433,
2434,
2435,
2436,
2437,
2438,
2439,
2440,
2441,
2442,
2443,
2444,
2445,
2446,
2447,
2448,
2449,
2450,
2451,
2452,
2453,
2454,
2455,
2456,
2457,
2458,
2459,
2460,
2461,
2462,
2463,
2464,
2465,
2466,
2467,
2468,
2469,
2470,
2471,
2472,
2473,
2474,
2475,
2476,
2477,
2478,
2479,
2480,
2481,
2482,
2483,
2484,
2485,
2486,
2487,
2488,
2489,
2490,
2491,
2492,
2493,
2494,
2495,
2496,
2497,
2498,
2499,
2500,
2501,
2502,
2503,
2504,
2505,
2506,
2507,
2508,
2509,
2510,
2511,
2512,
2513,
2514,
2515,
2516,
2517,
2518,
2519,
2520,
2521,
2522,
2523,
2524,
2525,
2526,
2527,
2528,
2529,
2530,
2531,
2532,
2533,
2534,
2535,
2536,
2537,
2538,
2539,
2540,
2541,
2542,
2543,
2544,
2545,
2546,
2547,
2548,
2549,
2550,
2551,
2552,
2553,
2554,
2555,
2556,
2557,
2558,
2559,
2560,
2561,
2562,
2563,
2564,
2565,
2566,
2567,
2568,
2569,
2570,
2571,
2572,
2573,
2574,
2575,
2576,
2577,
2578,
2579,
2580,
2581,
2582,
2583,
2584,
2585,
2586,
2587,
2588,
2589,
2590,
2591,
2592,
2593,
2594,
2595,
2596,
2597,
2598,
2599,
2600,
2601,
2602,
2603,
2604,
2605,
2606,
2607,
2608,
2609,
2610,
2611,
2612,
2613,
2614,
2615,
2616,
2617,
2618,
2619,
2620,
2621,
2622,
2623,
2624,
2625,
2626,
2627,
2628,
2629,
2630,
2631,
2632,
2633,
2634,
2635,
2636,
2637,
2638,
2639,
2640,
2641,
2642,
2643,
2644,
2645,
2646,
2647,
2648,
2649,
2650,
2651,
2652,
2653,
2654,
2655,
2656,
2657,
2658,
2659,
2660,
2661,
2662,
2663,
2664,
2665,
2666,
2667,
2668,
2669,
2670,
2671,
2672,
2673,
2674,
2675,
2676,
2677,
2678,
2679,
2680,
2681,
2682,
2683,
2684,
2685,
2686,
2687,
2688,
2689,
2690,
2691,
2692,
2693,
2694,
2695,
2696,
2697,
2698,
2699,
2700,
2701,
2702,
2703,
2704,
2705,
2706,
2707,
2708,
2709,
2710,
2711,
2712,
2713,
2714,
2715,
2716,
2717,
2718,
2719,
2720,
2721,
2722,
2723,
2724,
2725,
2726,
2727,
2728,
2729,
2730,
2731,
2732,
2733,
2734,
2735,
2736,
2737,
2738,
2739,
2740,
2741,
2742,
2743,
2744,
2745,
2746,
2747,
2748,
2749,
2750,
2751,
2752,
2753,
2754,
2755,
2756,
2757,
2758,
2759,
2760,
2761,
2762,
2763,
2764,
2765,
2766,
2767,
2768,
2769,
2770,
2771,
2772,
2773,
2774,
2775,
2776,
2777,
2778,
2779,
2780,
2781,
2782,
2783,
2784,
2785,
2786,
2787,
2788,
2789,
2790,
2791,
2792,
2793,
2794,
2795,
2796,
2797,
2798,
2799,
2800,
2801,
2802,
2803,
2804,
2805,
2806,
2807,
2808,
2809,
2810,
2811,
2812,
2813,
2814,
2815,
2816,
2817,
2818,
2819,
2820,
2821,
2822,
2823,
2824,
2825,
2826,
2827,
2828,
2829,
2830,
2831,
2832,
2833,
2834,
2835,
2836,
2837,
2838,
2839,
2840,
2841,
2842,
2843,
2844,
2845,
2846,
2847,
2848,
2849,
2850,
2851,
2852,
2853,
2854,
2855,
2856,
2857,
2858,
2859,
2860,
2861,
2862,
2863,
2864,
2865,
2866,
2867,
2868,
2869,
2870,
2871,
2872,
2873,
2874,
2875,
2876,
2877,
2878,
2879,
2880,
2881,
2882,
2883,
2884,
2885,
2886,
2887,
2888,
2889,
2890,
2891,
2892,
2893,
2894,
2895,
2896,
2897,
2898,
2899,
2900,
2901,
2902,
2903,
2904,
2905,
2906,
2907,
2908,
2909,
2910,
2911,
2912,
2913,
2914,
2915,
2916,
2917,
2918,
2919,
2920,
2921,
2922,
2923,
2924,
2925,
2926,
2927,
2928,
2929,
2930,
2931,
2932,
2933,
2934,
2935,
2936,
2937,
2938,
2939,
2940,
2941,
2942,
2943,
2944,
2945,
2946,
2947,
2948,
2949,
2950,
2951,
2952,
2953,
2954,
2955,
2956,
2957,
2958,
2959,
2960,
2961,
2962,
2963,
2964,
2965,
2966,
2967,
2968,
2969,
2970,
2971,
2972,
2973,
2974,
2975,
2976,
2977,
2978,
2979,
2980,
2981,
2982,
2983,
2984,
2985,
2986,
2987,
2988,
2989,
2990,
2991,
2992,
2993,
2994,
2995,
2996,
2997,
2998,
2999,
3000,
3001,
3002,
3003,
3004,
3005,
3006,
3007,
3008,
3009,
3010,
3011,
3012,
3013,
3014,
3015,
3016,
3017,
3018,
3019,
3020,
3021,
3022,
3023,
3024,
3025,
3026,
3027,
3028,
3029,
3030,
3031,
3032,
3033,
3034,
3035,
3036,
3037,
3038,
3039,
3040,
3041,
3042,
3043,
3044,
3045,
3046,
3047,
3048,
3049,
3050,
3051,
3052,
3053,
3054,
3055,
3056,
3057,
3058,
3059,
3060,
3061,
3062,
3063,
3064,
3065,
3066,
3067,
3068,
3069,
3070,
3071,
3072,
3073,
3074,
3075,
3076,
3077,
3078,
3079,
3080,
3081,
3082,
3083,
3084,
3085,
3086,
3087,
3088,
3089,
3090,
3091,
3092,
3093,
3094,
3095,
3096,
3097,
3098,
3099,
3100,
3101,
3102,
3103,
3104,
3105,
3106,
3107,
3108,
3109,
3110,
3111,
3112,
3113,
3114,
3115,
3116,
3117,
3118,
3119,
3120,
3121,
3122,
3123,
3124,
3125,
3126,
3127,
3128,
3129,
3130,
3131,
3132,
3133,
3134,
3135,
3136,
3137,
3138,
3139,
3140,
3141,
3142,
3143,
3144,
3145,
3146,
3147,
3148,
3149,
3150,
3151,
3152,
3153,
3154,
3155,
3156,
3157,
3158,
3159,
3160,
3161,
3162,
3163,
3164,
3165,
3166,
3167,
3168,
3169,
3170,
3171,
3172,
3173,
3174,
3175,
3176,
3177,
3178,
3179,
3180,
3181,
3182,
3183,
3184,
3185,
3186,
3187,
3188,
3189,
3190,
3191,
3192,
3193,
3194,
3195,
3196,
3197,
3198,
3199,
3200,
3201,
3202,
3203,
3204,
3205,
3206,
3207,
3208,
3209,
3210,
3211,
3212,
3213,
3214,
3215,
3216,
3217,
3218,
3219,
3220,
3221,
3222,
3223,
3224,
3225,
3226,
3227,
3228,
3229,
3230,
3231,
3232,
3233,
3234,
3235,
3236,
3237,
3238,
3239,
3240,
3241,
3242,
3243,
3244,
3245,
3246,
3247,
3248,
3249,
3250,
3251,
3252,
3253,
3254,
3255,
3256,
3257,
3258,
3259,
3260,
3261,
3262,
3263,
3264,
3265,
3266,
3267,
3268,
3269,
3270,
3271,
3272,
3273,
3274,
3275,
3276,
3277,
3278,
3279,
3280,
3281,
3282,
3283,
3284,
3285,
3286,
3287,
3288,
3289,
3290,
3291,
3292,
3293,
3294,
3295,
3296,
3297,
3298,
3299,
3300,
3301,
3302,
3303,
3304,
3305,
3306,
3307,
3308,
3309,
3310,
3311,
3312,
3313,
3314,
3315,
3316,
3317,
3318,
3319,
3320,
3321,
3322,
3323,
3324,
3325,
3326,
3327,
3328,
3329,
3330,
3331,
3332,
3333,
3334,
3335,
3336,
3337,
3338,
3339,
3340,
3341,
3342,
3343,
3344,
3345,
3346,
3347,
3348,
3349,
3350,
3351,
3352,
3353,
3354,
3355,
3356,
3357,
3358,
3359,
3360,
3361,
3362,
3363,
3364,
3365,
3366,
3367,
3368,
3369,
3370,
3371,
3372,
3373,
3374,
3375,
3376,
3377,
3378,
3379,
3380,
3381,
3382,
3383,
3384,
3385,
3386,
3387,
3388,
3389,
3390,
3391,
3392,
3393,
3394,
3395,
3396,
3397,
3398,
3399,
3400,
3401,
3402,
3403,
3404,
3405,
3406,
3407,
3408,
3409,
3410,
3411,
3412,
3413,
3414,
3415,
3416,
3417,
3418,
3419,
3420,
3421,
3422,
3423,
3424,
3425,
3426,
3427,
3428,
3429,
3430,
3431,
3432,
3433,
3434,
3435,
3436,
3437,
3438,
3439,
3440,
3441,
3442,
3443,
3444,
3445,
3446,
3447,
3448,
3449,
3450,
3451,
3452,
3453,
3454,
3455,
3456,
3457,
3458,
3459,
3460,
3461,
3462,
3463,
3464,
3465,
3466,
3467,
3468,
3469,
3470,
3471,
3472,
3473,
3474,
3475,
3476,
3477,
3478,
3479,
3480,
3481,
3482,
3483,
3484,
3485,
3486,
3487,
3488,
3489,
3490,
3491,
3492,
3493,
3494,
3495,
3496,
3497,
3498,
3499,
3500,
3501,
3502,
3503,
3504,
3505,
3506,
3507,
3508,
3509,
3510,
3511,
3512,
3513,
3514,
3515,
3516,
3517,
3518,
3519,
3520,
3521,
3522,
3523,
3524,
3525,
3526,
3527,
3528,
3529,
3530,
3531,
3532,
3533,
3534,
3535,
3536,
3537,
3538,
3539,
3540,
3541,
3542,
3543,
3544,
3545,
3546,
3547,
3548,
3549,
3550,
3551,
3552,
3553,
3554,
3555,
3556,
3557,
3558,
3559,
3560,
3561,
3562,
3563,
3564,
3565,
3566,
3567,
3568,
3569,
3570,
3571,
3572,
3573,
3574,
3575,
3576,
3577,
3578,
3579,
3580,
3581,
3582,
3583,
3584,
3585,
3586,
3587,
3588,
3589,
3590,
3591,
3592,
3593,
3594,
3595,
3596,
3597,
3598,
3599,
3600,
3601,
3602,
3603,
3604,
3605,
3606,
3607,
3608,
3609,
3610,
3611,
3612,
3613,
3614,
3615,
3616,
3617,
3618,
3619,
3620,
3621,
3622,
3623,
3624,
3625,
3626,
3627,
3628,
3629,
3630,
3631,
3632,
3633,
3634,
3635,
3636,
3637,
3638,
3639,
3640,
3641,
3642,
3643,
3644,
3645,
3646,
3647,
3648,
3649,
3650,
3651,
3652,
3653,
3654,
3655,
3656,
3657,
3658,
3659,
3660,
3661,
3662,
3663,
3664,
3665,
3666,
3667,
3668,
3669,
3670,
3671,
3672,
3673,
3674,
3675,
3676,
3677,
3678,
3679,
3680,
3681,
3682,
3683,
3684,
3685,
3686,
3687,
3688,
3689,
3690,
3691,
3692,
3693,
3694,
3695,
3696,
3697,
3698,
3699,
3700,
3701,
3702,
3703,
3704,
3705,
3706,
3707,
3708,
3709,
3710,
3711,
3712,
3713,
3714,
3715,
3716,
3717,
3718,
3719,
3720,
3721,
3722,
3723,
3724,
3725,
3726,
3727,
3728,
3729,
3730,
3731,
3732,
3733,
3734,
3735,
3736,
3737,
3738,
3739,
3740,
3741,
3742,
3743,
3744,
3745,
3746,
3747,
3748,
3749,
3750,
3751,
3752,
3753,
3754,
3755,
3756,
3757,
3758,
3759,
3760,
3761,
3762,
3763,
3764,
3765,
3766,
3767,
3768,
3769,
3770,
3771,
3772,
3773,
3774,
3775,
3776,
3777,
3778,
3779,
3780,
3781,
3782,
3783,
3784,
3785,
3786,
3787,
3788,
3789,
3790,
3791,
3792,
3793,
3794,
3795,
3796,
3797,
3798,
3799,
3800,
3801,
3802,
3803,
3804,
3805,
3806,
3807,
3808,
3809,
3810,
3811,
3812,
3813,
3814,
3815,
3816,
3817,
3818,
3819,
3820,
3821,
3822,
3823,
3824,
3825,
3826,
3827,
3828,
3829,
3830,
3831,
3832,
3833,
3834,
3835,
3836,
3837,
3838,
3839,
3840,
3841,
3842,
3843,
3844,
3845,
3846,
3847,
3848,
3849,
3850,
3851,
3852,
3853,
3854,
3855,
3856,
3857,
3858,
3859,
3860,
3861,
3862,
3863,
3864,
3865,
3866,
3867,
3868,
3869,
3870,
3871,
3872,
3873,
3874,
3875,
3876,
3877,
3878,
3879,
3880,
3881,
3882,
3883,
3884,
3885,
3886,
3887,
3888,
3889,
3890,
3891,
3892,
3893,
3894,
3895,
3896,
3897,
3898,
3899,
3900,
3901,
3902,
3903,
3904,
3905,
3906,
3907,
3908,
3909,
3910,
3911,
3912,
3913,
3914,
3915,
3916,
3917,
3918,
3919,
3920,
3921,
3922,
3923,
3924,
3925,
3926,
3927,
3928,
3929,
3930,
3931,
3932,
3933,
3934,
3935,
3936,
3937,
3938,
3939,
3940,
3941,
3942,
3943,
3944,
3945,
3946,
3947,
3948,
3949,
3950,
3951,
3952,
3953,
3954,
3955,
3956,
3957,
3958,
3959,
3960,
3961,
3962,
3963,
3964,
3965,
3966,
3967,
3968,
3969,
3970,
3971,
3972,
3973,
3974,
3975,
3976,
3977,
3978,
3979,
3980,
3981,
3982,
3983,
3984,
3985,
3986,
3987,
3988,
3989,
3990,
3991,
3992,
3993,
3994,
3995,
3996,
3997,
3998,
3999,
4000,
4001,
4002,
4003,
4004,
4005,
4006,
4007,
4008,
4009,
4010,
4011,
4012,
4013,
4014,
4015,
4016,
4017,
4018,
4019,
4020,
4021,
4022,
4023,
4024,
4025,
4026,
4027,
4028,
4029,
4030,
4031,
4032,
4033,
4034,
4035,
4036,
4037,
4038,
4039,
4040,
4041,
4042,
4043,
4044,
4045,
4046,
4047,
4048,
4049,
4050,
4051,
4052,
4053,
4054,
4055,
4056,
4057,
4058,
4059,
4060,
4061,
4062,
4063,
4064,
4065,
4066,
4067,
4068,
4069,
4070,
4071,
4072,
4073,
4074,
4075,
4076,
4077,
4078,
4079,
4080,
4081,
4082,
4083,
4084,
4085,
4086,
4087,
4088,
4089,
4090,
4091,
4092,
4093,
4094,
4095,
4096,
4097,
4098,
4099,
4100,
4101,
4102,
4103,
4104,
4105,
4106,
4107,
4108,
4109,
4110,
4111,
4112,
4113,
4114,
4115,
4116,
4117,
4118,
4119,
4120,
4121,
4122,
4123,
4124,
4125,
4126,
4127,
4128,
4129,
4130,
4131,
4132,
4133,
4134,
4135,
4136,
4137,
4138,
4139,
4140,
4141,
4142,
4143,
4144,
4145,
4146,
4147,
4148,
4149,
4150,
4151,
4152,
4153,
4154,
4155,
4156,
4157,
4158,
4159,
4160,
4161,
4162,
4163,
4164,
4165,
4166,
4167,
4168,
4169,
4170,
4171,
4172,
4173,
4174,
4175,
4176,
4177,
4178,
4179,
4180,
4181,
4182,
4183,
4184,
4185,
4186,
4187,
4188,
4189,
4190,
4191,
4192,
4193,
4194,
4195,
4196,
4197,
4198,
4199,
4200,
4201,
4202,
4203,
4204,
4205,
4206,
4207,
4208,
4209,
4210,
4211,
4212,
4213,
4214,
4215,
4216,
4217,
4218,
4219,
4220,
4221,
4222,
4223,
4224,
4225,
4226,
4227,
4228,
4229,
4230,
4231,
4232,
4233,
4234,
4235,
4236,
4237,
4238,
4239,
4240,
4241,
4242,
4243,
4244,
4245,
4246,
4247,
4248,
4249,
4250,
4251,
4252,
4253,
4254,
4255,
4256,
4257,
4258,
4259,
4260,
4261,
4262,
4263,
4264,
4265,
4266,
4267,
4268,
4269,
4270,
4271,
4272,
4273,
4274,
4275,
4276,
4277,
4278,
4279,
4280,
4281,
4282,
4283,
4284,
4285,
4286,
4287,
4288,
4289,
4290,
4291,
4292,
4293,
4294,
4295,
4296,
4297,
4298,
4299,
4300,
4301,
4302,
4303,
4304,
4305,
4306,
4307,
4308,
4309,
4310,
4311,
4312,
4313,
4314,
4315,
4316,
4317,
4318,
4319,
4320,
4321,
4322,
4323,
4324,
4325,
4326,
4327,
4328,
4329,
4330,
4331,
4332,
4333,
4334,
4335,
4336,
4337,
4338,
4339,
4340,
4341,
4342,
4343,
4344,
4345,
4346,
4347,
4348,
4349,
4350,
4351,
4352,
4353,
4354,
4355,
4356,
4357,
4358,
4359,
4360,
4361,
4362,
4363,
4364,
4365,
4366,
4367,
4368,
4369,
4370,
4371,
4372,
4373,
4374,
4375,
4376,
4377,
4378,
4379,
4380,
4381,
4382,
4383,
4384,
4385,
4386,
4387,
4388,
4389,
4390,
4391,
4392,
4393,
4394,
4395,
4396,
4397,
4398,
4399,
4400,
4401,
4402,
4403,
4404,
4405,
4406,
4407,
4408,
4409,
4410,
4411,
4412,
4413,
4414,
4415,
4416,
4417,
4418,
4419,
4420,
4421,
4422,
4423,
4424,
4425,
4426,
4427,
4428,
4429,
4430,
4431,
4432,
4433,
4434,
4435,
4436,
4437,
4438,
4439,
4440,
4441,
4442,
4443,
4444,
4445,
4446,
4447,
4448,
4449,
4450,
4451,
4452,
4453,
4454,
4455,
4456,
4457,
4458,
4459,
4460,
4461,
4462,
4463,
4464,
4465,
4466,
4467,
4468,
4469,
4470,
4471,
4472,
4473,
4474,
4475,
4476,
4477,
4478,


==> images/logs/data/early_reward_p2/classes/winter_wheat.txt <==
5.000000000000000000e-01
4.714285714285714191e-01
4.000000000000000222e-01
5.428571428571428159e-01
5.571428571428571619e-01
6.428571428571429047e-01
4.714285714285714191e-01
5.285714285714285809e-01
2.857142857142856984e-01
5.571428571428571619e-01
4.857142857142857095e-01
3.857142857142857317e-01
5.142857142857142350e-01
5.428571428571428159e-01
4.571428571428571286e-01
5.714285714285713969e-01
4.428571428571428381e-01
5.000000000000000000e-01
3.857142857142857317e-01
4.714285714285714191e-01
3.714285714285714413e-01
4.285714285714285476e-01
3.714285714285714413e-01
5.857142857142857428e-01
4.285714285714285476e-01
4.428571428571428381e-01
5.000000000000000000e-01
6.714285714285713746e-01
5.428571428571428159e-01
5.000000000000000000e-01
7.285714285714285365e-01
4.571428571428571286e-01
8.142857142857142794e-01
5.714285714285713969e-01
6.571428571428571397e-01
4.285714285714285476e-01
4.428571428571428381e-01
4.142857142857143127e-01
4.000000000000000222e-01
3.714285714285714413e-01
5.285714285714285809e-01
4.285714285714285476e-01
5.428571428571428159e-01
6.571428571428571397e-01
4.571428571428571286e-01
5.857142857142857428e-01
4.714285714285714191e-01
5.999999999999999778e-01
6.857142857142857206e-01
5.285714285714285809e-01
5.857142857142857428e-01
5.857142857142857428e-01
3.571428571428571508e-01
5.999999999999999778e-01
5.714285714285713969e-01
5.142857142857142350e-01
5.857142857142857428e-01
5.428571428571428159e-01
5.142857142857142350e-01
4.714285714285714191e-01
5.857142857142857428e-01
4.285714285714285476e-01
3.571428571428571508e-01
3.857142857142857317e-01
4.142857142857143127e-01
5.428571428571428159e-01
4.571428571428571286e-01
5.142857142857142350e-01
5.142857142857142350e-01
4.000000000000000222e-01
6.285714285714285587e-01
6.428571428571429047e-01
3.714285714285714413e-01
5.571428571428571619e-01
4.428571428571428381e-01
6.285714285714285587e-01
5.857142857142857428e-01
5.285714285714285809e-01
4.714285714285714191e-01
6.571428571428571397e-01
4.285714285714285476e-01
5.285714285714285809e-01
4.428571428571428381e-01
5.285714285714285809e-01
5.857142857142857428e-01
3.142857142857142794e-01
6.285714285714285587e-01
4.428571428571428381e-01
4.714285714285714191e-01
4.142857142857143127e-01
4.142857142857143127e-01
4.571428571428571286e-01
4.428571428571428381e-01
5.999999999999999778e-01
6.857142857142857206e-01
5.285714285714285809e-01
5.428571428571428159e-01
5.142857142857142350e-01
6.142857142857143238e-01
5.857142857142857428e-01
5.428571428571428159e-01
4.714285714285714191e-01
4.571428571428571286e-01
4.428571428571428381e-01
4.142857142857143127e-01
4.571428571428571286e-01
5.142857142857142350e-01
5.714285714285713969e-01
5.428571428571428159e-01
4.714285714285714191e-01
5.000000000000000000e-01
5.142857142857142350e-01
6.285714285714285587e-01
4.000000000000000222e-01
4.571428571428571286e-01
4.285714285714285476e-01
5.000000000000000000e-01
4.428571428571428381e-01
4.142857142857143127e-01
4.285714285714285476e-01
4.285714285714285476e-01
4.714285714285714191e-01
4.857142857142857095e-01
6.285714285714285587e-01
5.999999999999999778e-01
6.714285714285713746e-01
8.000000000000000444e-01
5.714285714285713969e-01
5.714285714285713969e-01
5.999999999999999778e-01
6.285714285714285587e-01
5.285714285714285809e-01
6.857142857142857206e-01
6.714285714285713746e-01
5.857142857142857428e-01
5.285714285714285809e-01
4.571428571428571286e-01
5.857142857142857428e-01
5.571428571428571619e-01
5.000000000000000000e-01
5.571428571428571619e-01
4.142857142857143127e-01
5.285714285714285809e-01
5.571428571428571619e-01
4.571428571428571286e-01
6.571428571428571397e-01
5.857142857142857428e-01
6.571428571428571397e-01
4.285714285714285476e-01
6.571428571428571397e-01
5.428571428571428159e-01
5.857142857142857428e-01
6.857142857142857206e-01
6.142857142857143238e-01
5.714285714285713969e-01
6.857142857142857206e-01
5.857142857142857428e-01
4.714285714285714191e-01
4.571428571428571286e-01
5.000000000000000000e-01
6.428571428571429047e-01
4.000000000000000222e-01
5.999999999999999778e-01
5.714285714285713969e-01
7.571428571428571175e-01
6.142857142857143238e-01
4.571428571428571286e-01
4.142857142857143127e-01
4.428571428571428381e-01
3.714285714285714413e-01
4.000000000000000222e-01
4.714285714285714191e-01
2.857142857142856984e-01
5.428571428571428159e-01
5.428571428571428159e-01
6.142857142857143238e-01
5.714285714285713969e-01
5.571428571428571619e-01
5.999999999999999778e-01
5.000000000000000000e-01
4.285714285714285476e-01
5.571428571428571619e-01
5.571428571428571619e-01
5.285714285714285809e-01
5.857142857142857428e-01
6.714285714285713746e-01
3.571428571428571508e-01
7.428571428571428825e-01
4.285714285714285476e-01
5.999999999999999778e-01
4.571428571428571286e-01
6.428571428571429047e-01
6.571428571428571397e-01
4.857142857142857095e-01
5.999999999999999778e-01
6.571428571428571397e-01
5.571428571428571619e-01
5.428571428571428159e-01
5.857142857142857428e-01
6.285714285714285587e-01
6.142857142857143238e-01
6.999999999999999556e-01
5.285714285714285809e-01
5.285714285714285809e-01
6.428571428571429047e-01
5.714285714285713969e-01
3.571428571428571508e-01
5.999999999999999778e-01
6.285714285714285587e-01
4.000000000000000222e-01
5.714285714285713969e-01
5.857142857142857428e-01
5.571428571428571619e-01
5.857142857142857428e-01
6.571428571428571397e-01
6.142857142857143238e-01
5.714285714285713969e-01
5.428571428571428159e-01
5.714285714285713969e-01
5.285714285714285809e-01
5.714285714285713969e-01
5.428571428571428159e-01
5.142857142857142350e-01
4.714285714285714191e-01
5.142857142857142350e-01
5.999999999999999778e-01
5.285714285714285809e-01
5.428571428571428159e-01
5.857142857142857428e-01
5.857142857142857428e-01
5.999999999999999778e-01
6.428571428571429047e-01
4.428571428571428381e-01
6.285714285714285587e-01
5.571428571428571619e-01
4.714285714285714191e-01
5.142857142857142350e-01
6.285714285714285587e-01
5.714285714285713969e-01
4.142857142857143127e-01
5.428571428571428159e-01
6.142857142857143238e-01
4.285714285714285476e-01
3.857142857142857317e-01
3.714285714285714413e-01
5.000000000000000000e-01
4.285714285714285476e-01
5.571428571428571619e-01
5.714285714285713969e-01
6.714285714285713746e-01
4.571428571428571286e-01
6.428571428571429047e-01
7.142857142857143016e-01
5.714285714285713969e-01
5.571428571428571619e-01
4.428571428571428381e-01
4.000000000000000222e-01
3.571428571428571508e-01
5.571428571428571619e-01
5.714285714285713969e-01
4.571428571428571286e-01
5.285714285714285809e-01
4.428571428571428381e-01
5.999999999999999778e-01
6.999999999999999556e-01
5.857142857142857428e-01
5.285714285714285809e-01
5.142857142857142350e-01
5.571428571428571619e-01
6.142857142857143238e-01
4.142857142857143127e-01
5.428571428571428159e-01
5.999999999999999778e-01
4.285714285714285476e-01
4.285714285714285476e-01
4.714285714285714191e-01
4.714285714285714191e-01
5.142857142857142350e-01
5.142857142857142350e-01
4.857142857142857095e-01
5.428571428571428159e-01
4.285714285714285476e-01
4.714285714285714191e-01
4.571428571428571286e-01
4.571428571428571286e-01
5.428571428571428159e-01
4.857142857142857095e-01
5.999999999999999778e-01
6.285714285714285587e-01
5.000000000000000000e-01
3.857142857142857317e-01
6.285714285714285587e-01
6.142857142857143238e-01
3.857142857142857317e-01
5.571428571428571619e-01
7.428571428571428825e-01
5.857142857142857428e-01
5.000000000000000000e-01
4.142857142857143127e-01
5.000000000000000000e-01
5.285714285714285809e-01
4.428571428571428381e-01
5.571428571428571619e-01
5.142857142857142350e-01
5.142857142857142350e-01
5.285714285714285809e-01
6.285714285714285587e-01
4.428571428571428381e-01
5.285714285714285809e-01
5.428571428571428159e-01
6.142857142857143238e-01
5.428571428571428159e-01
5.000000000000000000e-01
4.571428571428571286e-01
5.857142857142857428e-01
6.571428571428571397e-01
5.857142857142857428e-01
5.999999999999999778e-01
5.571428571428571619e-01
7.285714285714285365e-01
5.999999999999999778e-01
6.142857142857143238e-01
5.999999999999999778e-01
6.285714285714285587e-01
4.142857142857143127e-01
5.999999999999999778e-01
6.428571428571429047e-01
5.285714285714285809e-01
4.428571428571428381e-01
5.999999999999999778e-01
5.714285714285713969e-01
7.285714285714285365e-01
6.999999999999999556e-01
5.571428571428571619e-01
5.000000000000000000e-01
5.999999999999999778e-01
4.857142857142857095e-01
4.857142857142857095e-01
4.571428571428571286e-01
4.571428571428571286e-01
2.999999999999999889e-01
5.142857142857142350e-01
4.428571428571428381e-01
4.428571428571428381e-01
3.571428571428571508e-01
4.142857142857143127e-01
4.571428571428571286e-01
4.714285714285714191e-01
7.142857142857143016e-01
4.000000000000000222e-01
5.428571428571428159e-01
4.714285714285714191e-01
3.857142857142857317e-01
6.428571428571429047e-01
4.000000000000000222e-01
4.000000000000000222e-01
6.285714285714285587e-01
6.285714285714285587e-01
6.714285714285713746e-01
5.000000000000000000e-01
5.571428571428571619e-01
5.428571428571428159e-01
4.714285714285714191e-01
4.571428571428571286e-01
4.857142857142857095e-01
4.142857142857143127e-01
4.857142857142857095e-01
4.000000000000000222e-01
4.857142857142857095e-01
5.714285714285713969e-01
6.285714285714285587e-01
5.571428571428571619e-01
4.285714285714285476e-01
6.571428571428571397e-01
5.142857142857142350e-01
4.571428571428571286e-01
3.857142857142857317e-01
5.714285714285713969e-01
3.857142857142857317e-01
5.714285714285713969e-01
5.000000000000000000e-01
5.571428571428571619e-01
4.142857142857143127e-01
4.000000000000000222e-01
4.285714285714285476e-01
6.285714285714285587e-01
5.571428571428571619e-01
5.857142857142857428e-01
5.857142857142857428e-01
4.428571428571428381e-01
5.142857142857142350e-01
5.857142857142857428e-01
6.571428571428571397e-01
3.714285714285714413e-01
5.999999999999999778e-01
4.142857142857143127e-01
4.714285714285714191e-01
5.000000000000000000e-01
4.428571428571428381e-01
6.714285714285713746e-01
4.857142857142857095e-01
5.285714285714285809e-01
5.857142857142857428e-01
5.571428571428571619e-01
5.428571428571428159e-01
3.857142857142857317e-01
5.714285714285713969e-01
5.000000000000000000e-01
4.857142857142857095e-01
4.142857142857143127e-01
5.999999999999999778e-01
6.428571428571429047e-01
4.285714285714285476e-01
5.571428571428571619e-01
5.571428571428571619e-01
3.714285714285714413e-01
4.000000000000000222e-01
6.857142857142857206e-01
3.857142857142857317e-01
5.000000000000000000e-01
4.000000000000000222e-01
6.428571428571429047e-01
6.714285714285713746e-01
4.714285714285714191e-01
4.571428571428571286e-01
4.571428571428571286e-01
5.857142857142857428e-01
4.571428571428571286e-01
3.857142857142857317e-01
4.428571428571428381e-01
6.714285714285713746e-01
6.857142857142857206e-01
6.714285714285713746e-01
3.857142857142857317e-01
4.285714285714285476e-01
4.857142857142857095e-01
3.857142857142857317e-01
4.000000000000000222e-01
4.714285714285714191e-01
5.428571428571428159e-01
5.428571428571428159e-01
6.142857142857143238e-01
6.571428571428571397e-01
5.428571428571428159e-01
5.999999999999999778e-01
6.285714285714285587e-01
4.000000000000000222e-01
6.571428571428571397e-01
4.571428571428571286e-01
3.714285714285714413e-01
5.714285714285713969e-01
5.571428571428571619e-01
5.571428571428571619e-01
5.999999999999999778e-01
4.714285714285714191e-01
5.428571428571428159e-01
6.142857142857143238e-01
5.571428571428571619e-01
5.714285714285713969e-01
5.142857142857142350e-01
4.142857142857143127e-01
4.857142857142857095e-01
5.571428571428571619e-01
5.428571428571428159e-01
4.714285714285714191e-01
4.000000000000000222e-01
4.142857142857143127e-01
5.285714285714285809e-01
4.714285714285714191e-01
5.285714285714285809e-01
5.000000000000000000e-01
5.714285714285713969e-01
5.428571428571428159e-01
5.571428571428571619e-01
5.857142857142857428e-01
5.999999999999999778e-01
5.000000000000000000e-01
5.571428571428571619e-01
5.285714285714285809e-01
6.999999999999999556e-01
5.571428571428571619e-01
5.142857142857142350e-01
4.142857142857143127e-01
4.428571428571428381e-01
5.285714285714285809e-01
4.428571428571428381e-01
5.999999999999999778e-01
5.285714285714285809e-01
4.000000000000000222e-01
6.999999999999999556e-01
4.142857142857143127e-01
5.285714285714285809e-01
6.285714285714285587e-01
4.571428571428571286e-01
4.000000000000000222e-01
5.428571428571428159e-01
5.428571428571428159e-01
4.428571428571428381e-01
5.714285714285713969e-01
3.857142857142857317e-01
3.714285714285714413e-01
5.857142857142857428e-01
4.000000000000000222e-01
4.857142857142857095e-01
5.142857142857142350e-01
5.142857142857142350e-01
4.714285714285714191e-01
6.285714285714285587e-01
5.714285714285713969e-01
5.142857142857142350e-01
5.571428571428571619e-01
4.714285714285714191e-01
3.714285714285714413e-01
3.857142857142857317e-01
5.428571428571428159e-01
5.571428571428571619e-01
6.285714285714285587e-01
6.142857142857143238e-01
5.285714285714285809e-01
5.999999999999999778e-01
5.428571428571428159e-01
5.000000000000000000e-01
3.571428571428571508e-01
6.428571428571429047e-01
3.571428571428571508e-01
5.000000000000000000e-01
4.714285714285714191e-01
6.142857142857143238e-01
5.428571428571428159e-01
6.428571428571429047e-01
5.857142857142857428e-01
5.000000000000000000e-01
5.142857142857142350e-01
4.428571428571428381e-01
5.571428571428571619e-01
4.571428571428571286e-01
6.285714285714285587e-01
3.428571428571428603e-01
5.285714285714285809e-01
3.714285714285714413e-01
5.000000000000000000e-01
6.285714285714285587e-01
6.285714285714285587e-01
5.142857142857142350e-01


==> images/logs/data/epsilon0/log_earliness_test.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
1,1,1,,test,0.1185204146934596,1.0,0.0016908778,0.0,0.3807962,0.38248706,0.1428571428571427,0.030274794435426473,0.016931487813351367,0.1428571428571427
3,3,2,,test,0.08524254447715346,1.0,0.001642165,0.0,0.38661918,0.38826135,0.14285714285714265,0.022441999561922263,0.012177506353879066,0.14285714285714265
5,5,3,,test,0.5732753103801357,1.0,0.0017686147,0.0,0.37246537,0.37423396,0.14285714285714282,0.1041095253590524,0.08189647291144794,0.14285714285714282
7,7,4,,test,0.08524254447715346,0.976888147004199,0.003666075,0.00013948749286916398,0.38904320000000003,0.3927093,0.1429973681636066,0.024730462591093662,0.06929739072871538,0.1429973681636066
9,9,5,,test,0.04236528862152822,1.769134963768116e-06,0.11298789,0.0,0.28308776,0.39607567,0.1428571428571424,0.011612405276441284,0.006052184088789746,0.1428571428571424
11,11,6,,test,0.1185204146934596,0.0,0.10714491,0.0,0.29905802,0.40620290000000003,0.1428571428571427,0.030274794435426473,0.016931487813351367,0.1428571428571427
13,13,7,,test,0.06962754383719442,0.0,0.11899464,0.0,0.26326203,0.38225666,0.1428571428571426,0.018598608523205225,0.009946791976742059,0.1428571428571426
15,15,8,,test,0.08524254447715346,5.307404891304348e-06,0.12022336,-6.22895254754295e-05,0.25994632,0.3801697,0.14267453751713607,0.022477365223525312,0.1550194780253523,0.14267453751713607
17,17,9,,test,0.5732753103801357,0.0,0.13532898,0.0,0.22346474,0.35879374,0.14285714285714282,0.1041095253590524,0.08189647291144794,0.14285714285714282
19,19,10,,test,0.06233201075131192,1.5192617929165266e-05,0.10860165,9.805454232819484e-05,0.29243759999999996,0.40103927,0.14301141622955846,0.01704876848398953,0.03746340749413948,0.14301141622955846
21,21,11,,test,0.08447459362600794,5.515312535108415e-05,0.10700788,-7.923845049030297e-05,0.296392,0.40339988,0.1425351496965101,0.026048925548748988,0.02650708390260301,0.1425351496965101
23,23,12,,test,0.08089082298732883,0.0001869989370927424,0.11517184,0.010659526012600585,0.27369064,0.3888625,0.1552114672119102,0.04552570029558575,0.031622299490565144,0.1552114672119102
25,25,13,,test,0.2696787405606041,0.002057427163204977,0.12626746,0.01607490432266692,0.24556112,0.37182859999999995,0.1520837943704422,0.09378289723590152,0.10696436698833167,0.1520837943704422
27,27,14,,test,0.05772430564443876,0.003126256222966521,0.1164501,-0.0011702624058536964,0.27326217,0.38971227,0.14150354789002412,0.037912610558327633,0.02887649961796418,0.14150354789002412
29,29,15,,test,0.08165877383847434,0.0016915453670935852,0.117903575,0.0010611423564819578,0.2671281,0.38503167,0.1446360518100375,0.030868610589178683,0.09733672182884688,0.1446360518100375
31,31,16,,test,0.0963778318187636,0.0030292829413478824,0.11004612,0.009992030906607005,0.29363665,0.40368277,0.14952576110135987,0.05087095097740274,0.03163365821146933,0.14952576110135987
33,33,17,,test,0.10776910277742224,0.0009215904024126502,0.10650167,0.003256137648262762,0.30702929999999995,0.41353098,0.14477325846981612,0.0524462517359842,0.04693344962868879,0.14477325846981612
35,35,18,,test,0.10072955330858824,0.0029122100922649137,0.10313016,0.009142994779160243,0.3151949,0.41832507,0.15069516297165614,0.05248681113071454,0.051957643262422894,0.15069516297165614
37,37,19,,test,0.1093050044797133,0.005716264324233233,0.10872489,0.015321175491066987,0.29693179999999997,0.4056567,0.1621855824346675,0.07072118957305085,0.047696836758075935,0.1621855824346675
39,39,20,,test,0.108153078202995,0.0068796968476154356,0.117266595,0.015397483488989902,0.27321228,0.3904789,0.160628319698585,0.07131283294198472,0.049233276814192775,0.160628319698585
41,41,21,,test,0.11954434916165366,0.0066833228666371754,0.12028138,0.013530488866524243,0.2660848,0.38636616,0.15851745755893734,0.0575333299279086,0.04900288989494032,0.15851745755893734
43,43,22,,test,0.10456930756431587,0.008500238188651556,0.10951677,0.009102395454336902,0.29774997,0.40726674,0.15090828151148505,0.0616368811433128,0.05281303693464152,0.15090828151148505
45,45,23,,test,0.09676180724433636,0.012683501809838784,0.11177857,0.013604361224307351,0.29226306,0.40404165,0.15734205199405354,0.07803165073743926,0.054124988555787984,0.15734205199405354
47,47,24,,test,0.11173684884167412,0.011170458046322045,0.113811165,0.017139358204864574,0.28723523,0.4010464,0.16212492358695788,0.06333415767154063,0.04493822040309963,0.16212492358695788
49,49,25,,test,0.11276078330986815,0.012811990379416641,0.112718225,0.01933623417707193,0.28939325,0.40211147,0.1647134978332099,0.07384115121203318,0.0664572218955366,0.1647134978332099
51,51,26,,test,0.10917701267118904,0.011108099467405349,0.11092599,0.01892389577411395,0.29525409999999996,0.40618014,0.16414131530311554,0.07143862627156335,0.14674372536664235,0.16414131530311554
53,53,27,,test,0.08844233969025983,0.011977636159209638,0.12126611,0.011750914394638816,0.2665068,0.38777292,0.15675199392073294,0.07059636909611569,0.11739076357484204,0.15675199392073294
55,55,28,,test,0.09151414309484192,0.014869908511859625,0.12217255,0.010294041143434143,0.26104814,0.3832207,0.15274882927442152,0.05374054920620069,0.05834465046372656,0.15274882927442152
57,57,29,,test,0.08524254447715346,0.013214623554411022,0.10737081,0.009225778574110456,0.30365407,0.41102487,0.1485016993086989,0.07676323086377425,0.07524467718041118,0.1485016993086989
59,59,30,,test,0.08844233969025983,0.012728531094645263,0.11078169,0.011184010960744444,0.29542744,0.4062091,0.15494092679177154,0.06637877823363435,0.04704883961121385,0.15494092679177154
61,61,31,,test,0.11032893894790734,0.00953251609720818,0.12007479,0.016644475384806318,0.27369124,0.39376605,0.16035772458116576,0.06614578904319082,0.0458490289962894,0.16035772458116576
63,63,32,,test,0.11122488160757713,0.011961713944535726,0.1167298,0.0038853878695509375,0.27861387,0.39534366,0.14916756982116333,0.04919117918134618,0.03251163931621466,0.14916756982116333
65,65,33,,test,0.11992832458722642,0.01206339394801146,0.12371157,0.021983983437175947,0.25860479999999997,0.38231635,0.16855383052691808,0.07788270836658763,0.06546975692594185,0.16855383052691808
67,67,34,,test,0.08793037245616281,0.01384968540666077,0.11666403,0.008173370964076767,0.27716658,0.39383063,0.14855350228453396,0.0640265907930265,0.04439937082636782,0.14855350228453396
69,69,35,,test,0.11058492256495583,0.013892254359587406,0.1203568,0.009520274650531978,0.26803362,0.38839042,0.15460271792996025,0.06476258560443145,0.0573315934304713,0.15460271792996025
71,71,36,,test,0.11506463586330475,0.012904643680309798,0.12178978,0.012025167559410316,0.27035190000000003,0.39214164,0.15342398978415692,0.057638458228052684,0.039906296271820366,0.15342398978415692
73,73,37,,test,0.1118648406501984,0.015324428083923156,0.11961058,0.003359037569795269,0.27452403,0.39413459999999995,0.14540711540099324,0.04497231550713268,0.03793643853005823,0.14540711540099324
75,75,38,,test,0.11327275054396517,0.015460432048540897,0.12656781,0.002823252728842474,0.25056069999999997,0.3771285,0.1449706181336036,0.043186591817152106,0.17363352933438295,0.1449706181336036
77,77,39,,test,0.11301676692691667,0.015691129990661162,0.11099096,0.014431786211271225,0.2962772,0.40726817,0.16006063760471384,0.057865903248750974,0.06343743174923007,0.16006063760471384
79,79,40,,test,0.1182644310764111,0.01682424859215257,0.119065434,0.005055874727569406,0.27490544,0.39397088,0.15089486321629728,0.051343637839289295,0.047883100451101,0.15089486321629728
81,81,41,,test,0.11647254575707155,0.015288845156969724,0.11468616,0.011464348308822628,0.28445349999999997,0.3991397,0.15730225011435248,0.0640695625484212,0.05385424089204766,0.15730225011435248
83,83,42,,test,0.11327275054396517,0.0161759634846155,0.124816686,0.02208925133216344,0.26057136,0.38538805,0.17012626131040814,0.07056034936994056,0.04883257580484378,0.17012626131040814
85,85,43,,test,0.09599385639319084,0.016365241725824348,0.10888301,0.014864379481096953,0.3026085,0.4114915,0.15777545452132216,0.06880245273819484,0.05329016389428199,0.15777545452132216
87,87,44,,test,0.108153078202995,0.017135616345775755,0.11950818,0.016296087068582085,0.27111453,0.39062268,0.16075037197499434,0.06258701013812464,0.056472378835096,0.16075037197499434
89,89,45,,test,0.10776910277742224,0.015588649076473147,0.11754416,0.01771982590993806,0.27977270000000004,0.39731687,0.16367542134351326,0.07689817920389634,0.1755788740938437,0.16367542134351326
91,91,46,,test,0.11788045565083835,0.02071730276531429,0.10873277,0.016944254258436785,0.30135342,0.41008618,0.16287508645137685,0.07151075603964899,0.0685132452773272,0.16287508645137685
93,93,47,,test,0.1123768078842954,0.018537972603148524,0.11718689,0.00922317819039903,0.27985618,0.39704308,0.15292557745749993,0.06524979191894953,0.054216222663821666,0.15292557745749993
95,95,48,,test,0.09535389735056957,0.01684325650734468,0.114571765,0.014108836597280088,0.28838375,0.40295553,0.15171482137250686,0.05861215155242561,0.04119398839940934,0.15171482137250686
97,97,49,,test,0.06348393702803021,0.016883617470122743,0.11775662,0.005116674689977161,0.27698362,0.39474022,0.14571244482957613,0.04337823421147389,0.04728611883515658,0.14571244482957613
99,99,50,,test,0.10840906182004352,0.034467743814775034,0.12837269999999998,0.023131168435130144,0.24970517,0.37807786,0.1712692750967842,0.07472085373035638,0.0554475875979945,0.1712692750967842
101,101,51,,test,0.11967234097017793,0.011482846138249916,0.11337877,0.02081993868086399,0.28852534,0.4019041,0.16675886055933367,0.0667848091877658,0.04677165273215853,0.16675886055933367
103,103,52,,test,0.11916037373608088,0.018369995295472414,0.12253572,0.0048769648816146685,0.26531988,0.38785559999999997,0.14834193164015827,0.04670561565834274,0.052249995310273925,0.14834193164015827
105,105,53,,test,0.12120824267246895,0.017203811698650432,0.11595332,0.02497104897454035,0.28249305,0.39844640000000003,0.17273435704504164,0.07378790385234367,0.06908343402109936,0.17273435704504164
107,107,54,,test,0.10418533213874312,0.016468309608822045,0.12018682,0.016457300412137568,0.2708633,0.39105013,0.15759820653145176,0.05329178973187549,0.05684044441799145,0.15759820653145176
109,109,55,,test,0.08831434788173557,0.017875934871257444,0.12456389,0.012870867855596909,0.26534635,0.38991022,0.14744430061613584,0.04828638937882064,0.033667426428634364,0.14744430061613584
111,111,56,,test,0.10981697171381033,0.01690347841008033,0.11997941,0.017129319644670883,0.27231783,0.39229727,0.16115507563345524,0.06075549440687615,0.05153936682051349,0.16115507563345524
113,113,57,,test,0.10776910277742224,0.01730494313314515,0.117540725,0.0014494491101512135,0.27908522,0.39662594,0.13939088256269724,0.0454477739394463,0.04079486067795475,0.13939088256269724
115,115,58,,test,0.11711250479969282,0.01770203027574149,0.121382765,-0.0003693420758769462,0.26952740000000003,0.39091018,0.14226941257733464,0.03275321041000566,0.022045286002699616,0.14226941257733464
117,117,59,,test,0.11992832458722642,0.016969465772806426,0.1262348,0.020909653069492728,0.25599802,0.38223282,0.16603131757158085,0.05784362276809541,0.04088010277121002,0.16603131757158085
119,119,60,,test,0.11916037373608088,0.013277802243954329,0.11675654,0.020750541729044742,0.28113788,0.39789444,0.16721104465424716,0.0667785068177721,0.0475103312946614,0.16721104465424716
121,121,61,,test,0.08972225777550237,0.01660657367764156,0.11731753,0.013537876815954995,0.28179827,0.39911579999999997,0.14869994819582555,0.04861049761539584,0.03925039192933847,0.14869994819582555
123,123,62,,test,0.11672852937412005,0.01780070137835637,0.11589489999999998,0.015157447914869587,0.28614914,0.40204406,0.1590633817605159,0.06032295149053285,0.0465264718629735,0.1590633817605159
125,125,63,,test,0.12261615256623574,0.01880133508524323,0.12254761,0.01514164521376839,0.26382262,0.38637024,0.16104377877815712,0.07913830584913538,0.12709735020096327,0.16104377877815712
127,127,64,,test,0.10162549596825804,0.017809747280853275,0.118653454,0.012758034779639391,0.2799713,0.39862478,0.15846966060566595,0.06373601981808859,0.0537901649774195,0.15846966060566595
129,129,65,,test,0.11954434916165366,0.016571958974939613,0.11703633,0.009939979796711159,0.28015256,0.3971889,0.15303727091686573,0.05223266927692535,0.03870065512656902,0.15303727091686573
131,131,66,,test,0.11647254575707155,0.018682292873518427,0.11959185,0.02014536904377349,0.27396002,0.39355186,0.16426618393503906,0.06410787090464391,0.05345722115448167,0.16426618393503906
133,133,67,,test,0.1185204146934596,0.01891485046448433,0.12003754,0.013868629873604934,0.2748863,0.39492387,0.15798798450826515,0.05954387414738167,0.041805053306958134,0.15798798450826515
135,135,68,,test,0.08946627415845386,0.019041918240401363,0.11840321,0.013699088591842708,0.2779447,0.39634794,0.15607034872385833,0.06528957078499446,0.04982168847273399,0.15607034872385833
137,137,69,,test,0.09138615128631768,0.019055122295774357,0.11891432,0.01189443190191888,0.27593634,0.39485064,0.1517148260888225,0.06256085157574955,0.1881278786199867,0.1517148260888225
139,139,70,,test,0.11365672596953795,0.017049277073854063,0.11700001,0.005497251328383391,0.28356509999999996,0.40056512,0.15096260357178146,0.04364036296301891,0.19262324276500795,0.15096260357178146
141,141,71,,test,0.11877639831050812,0.019396856085341536,0.12251896,0.022444494233626985,0.26717693,0.38969588,0.1695175835278728,0.06738319783574091,0.05092773192172068,0.1695175835278728
143,143,72,,test,0.11724049660821707,0.01541604184659729,0.118592344,0.02081578627888015,0.27685988,0.39545223,0.16542714771275713,0.06685039503413784,0.0458141872863508,0.16542714771275713
145,145,73,,test,0.10751311916037372,0.01582469282331339,0.120161325,0.020705551895288055,0.27473020000000004,0.39489153,0.16570847105564232,0.06910373735315815,0.047777278659214786,0.16570847105564232
147,147,74,,test,0.07820299500831948,0.015288153960053646,0.11858082,0.012042762158550685,0.2802953,0.39887616,0.15154126607489055,0.0545503344557217,0.057697047423375725,0.15154126607489055
149,149,75,,test,0.09983361064891846,0.01765260421055219,0.11892819,0.013483570210640727,0.27557474,0.39450294,0.1604554129892342,0.07708138001486807,0.06667678751535913,0.1604554129892342
151,151,76,,test,0.10277742224497632,0.0185112161510996,0.11945686,0.013846325287623572,0.27764809999999995,0.39710498,0.15715325482556214,0.06554544290051137,0.05114832877430247,0.15715325482556214
153,153,77,,test,0.09957762703186997,0.01678153701129087,0.117712915,0.022127134838254247,0.28206044,0.39977336,0.17212212961136086,0.06548723604498106,0.06152868404269095,0.17212212961136086
155,155,78,,test,0.09714578266990913,0.016399332545149425,0.117073186,0.014169401497464196,0.28220677,0.39927998,0.16125498488808035,0.07164020630345651,0.06322303905924956,0.16125498488808035
157,157,79,,test,0.107641110968898,0.016195772310519885,0.12201351,0.020244934108016126,0.26886153,0.39087504,0.1658119911440979,0.06945534102945869,0.05290745265034947,0.1658119911440979
159,159,80,,test,0.09714578266990913,0.016607961557163518,0.12278463,0.021203060136028382,0.27085352,0.39363813,0.16884270437176455,0.06414673750678422,0.047304757986869166,0.16884270437176455
161,161,81,,test,0.10853705362856778,0.018291462160150547,0.12045883,0.020680711960169525,0.27057344,0.39103228,0.16940959086061952,0.08008190283626805,0.07084680694553705,0.16940959086061952
163,163,82,,test,0.07346729809292206,0.017946900497486238,0.12276027,0.009334377837235844,0.26462284,0.38738313,0.14611750041288335,0.0534136334957098,0.2177033047190248,0.14611750041288335
165,165,83,,test,0.11724049660821707,0.016209906190315697,0.115211576,0.022771032967145367,0.29070050000000003,0.40591204,0.1694574635301172,0.07254143639042551,0.0754079104850851,0.1694574635301172
167,167,84,,test,0.09612184820171507,0.018392245253342317,0.1219766,0.015043719687379043,0.27011305,0.39208964,0.1606713564616292,0.06993185511391535,0.21191105734267632,0.1606713564616292
169,169,85,,test,0.08613848713682325,0.018249622803968656,0.12335166,0.012937365617672648,0.26608038,0.38943207,0.15502526782404827,0.07962475595690187,0.13429226206098208,0.15502526782404827
171,171,86,,test,0.10085754511711252,0.01634321119554685,0.11313239,0.015324312604961816,0.29307866,0.40621108,0.1552029911508604,0.06975412114090218,0.05433392259622221,0.1552029911508604
173,173,87,,test,0.08089082298732883,0.016527840314641613,0.11645537,0.009726854447100631,0.284262,0.40071738,0.14308962494824384,0.05290428916569217,0.048826866592859564,0.14308962494824384
175,175,88,,test,0.09356201203122999,0.01637372534511572,0.12097563,0.021363402247520827,0.27530095,0.3962766,0.1715268616856766,0.06826260506184485,0.0598321678966723,0.1715268616856766
177,177,89,,test,0.09228209394598744,0.016362800593858837,0.12022005,0.02133174367303479,0.2706332,0.39085326,0.1705355786562616,0.06626043807542623,0.1613323973230793,0.1705355786562616
179,179,90,,test,0.0966338154358121,0.01830643535048731,0.12236909,0.02097319048098996,0.27464807,0.39701715,0.16934218623391745,0.07096067599785906,0.06827635552421009,0.16934218623391745
181,181,91,,test,0.11122488160757713,0.018561681754507925,0.11825144,0.01948412478310976,0.27955747,0.3978089,0.1661774055486927,0.07689069903187377,0.057503014500623964,0.1661774055486927
183,183,92,,test,0.11416869320363494,0.017901832812851085,0.11981316,0.019052741002985686,0.28020918,0.40002233,0.1623495092480203,0.06527485446487112,0.057755844849864776,0.1623495092480203
185,185,93,,test,0.1927556636375272,0.019107595661653192,0.1254681,0.02614378116189873,0.2588047,0.3842728,0.15178169909160708,0.11099393731059057,0.16438874686793253,0.15178169909160708
187,187,94,,test,0.1121208242672469,0.018556283835734752,0.11515702,0.0187566530745716,0.2897498,0.40490679999999996,0.16362021034927568,0.0667488055846002,0.05224730627560587,0.16362021034927568
189,189,95,,test,0.07845897862536798,0.018523690609727844,0.120980315,0.013283182443437205,0.27332965,0.39430997,0.15337224625039556,0.06325994874232706,0.053476832678404286,0.15337224625039556
191,191,96,,test,0.10904902086266477,0.01849954260318364,0.12614273,0.019101217239665846,0.256317,0.3824597,0.16035609409030366,0.07845348659187436,0.1396449204333318,0.16035609409030366
193,193,97,,test,0.08306668373224113,0.017758971735970682,0.11761019,0.01970441632870762,0.28177583,0.39938605,0.1712000487149461,0.0720038645932368,0.06032944755739016,0.1712000487149461
195,195,98,,test,0.09983361064891846,0.015646758988631895,0.11839427,0.011093873523103807,0.2779938,0.39638805,0.15367104628052794,0.057993210942448324,0.0822035847431392,0.15367104628052794
197,197,99,,test,0.07538717522078588,0.018630768531976743,0.12167704,0.009478319497599898,0.27356428,0.39524132,0.14231370807930574,0.0562811433617308,0.08378741597196109,0.14231370807930574
199,199,100,,test,0.1160885703314988,0.018753749468985233,0.12272527,0.02022529601341324,0.26584738,0.38857270000000005,0.16490853263101438,0.06357850323144619,0.05611953314776673,0.16490853263101438


==> images/logs/data/epsilon0/log_earliness_train.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
0,0,1,,train,0.14180722891566264,1.0,0.0016288207,-0.0014745013812370762,0.4075789,0.4092077,0.14153054970424664,0.1378478981958588,0.1413539791109858,0.14153054970424664
2,2,2,,train,0.1396987951807229,1.0,0.0016324718,-0.004255553059862713,0.38864392,0.39027637,0.13923233640420846,0.12134669499164916,0.13904378331034656,0.13923233640420846
4,4,3,,train,0.14349397590361446,1.0,0.0016323777,0.0013443753562848565,0.38816223,0.38979462,0.14400290751292336,0.12622852459580075,0.14619759644872626,0.14400290751292336
6,6,4,,train,0.1403012048192771,0.998803436756134,0.0018240617,-0.0028312009731067626,0.38816258,0.38998663,0.14035965905511585,0.12659253729157188,0.13800979416804154,0.14035965905511585
8,8,5,,train,0.14457831325301204,0.2868104875087738,0.081626855,0.0008715501060395716,0.312275,0.39390182,0.14358949574389088,0.12914142935786035,0.1459158282601161,0.14358949574389088
10,10,6,,train,0.14210843373493975,1.6650682255203717e-06,0.11428011,-0.0021295325691843853,0.28032959999999996,0.3946097,0.14106639637063412,0.1253814482042629,0.14046866703197236,0.14106639637063412
12,12,7,,train,0.1416867469879518,0.0,0.114224,-0.0021889174973844768,0.2788913,0.39311528,0.14098286345495312,0.11176721909445733,0.13701961079551658,0.14098286345495312
14,14,8,,train,0.14560240963855425,0.0,0.11439694,0.0016681126656557359,0.2771051,0.39150205,0.1441777315145469,0.12788401040521832,0.1422209035428897,0.1441777315145469
16,16,9,,train,0.14698795180722893,3.3301364510407434e-06,0.114453144,0.00411907528785394,0.2759355,0.39038870000000003,0.1462642402979786,0.14135290739071868,0.14597055018106472,0.1462642402979786
18,18,10,,train,0.145,9.990409125748556e-06,0.11439586,0.0017500699928851456,0.27723613,0.39163196,0.14438713186211294,0.11569551879174718,0.14784269631098312,0.14438713186211294
20,20,11,,train,0.14337349397590365,4.868782707490027e-05,0.11465362,0.0005580780518278689,0.27687842,0.39153203,0.14333313529230154,0.1191243353394947,0.1403367836948934,0.14333313529230154
22,22,12,,train,0.15024096385542168,0.00021078527788631615,0.11453059,0.007881075548743727,0.27587545,0.39040604,0.14953612844996034,0.13814933023226333,0.1479976488429036,0.14953612844996034
24,24,13,,train,0.15487951807228914,0.001165115856565535,0.11576889999999998,0.012476705956907138,0.27359545,0.38936436,0.15342702826859012,0.1300964759416788,0.14044114176383313,0.15342702826859012
26,26,14,,train,0.14957831325301205,0.002411974361166358,0.11681488,0.009901270372117837,0.27299008,0.389805,0.15141207169559692,0.12462722125149588,0.14602258907215765,0.15141207169559692
28,28,15,,train,0.15006024096385542,0.0023773161228746176,0.11661857,0.009950368800244812,0.2743239,0.39094248,0.1517744133510644,0.12730796386292972,0.14995296610572956,0.1517744133510644
30,30,16,,train,0.15150602409638556,0.0037434424739331007,0.11811736,0.007912703548182652,0.27018008,0.38829747,0.14945505899332964,0.10749768979069704,0.14750097245313792,0.14945505899332964
32,32,17,,train,0.156144578313253,0.0020828766282647852,0.11895205,0.014923285591062884,0.27114788,0.39009988,0.15570101289128846,0.12896674049452062,0.1502520859023522,0.15570101289128846
34,34,18,,train,0.16349397590361445,0.0020674285478889947,0.11883020400000001,0.021893124839336392,0.27081752,0.38964772,0.1611452412570045,0.11953834140221413,0.15598994351255788,0.1611452412570045
36,36,19,,train,0.15969879518072289,0.004182404372841121,0.12001036,0.020049339526761915,0.2688895,0.38889983,0.16017773672591126,0.11795589203464192,0.15284345290844947,0.16017773672591126
38,38,20,,train,0.16542168674698796,0.005332874599844217,0.120312735,0.0265793952101268,0.26722357,0.3875363,0.16548992196817364,0.10167032297893007,0.12938556146006155,0.16548992196817364
40,40,21,,train,0.16879518072289154,0.00651658372953534,0.120932594,0.03269818886812933,0.26645443,0.38738704,0.1715329016353873,0.12432249387850687,0.16383751600956822,0.1715329016353873
42,42,22,,train,0.17506024096385542,0.007644514087587595,0.12292310599999999,0.0340690044387876,0.2650347,0.3879578,0.17116251655821835,0.12004778766319735,0.16265087372452788,0.17116251655821835
44,44,23,,train,0.16885542168674697,0.007225255481898785,0.12137548,0.028888566160583794,0.26580929999999997,0.3871848,0.16728272753652473,0.12032149632084398,0.14299776937318318,0.16728272753652473
46,46,24,,train,0.1666265060240964,0.010279299691319466,0.12312175,0.028962983584896563,0.26381679999999996,0.38693854,0.16806327134820154,0.11785931410339667,0.13899088603463355,0.16806327134820154
48,48,25,,train,0.16873493975903614,0.010741662234067915,0.12243724,0.03109718612101877,0.26385602,0.38629323,0.16973318012215524,0.1062444688662654,0.16350037949867882,0.16973318012215524
50,50,26,,train,0.17295180722891565,0.009666768833994864,0.12445057,0.034710034075881836,0.26277828,0.38722885,0.17230240370495736,0.10860073281994967,0.18420500897733447,0.17230240370495736
52,52,27,,train,0.15879518072289156,0.009514383971691132,0.12324528400000001,0.02346686358898036,0.26262757,0.38587287,0.16400862849407585,0.10076512312868503,0.12979699924100768,0.16400862849407585
54,54,28,,train,0.1674698795180723,0.010937771759927271,0.12395169,0.02920536626186761,0.26351255,0.38746426,0.168069485525419,0.1057789295805779,0.12722194713810095,0.168069485525419
56,56,29,,train,0.16349397590361445,0.010680456645786762,0.12460338,0.020746120038352682,0.26239234,0.38699573,0.15983554526741586,0.08968846863868807,0.12845049645759962,0.15983554526741586
58,58,30,,train,0.16493975903614458,0.009347723796963692,0.123369694,0.028090101458817282,0.26221794,0.38558763,0.16743707151954387,0.1141157335008568,0.1736169275393474,0.16743707151954387
60,60,31,,train,0.15993975903614455,0.008793625980615616,0.12540053,0.018078562139242648,0.25900716,0.38440773,0.15815154400690476,0.09356370520008456,0.15489414018995973,0.15815154400690476
62,62,32,,train,0.17421686746987952,0.008070153184235096,0.1250354,0.034382182662191715,0.26056534,0.38560072,0.17180506051416705,0.10831859726604524,0.11746426432245435,0.17180506051416705
64,64,33,,train,0.16072289156626507,0.01100505143404007,0.12421527,0.022951327521187788,0.26215503,0.38637027,0.16283659125591882,0.10497533011470947,0.13160084215537587,0.16283659125591882
66,66,34,,train,0.1722289156626506,0.011039926670491695,0.1262383,0.03036941323365348,0.25981024,0.38604853,0.16821629317085635,0.1033980858076404,0.15198066287719,0.16821629317085635
68,68,35,,train,0.1666265060240964,0.011403465643525124,0.12482172,0.02730129215447665,0.25973606,0.3845578,0.1662336746946509,0.10437255319453424,0.13883895453000447,0.1662336746946509
70,70,36,,train,0.1822289156626506,0.011344386264681816,0.12673567,0.04488165708838527,0.25757632,0.384312,0.18071761231210384,0.09351131228262193,0.1186449828726858,0.18071761231210384
72,72,37,,train,0.1727710843373494,0.011375097557902336,0.12689857,0.0318120711209142,0.257271,0.38416955,0.16964106573884646,0.0952033771044614,0.13427676572658226,0.16964106573884646
74,74,38,,train,0.16602409638554216,0.012682978063821793,0.1250733,0.029177981533029588,0.26123044,0.38630372,0.16841770709886328,0.10931015906353747,0.21539216787210566,0.16841770709886328
76,76,39,,train,0.16259036144578312,0.014166645705699919,0.12676767,0.0202038505350158,0.2581109,0.38487859999999996,0.15985934384775274,0.07589379393198857,0.145855510192562,0.15985934384775274
78,78,40,,train,0.17018072289156627,0.014629905112087728,0.1252647,0.030612959960934383,0.2600268,0.38529152,0.16875151102518635,0.10930169444710147,0.1610782896092938,0.16875151102518635
80,80,41,,train,0.16114457831325302,0.013662069104611874,0.12616327,0.021108845196614292,0.2587688,0.38493204,0.16105054322003154,0.10679205344706792,0.14078432622662654,0.16105054322003154
82,82,42,,train,0.1705421686746988,0.013870048336684704,0.1268781,0.02899618403156525,0.25780225,0.38468033,0.16708053644472387,0.102417847554932,0.13982948870488576,0.16708053644472387
84,84,43,,train,0.1816265060240964,0.014688428491353987,0.12769508,0.0447875491508548,0.25688484,0.38457990000000003,0.18115050333229007,0.13278720689570372,0.15639429216967854,0.18115050333229007
86,86,44,,train,0.17596385542168674,0.014141887426376345,0.1264517,0.03810518556343346,0.2581036,0.3845553,0.17547363207818803,0.12101805514284432,0.14858607912599756,0.17547363207818803
88,88,45,,train,0.17506024096385542,0.013387209735810757,0.1272714,0.036422312026837794,0.25673273,0.38400415,0.17374426702998755,0.10246051101751533,0.15116477998115502,0.17374426702998755
90,90,46,,train,0.17674698795180724,0.016130933538079262,0.12740262,0.03800115033309274,0.25745946,0.38486212,0.1749173479306351,0.10794133782627856,0.16755530809395272,0.1749173479306351
92,92,47,,train,0.1614457831325301,0.01762755215167999,0.12854965,0.02040750296665749,0.25578624,0.38433588,0.16010503981407878,0.08562973286673248,0.13907757456803602,0.16010503981407878
94,94,48,,train,0.1633132530120482,0.014833104796707632,0.12855916,0.025211170514267158,0.25463384,0.38319302,0.16463779794849362,0.08681856328211482,0.12622241990101285,0.16463779794849362
96,96,49,,train,0.17457831325301204,0.01548821572214365,0.12801823,0.034831562591359784,0.2564824,0.38450059999999997,0.17259318203060384,0.10094511314699824,0.10037319724555578,0.17259318203060384
98,98,50,,train,0.17578313253012048,0.01610160991549492,0.12758744,0.035937444878522636,0.25638348,0.38397095,0.17312155455729608,0.10935125930315297,0.14500825474134052,0.17312155455729608
100,100,51,,train,0.1794578313253012,0.014832981862127781,0.12635058,0.04103209488788098,0.25783443,0.38418505,0.17777398108125966,0.10842382936577154,0.15945749224632466,0.17777398108125966
102,102,52,,train,0.16493975903614458,0.014790368266403675,0.12951276,0.02204530719067881,0.25550428,0.38501707,0.1614817710737981,0.07845132088586926,0.14778014000427864,0.1614817710737981
104,104,53,,train,0.17704819277108433,0.016956867650151253,0.12686671,0.04003043691326093,0.25630465,0.38317132,0.17728285757400356,0.10747542329320947,0.16840649234883204,0.17728285757400356
106,106,54,,train,0.18590361445783127,0.016657682135701183,0.12757453,0.052779732606459656,0.25680947,0.38438404,0.18891537539870726,0.13792416750174746,0.16195188363837568,0.18891537539870726
108,108,55,,train,0.1855421686746988,0.01633203774690628,0.12850566,0.04919203479894791,0.25457042,0.3830761,0.1847476613310209,0.1325409075094393,0.15640296458063746,0.1847476613310209
110,110,56,,train,0.17343373493975905,0.01700456999242306,0.12797853,0.03536139037359458,0.2565015,0.38448003,0.17343874902107762,0.11793960163116253,0.16819554262112632,0.17343874902107762
112,112,57,,train,0.1705421686746988,0.017041323706507683,0.12904954,0.032060042976602865,0.25558093,0.3846305,0.17022107280117996,0.10089451775683013,0.1850130720415664,0.17022107280117996
114,114,58,,train,0.17301204819277108,0.015057642944157125,0.12658265,0.03627865445360115,0.2586111,0.38519377,0.17382716048456467,0.12976961150890698,0.16083847895994613,0.17382716048456467
116,116,59,,train,0.16240963855421686,0.01608449406921864,0.12990503,0.021364471306858486,0.2532024,0.38310745,0.16107659134501184,0.07770841027691143,0.13479822371631556,0.16107659134501184
118,118,60,,train,0.17602409638554214,0.014456584118306637,0.12797464,0.03877709257761438,0.25612652,0.38410120000000003,0.17621695897624942,0.11037022775981392,0.1925171737265172,0.17621695897624942
120,120,61,,train,0.17451807228915664,0.013732803054153921,0.12901780000000002,0.03566199030645922,0.25557762,0.38459545,0.1732489867019342,0.10016271111157096,0.1605966953501887,0.1732489867019342
122,122,62,,train,0.18144578313253013,0.016305703669786453,0.13052143,0.0438998871614276,0.251553,0.38207445,0.17934451037653368,0.1128293684717173,0.14880407766664686,0.17934451037653368
124,124,63,,train,0.17210843373493975,0.015611370094120502,0.1296745,0.03344217833939115,0.2544424,0.38411690000000004,0.17148902306380548,0.10057228649238162,0.14413589241704905,0.17148902306380548
126,126,64,,train,0.1822289156626506,0.017047245055437088,0.12962596,0.04542716574115383,0.25244376,0.38206974,0.1820913962821831,0.11242268777578293,0.1569215926458458,0.1820913962821831
128,128,65,,train,0.17409638554216866,0.01587963104248047,0.12931931,0.035297871270342215,0.25504375,0.38436303,0.17283952712647851,0.1069914059723286,0.1483228301994616,0.17283952712647851
130,130,66,,train,0.17602409638554214,0.015755368396639824,0.12904479,0.038257567781892,0.25495154,0.38399629999999996,0.17527521366602208,0.11894754294688015,0.12339130678481924,0.17527521366602208
132,132,67,,train,0.18367469879518072,0.017188835889101032,0.13011082,0.04840197668192986,0.25084168,0.38095248,0.184633566131558,0.10638001640743937,0.2674774758309412,0.184633566131558
134,134,68,,train,0.1785542168674699,0.017233885824680332,0.13158572,0.04071177059518758,0.2534572,0.3850429,0.17745946488083947,0.10824617631822632,0.1493442388926123,0.17745946488083947
136,136,69,,train,0.1830722891566265,0.017514050006866455,0.12986094,0.0474459004626526,0.25143287,0.3812938,0.1839105274385197,0.12196079057531307,0.2204772103604669,0.1839105274385197
138,138,70,,train,0.18379518072289155,0.01720428466796875,0.13251927,0.04129548225115488,0.250767,0.38328624,0.17700232979921296,0.10489962416543122,0.20106526710861716,0.17700232979921296
140,140,71,,train,0.17240963855421687,0.0175347700715065,0.13044374,0.031982502515828536,0.2532902,0.38373396,0.16988109311942012,0.09807052524791532,0.2413904799006452,0.16988109311942012
142,142,72,,train,0.17819277108433734,0.01735811866819859,0.13029338,0.040670441974090636,0.25230968,0.38260308,0.17757931374898894,0.11000891586188362,0.21355583659405186,0.17757931374898894
144,144,73,,train,0.19234939759036146,0.015079750679433348,0.1291765,0.055642269079004984,0.25442103,0.38359755,0.1902046064593728,0.12736358880029303,0.16791140597071766,0.1902046064593728
146,146,74,,train,0.18626506024096384,0.01449438650161028,0.12971549999999998,0.04968611490000288,0.2519723,0.38168776,0.18578652210513386,0.13391796605819825,0.16236742883406768,0.18578652210513386
148,148,75,,train,0.185,0.01564396359026432,0.13139911,0.05014543981022381,0.25295672,0.3843558,0.18649455932485612,0.13322334423336374,0.16146955007162347,0.18649455932485612
150,150,76,,train,0.18710843373493974,0.01615748181939125,0.13063419,0.051612305103448414,0.25128603,0.38192025,0.18701515977746128,0.14246579073670926,0.16462456823698002,0.18701515977746128
152,152,77,,train,0.1968674698795181,0.016817556694149968,0.13208519,0.062211074036023585,0.25033945,0.38242462,0.19566837003947787,0.1384926159455282,0.17553403841941168,0.19566837003947787
154,154,78,,train,0.19493975903614455,0.016557713970541954,0.13231865,0.061218738935961074,0.25050232,0.38282096,0.19508131040316168,0.14344898678135334,0.13835121079509866,0.19508131040316168
156,156,79,,train,0.18957831325301205,0.015933807939291,0.13171545,0.05162886222442723,0.2507817,0.38249713,0.18616000146725228,0.12538174075012815,0.19569874825909966,0.18616000146725228
158,158,80,,train,0.1880722891566265,0.015015922486782076,0.13173859999999998,0.05398387583027802,0.25090706,0.38264567,0.18959395664336684,0.1383147170559028,0.19787133089852468,0.18959395664336684
160,160,81,,train,0.18283132530120486,0.016262659803032875,0.13006459,0.04800312717014864,0.25411975,0.38418436,0.1843400967076068,0.13185858946471088,0.13824025411239968,0.1843400967076068
162,162,82,,train,0.18596385542168675,0.017007838934659958,0.13058886,0.04974583063305201,0.25267568,0.38326448,0.18512992117166,0.12322043809579955,0.14932623387710978,0.18512992117166
164,164,83,,train,0.1919879518072289,0.0168134868144989,0.13141532,0.05746035534516479,0.2513543,0.38276964,0.191924834711213,0.1500680658743004,0.16603372161208144,0.191924834711213
166,166,84,,train,0.18542168674698795,0.01723064854741096,0.13075408,0.05072494413421995,0.25194782,0.38270193,0.18685475681988306,0.13555080266938238,0.1575519657020744,0.18685475681988306
168,168,85,,train,0.19463855421686746,0.016914438456296917,0.1310637,0.06123345398127306,0.2520024,0.38306606,0.19611228609579706,0.14560772920736115,0.1762268843655123,0.19611228609579706
170,170,86,,train,0.18204819277108436,0.016452906653285027,0.13037421,0.04464639915657029,0.25272107,0.38309529999999997,0.1805729921498917,0.14544675294905374,0.1566534885102926,0.1805729921498917
172,172,87,,train,0.1867469879518072,0.016028808429837227,0.13161497,0.048313036333306164,0.25121477,0.3828298,0.18358140516062207,0.1325564856008523,0.17336406413795902,0.18358140516062207
174,174,88,,train,0.1858433734939759,0.016070218756794933,0.13164705,0.0515277005941293,0.25067505,0.38232207,0.18762066669135025,0.1471789870059904,0.20394259539593945,0.18762066669135025
176,176,89,,train,0.1980722891566265,0.01580306701362133,0.13179524,0.06403454676327229,0.25176504,0.38356033,0.1975080547314027,0.12856424188298346,0.15031534605045285,0.1975080547314027
178,178,90,,train,0.19090361445783133,0.016261979937553406,0.131457,0.05673548552112285,0.25048542,0.38194248,0.1919399928990676,0.14697828189436815,0.1838975459019004,0.1919399928990676
180,180,91,,train,0.19415662650602408,0.016695206984877586,0.13248442,0.058729698337759775,0.25094859999999997,0.38343307,0.19278467742529845,0.1286696140608897,0.15067994069156648,0.19278467742529845
182,182,92,,train,0.1902409638554217,0.017717866227030754,0.13351415,0.05503571303868676,0.24917457,0.38268873,0.1896293783260796,0.1400626206742137,0.17577103870341054,0.1896293783260796
184,184,93,,train,0.1966265060240964,0.016629712656140327,0.13202174,0.06093196568795356,0.25121772,0.38323948,0.19480147475942985,0.1382442547995846,0.19277177809260904,0.19480147475942985
186,186,94,,train,0.19463855421686746,0.016902906820178032,0.13356356,0.060751336293339224,0.24850307,0.38206664,0.19487646336720835,0.1501714842608536,0.19899460671465705,0.19487646336720835
188,188,95,,train,0.195,0.017361296340823174,0.13276386,0.059127521673889086,0.2495868,0.38235068,0.19270422813204074,0.14557781216284904,0.15481329300003616,0.19270422813204074
190,190,96,,train,0.19993975903614455,0.017657121643424034,0.13257553,0.06702297525844461,0.25159973,0.38417527,0.2008409204796284,0.1450832655506005,0.1653052914480219,0.2008409204796284
192,192,97,,train,0.2039156626506024,0.016738280653953552,0.13203986,0.07047551832497204,0.25071248,0.38275233,0.20276188913637624,0.15542555128656327,0.193251535471036,0.20276188913637624
194,194,98,,train,0.19114457831325304,0.01548744644969702,0.13233216,0.05544387910655331,0.2507576,0.38308978,0.19004811295199767,0.15636178814007082,0.1828318454883561,0.19004811295199767
196,196,99,,train,0.1830120481927711,0.016737695783376694,0.1343252,0.04636827001761785,0.24642077,0.38074598,0.1825575110604318,0.12395008196347596,0.20795176856677053,0.1825575110604318
198,198,100,,train,0.18451807228915665,0.01872507855296135,0.13324149,0.05069548341553423,0.2507176,0.38395908,0.1869159864982209,0.13968769479480267,0.19099835758431905,0.1869159864982209


==> images/logs/data/epsilon0_r0/log_earliness_test.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
1,1,1,,test,0.04236528862152822,1.0,0.0012200658,0.0,0.78137445,0.78259444,0.1428571428571424,0.011612405276441284,0.006052184088789746,0.1428571428571424
3,3,2,,test,0.06220401894278766,1.0,0.0012901658,0.0,0.7580069,0.759297,0.14285714285714254,0.016731792126402228,0.008886288420398236,0.14285714285714254
5,5,3,,test,0.5732753103801357,1.0,0.0013062501,0.0,0.7547621999999999,0.75606847,0.14285714285714282,0.1041095253590524,0.08189647291144794,0.14285714285714282
7,7,4,,test,0.05298860872904134,0.8509784194060007,0.014810406000000002,-0.0007936284663357557,0.74915004,0.76396036,0.14238899264373628,0.018013370603707463,0.09408351812305428,0.14238899264373628
9,9,5,,test,0.1185204146934596,0.00023788419577154253,0.09131938,0.0,0.6662215,0.75754094,0.1428571428571427,0.030274794435426473,0.016931487813351367,0.1428571428571427
11,11,6,,test,0.04236528862152822,0.00011946186699528145,0.08258848,0.0,0.7142068,0.7967953000000001,0.1428571428571424,0.011612405276441284,0.006052184088789746,0.1428571428571424
13,13,7,,test,0.1185204146934596,0.00019761374687535108,0.08719198,0.0,0.68591213,0.7731041000000001,0.1428571428571427,0.030274794435426473,0.016931487813351367,0.1428571428571427
15,15,8,,test,0.06220401894278766,0.0005362289217854736,0.08307296,0.0,0.710727,0.79379994,0.14285714285714254,0.016731792126402228,0.008886288420398236,0.14285714285714254
17,17,9,,test,0.06962754383719442,0.0014156508266276262,0.08303417,0.0,0.71074146,0.7937755999999999,0.1428571428571426,0.018598608523205225,0.009946791976742059,0.1428571428571426
19,19,10,,test,0.4429796493024447,0.002887093861469217,0.08716608,-0.010997702268218508,0.68480515,0.7719712,0.14085726282958,0.10854696560465286,0.09311360810031208,0.14085726282958
21,21,11,,test,0.1177524638423141,0.004151748333228008,0.08348132,0.007127845611586019,0.7063896,0.7898708999999999,0.15244369099317406,0.04804297019139845,0.03874181240540153,0.15244369099317406
23,23,12,,test,0.06924356841162166,0.005549378668829345,0.08424607,-0.00035816032433668994,0.70259225,0.7868383000000001,0.142181675819934,0.019218209231371484,0.017416520516070382,0.142181675819934
25,25,13,,test,0.09266606937156023,0.007037273287411526,0.084111184,-0.005607022797824504,0.7024589,0.7865701,0.1333205379565133,0.038242564519982966,0.022323509365549384,0.1333205379565133
27,27,14,,test,0.06962754383719442,0.008805401627099483,0.08419106,3.750468148230626e-06,0.70165086,0.78584194,0.1428571428571426,0.018600834302109397,0.009948065247604415,0.1428571428571426
29,29,15,,test,0.08524254447715346,0.0075637267099553426,0.08607879,0.00010267660209924618,0.6908797,0.77695847,0.14300145733969244,0.02391576411139949,0.021314560311606702,0.14300145733969244
31,31,16,,test,0.0488928708562652,0.006130112992044433,0.081695564,0.0002051478417992372,0.7175685,0.7992640000000001,0.1434020143252482,0.01542423709022464,0.012229825441444105,0.1434020143252482
33,33,17,,test,0.11647254575707155,0.005402178411309123,0.08498613,0.0036250198344303314,0.6978576,0.7828437,0.1474583110710585,0.0466887908146723,0.04767822110173652,0.1474583110710585
35,35,18,,test,0.2319211570459491,0.0036713116196564993,0.09120846,0.011502737722037491,0.6643534000000001,0.7555618000000001,0.15213327355372502,0.08799244629763706,0.11271143893107866,0.15213327355372502
37,37,19,,test,0.10994496352233456,0.0016677978159055165,0.086427376,0.009141218854591172,0.6932041,0.7796314999999999,0.1516040860229879,0.0542661269139205,0.03868365181641727,0.1516040860229879
39,39,20,,test,0.0862664789453475,0.00133148114502584,0.07928982400000001,0.011729809086358085,0.73768854,0.81697834,0.15551228424599076,0.06182477564025792,0.05652665352388535,0.15551228424599076
41,41,21,,test,0.09740176628695764,0.0023016583020868445,0.083378345,0.013379221287078743,0.7148148,0.79819316,0.1573909029945777,0.06287886811140965,0.04006536110684874,0.1573909029945777
43,43,22,,test,0.10328938947907336,0.0016028691913127738,0.08726623,0.01118725842448638,0.68746257,0.7747288,0.15274294519917928,0.051577159578256634,0.11136035402817243,0.15274294519917928
45,45,23,,test,0.09765774990400616,0.0038475860331704304,0.08755165,0.015499361461075297,0.69236934,0.77992105,0.16004637300183194,0.0556575758698584,0.03375611863131367,0.16004637300183194
47,47,24,,test,0.1025214386279278,0.002382199199879227,0.08442554,0.011157999515621391,0.70780516,0.7922307,0.15339724767852264,0.050238426007019936,0.040856233782841415,0.15339724767852264
49,49,25,,test,0.10508127479841292,0.003644264426047635,0.08716242,0.010697008589914491,0.6941042,0.7812666,0.15326434956719495,0.0567231181271204,0.03817758513122076,0.15326434956719495
51,51,26,,test,0.1064891846921797,0.005238468970305303,0.08398062,0.015726435863214254,0.71215343,0.79613405,0.15895151860719245,0.0671886284213965,0.045378258080475166,0.15895151860719245
53,53,27,,test,0.08793037245616281,0.004151877246938546,0.08185508,0.01020653480416227,0.72595716,0.8078123,0.149478947118634,0.05494728349079357,0.03682439837934478,0.149478947118634
55,55,28,,test,0.10072955330858824,0.003381922282257612,0.08532564,0.013355949845522502,0.70402396,0.7893496999999999,0.15792412528927358,0.05449231127968812,0.03526111729625251,0.15792412528927358
57,57,29,,test,0.16779726097529754,0.006193873164707617,0.09122077,0.018648017522266632,0.6737889,0.7650097,0.1609774986327515,0.0768269640493834,0.11033672258328246,0.1609774986327515
59,59,30,,test,0.09420197107385128,0.006867784672192731,0.08766553,0.013961709595477422,0.69024706,0.77791256,0.15710696107894814,0.05831849153193069,0.04187210855629736,0.15710696107894814
61,61,31,,test,0.10162549596825804,0.010230627725290698,0.08508975,0.014395984532546691,0.70957243,0.79466224,0.1579657394467769,0.049494981726896266,0.03605533687343738,0.1579657394467769
63,63,32,,test,0.11199283245872264,0.008883353279301483,0.08766410000000001,0.018312955089930697,0.694142,0.781806,0.16082797081470754,0.05915165580492188,0.13300643108680926,0.16082797081470754
65,65,33,,test,0.07577115064635863,0.006801086912636221,0.08248974,0.0070931355838390565,0.72063357,0.80312335,0.1550857811128697,0.060947485865863314,0.04249488462229741,0.1550857811128697
67,67,34,,test,0.08665045437092025,0.011260225874375071,0.08413315,0.009803331998355402,0.7142759,0.798409,0.1567830129833724,0.07708804500884611,0.0575632270504085,0.1567830129833724
69,69,35,,test,0.07769102777422245,0.012755965029385743,0.08584788,0.009561450727886113,0.70251626,0.7883641,0.15069849951711448,0.06571299518316953,0.0449756874550289,0.15069849951711448
71,71,36,,test,0.11596057852297452,0.01288197406716942,0.08596087,0.02046322873847563,0.7042184,0.7901793,0.1672304458550124,0.0784967309385538,0.0587560984570106,0.1672304458550124
73,73,37,,test,0.08575451171125048,0.015127530219568029,0.08340363,0.008476132355669654,0.7189501,0.80235374,0.15170183851730573,0.06786423832366155,0.045661223327878635,0.15170183851730573
75,75,38,,test,0.07423524894406758,0.019052118880603302,0.08346813,0.0023351053103912787,0.7182275,0.80169564,0.14209814085735778,0.0681837835337343,0.05638839054121673,0.14209814085735778
77,77,39,,test,0.08895430692435684,0.017882339414110774,0.09168437,0.01513673222217244,0.6736766,0.76536095,0.1680286793800659,0.07298029213919457,0.1324559642923204,0.1680286793800659
79,79,40,,test,0.08012287213618327,0.015002031350936694,0.091695786,0.01231862366908372,0.67322373,0.7649195,0.16054124087079752,0.0692906358061541,0.12278487335847715,0.16054124087079752
81,81,41,,test,0.10776910277742224,0.01567935221463881,0.08804780000000001,0.018727203723056716,0.6955365,0.78358436,0.1631656962947622,0.06605564674742183,0.04785219661078173,0.1631656962947622
83,83,42,,test,0.1180084474593626,0.016629177462504214,0.084625244,0.024878347923589214,0.70957583,0.7942011,0.1731311720615509,0.09030328406922994,0.08528468012420827,0.1731311720615509
85,85,43,,test,0.10520926660693716,0.01236254507042748,0.08997014,0.016721519790365208,0.68460804,0.7745781999999999,0.1617549318540487,0.04529773582116133,0.026520348277599585,0.1617549318540487
87,87,44,,test,0.10917701267118904,0.015260015114172566,0.08676395,0.019036597740546148,0.70065963,0.78742355,0.1632058902648826,0.07501374778894128,0.13167501880008106,0.1632058902648826
89,89,45,,test,0.10213746320235503,0.01606608237487361,0.09127647,0.015293546420934091,0.6774545999999999,0.76873106,0.1583347241131436,0.05473829603124064,0.07335898417756469,0.1583347241131436
91,91,46,,test,0.09842570075515167,0.016475844203776263,0.09139019,0.016413690234172603,0.6758187,0.76720893,0.15601782090402774,0.06309717537485046,0.04170998344446242,0.15601782090402774
93,93,47,,test,0.1236400870344298,0.013137950067934785,0.09153178,0.02423358751185016,0.67256314,0.76409495,0.1701419930963762,0.0823577480607336,0.18278481012066364,0.1701419930963762
95,95,48,,test,0.1048252911813644,0.017023617759767164,0.0869918,0.01954257360062013,0.7033508,0.7903425999999999,0.16528898179507193,0.06776047504095531,0.053555573184260984,0.16528898179507193
97,97,49,,test,0.10495328298988864,0.017888266701950626,0.092752025,0.017425315682433436,0.6674926999999999,0.7602446999999999,0.1588548928652894,0.06165886827313138,0.0524084484026538,0.1588548928652894
99,99,50,,test,0.10072955330858824,0.01726431062872149,0.08785196,0.015347280960657309,0.69250596,0.78035796,0.15721468431688154,0.06228733763936774,0.06340856163118097,0.15721468431688154
101,101,51,,test,0.10636119288365543,0.018369413812352544,0.091441646,0.018685046785293143,0.67553365,0.7669753,0.16038245213184926,0.06870754050751815,0.15033287775388213,0.16038245213184926
103,103,52,,test,0.08601049532829899,0.01639632364428856,0.08490489400000001,0.01529289682692714,0.71060324,0.79550815,0.16352366439674768,0.07163165053704743,0.06174879105303775,0.16352366439674768
105,105,53,,test,0.0997056188403942,0.016846594549594147,0.088988155,0.018665651940186732,0.68915606,0.77814424,0.16604295389290333,0.05965643765090688,0.17985018716878348,0.16604295389290333
107,107,54,,test,0.08793037245616281,0.01731561554267077,0.08852428,0.012803662883622951,0.7000076999999999,0.7885319000000001,0.1476162704512344,0.05341302101008822,0.0351100036836819,0.1476162704512344
109,109,55,,test,0.3147318571611417,0.016784765339744132,0.08986233,0.06068532369279168,0.6806896,0.7705519000000001,0.17203021242455765,0.11776547322176648,0.1249539417669386,0.17203021242455765
111,111,56,,test,0.0975297580954819,0.018453383266276262,0.09055808,0.013126035352215784,0.6862301,0.7767881999999999,0.14909881497088265,0.07091819046857148,0.14385417178000764,0.14909881497088265
113,113,57,,test,0.24600025598361705,0.017011414842784518,0.088363476,0.05221225853760696,0.6938758,0.78223926,0.17486330386366364,0.1204516175910278,0.1601118350085587,0.17486330386366364
115,115,58,,test,0.09996160245744272,0.01864412070097461,0.088497,0.018544503405117773,0.6951470000000001,0.78364396,0.16488582422434178,0.07915030333156245,0.07522491137536534,0.16488582422434178
117,117,59,,test,0.19928324587226415,0.017765466792705874,0.09023742400000001,0.01507208999329527,0.68240654,0.7726439,0.15260526103814073,0.08319979036169353,0.13425222909657225,0.15260526103814073
119,119,60,,test,0.16152566235760912,0.016804483651766657,0.08886555,0.03346038936223656,0.69515234,0.7840179,0.1751681616763335,0.10952085327017813,0.15931926206006033,0.1751681616763335
121,121,61,,test,0.09394598745680276,0.01794238028908269,0.09073595,0.012544109101180492,0.6793668,0.77010274,0.16014284565781026,0.06909765079065004,0.11905948142596375,0.16014284565781026
123,123,62,,test,0.09880967618072443,0.01938411008506769,0.08596355,0.018869670008439376,0.7038331999999999,0.7897967,0.17139157709267608,0.09282005914996093,0.15852973673411433,0.17139157709267608
125,125,63,,test,0.12517598873672084,0.019091602133011743,0.08614432,0.024087230705403608,0.7057321999999999,0.79187655,0.16929925875283258,0.08091908855301133,0.1322839080021779,0.16929925875283258
127,127,64,,test,0.10072955330858824,0.01955591640423127,0.08959025,0.017775984098081152,0.6864326999999999,0.7760229000000001,0.15160742316422735,0.07452895410454595,0.1793498977139652,0.15160742316422735
129,129,65,,test,0.2115704594905926,0.0198594588213403,0.08999126,0.04397924543732167,0.6849916,0.7749828000000001,0.17837868443469815,0.13056372390213594,0.18065834129070896,0.17837868443469815
131,131,66,,test,0.09138615128631768,0.020160011537502808,0.09048232,0.019753220126758314,0.68114734,0.7716297,0.1691169493838019,0.07522018860207348,0.20852941100151706,0.1691169493838019
133,133,67,,test,0.07513119160373738,0.0252131217919686,0.090116665,0.013782151384731791,0.6866826,0.7767991999999999,0.16082016175275796,0.06885189377875844,0.16419036575045445,0.16082016175275796
135,135,68,,test,0.08242672468961988,0.02151166356396051,0.0882141,0.00526832346482064,0.69020915,0.77842325,0.14682978513819386,0.05411855922684812,0.20777445538707756,0.14682978513819386
137,137,69,,test,0.09868168437220018,0.020131066295219643,0.09074483,0.01960573069480705,0.6865435999999999,0.77728844,0.16986263783722785,0.08158180908834355,0.06354404632304317,0.16986263783722785
139,139,70,,test,0.09317803660565724,0.01949981425454303,0.08997439,0.008208890108033455,0.6832441,0.7732185,0.15449964199393715,0.06893905240086169,0.07122491936991793,0.15449964199393715
141,141,71,,test,0.10572123384103416,0.01983531081479609,0.09109582,0.02052756273856386,0.6814784,0.7725741,0.17036748875843227,0.09343931876426904,0.1819543834489607,0.17036748875843227
143,143,72,,test,0.05785229745296301,0.01994439649951551,0.08625914,0.00662212271620565,0.705129,0.79138815,0.15500604008075808,0.04679291615039221,0.048937857926611227,0.15500604008075808
145,145,73,,test,0.10316139767054908,0.02010276013579935,0.09375461,0.024328949246284242,0.6664578,0.7602124,0.1751900119027848,0.09361383608240882,0.21530619979677484,0.1751900119027848
147,147,74,,test,0.09049020862664788,0.02015424607751236,0.08586833,0.012914178817688709,0.71089214,0.79676044,0.15385484821132991,0.07275502179001589,0.07622133472648422,0.15385484821132991
149,149,75,,test,0.10213746320235503,0.020036863286955118,0.090366095,0.011859572057100634,0.6838175,0.77418363,0.16022597530348026,0.0603882126088706,0.1982729640360179,0.16022597530348026
151,151,76,,test,0.08537053628567771,0.01899449993768257,0.08907017,0.008914773913584036,0.6934186,0.78248876,0.14481905160819264,0.06365899177811528,0.16647907715773955,0.14481905160819264
153,153,77,,test,0.09087418405222067,0.0208613514940386,0.08944260000000001,0.013106893389008572,0.6893541999999999,0.7787968000000001,0.15694846494769546,0.07049505758924532,0.0467597858031823,0.15694846494769546
155,155,78,,test,0.09548188915909382,0.020849787659918833,0.08901827,0.009150981677614715,0.69210356,0.78112185,0.15679063173554755,0.07586351268523679,0.06924027790712077,0.15679063173554755
157,157,79,,test,0.09868168437220018,0.019639995571951188,0.090455204,0.01853413425187976,0.68237484,0.77283007,0.16978339840899426,0.08860365979122757,0.2326418383628149,0.16978339840899426
159,159,80,,test,0.06796365032637912,0.018723131091309967,0.08667686,0.008119335304637694,0.7046526,0.7913295,0.15083827866738386,0.058833976033639726,0.1623003118141572,0.15083827866738386
161,161,81,,test,0.0851145526686292,0.01989347284100804,0.0905707,0.011356438642141609,0.68466806,0.77523875,0.1563940840225536,0.07395061990054792,0.14202758175053568,0.1563940840225536
163,163,82,,test,0.0933060284141815,0.020754764541027697,0.089046985,0.01634344903424282,0.6874943,0.77654123,0.16864836296259367,0.07581060069961075,0.07018248692256085,0.16864836296259367
165,165,83,,test,0.09458594649942403,0.02164345177595917,0.09330545,0.0121129267671623,0.6688088000000001,0.7621142,0.15638202804701812,0.07341134702592779,0.1266426267851928,0.15638202804701812
167,167,84,,test,0.09113016766926917,0.02328721129911668,0.08690300599999999,0.014899647988920297,0.7042768,0.79117984,0.16053766344424295,0.07187392612138008,0.061322423990083974,0.16053766344424295
169,169,85,,test,0.058748240112632785,0.0202918189494158,0.08906579,0.005060723592112872,0.6858393,0.7749050000000001,0.14910121632998147,0.04774423690285277,0.05718644935592127,0.14910121632998147
171,171,86,,test,0.06642774862408805,0.021224515130849067,0.091122955,0.006635344932007588,0.67960644,0.7707293000000001,0.14891467052544852,0.057413721130689765,0.17752892668563613,0.14891467052544852
173,173,87,,test,0.1845641878919749,0.02189798778314937,0.09078960000000001,0.033476073890543884,0.68305683,0.7738464,0.1674724829452768,0.10773056383280004,0.1493291615819314,0.1674724829452768
175,175,88,,test,0.107641110968898,0.02081086669071593,0.085652456,0.016466477571887402,0.7086979999999999,0.7943504,0.16280700570198595,0.07570778114205612,0.06429642383223437,0.16280700570198595
177,177,89,,test,0.10904902086266477,0.01883810566404056,0.08975188,0.004559552463104236,0.6871090999999999,0.7768609999999999,0.14851554704220218,0.044672680977438636,0.03237839767729793,0.14851554704220218
179,179,90,,test,0.10994496352233456,0.019966627257471076,0.09213816,0.00039118453813215227,0.6799147,0.7720529,0.1445518208402981,0.05270578622690408,0.06606179734640746,0.1445518208402981
181,181,91,,test,0.11980033277870215,0.01841333224497248,0.08882122,0.016529335567560952,0.6883295,0.77715075,0.16190135882565254,0.08297848736009474,0.12890506291745388,0.16190135882565254
183,183,92,,test,0.08396262639191092,0.020920314430962816,0.088612884,0.014547944361976322,0.6939466999999999,0.78255963,0.16203559346993252,0.07610019978288889,0.18086349921020448,0.16203559346993252
185,185,93,,test,0.17893254831690772,0.02126385575532244,0.09383163,0.0315265010385212,0.66541755,0.7592492,0.16843868235487294,0.12038961786978394,0.16784876713431449,0.16843868235487294
187,187,94,,test,0.08370664277486241,0.020684657425254188,0.08748393,0.015805369239705224,0.69908947,0.78657335,0.16086061784286906,0.06558613023351798,0.16987566939224075,0.16086061784286906
189,189,95,,test,0.10738512735184948,0.01960773148733289,0.09036209,0.020552223502898287,0.6850107,0.77537274,0.16918070767257934,0.08922378718762004,0.13284623777259225,0.16918070767257934
191,191,96,,test,0.08741840522206579,0.020746357721393667,0.08856278,0.019563121921850717,0.6966315,0.7851943,0.16971145595855378,0.07440804019742793,0.2479207324450597,0.16971145595855378
193,193,97,,test,0.08242672468961988,0.01894339525141136,0.09123911,0.015053237146123484,0.6816861999999999,0.7729254,0.15964369664085762,0.06756662946619953,0.060468191050690775,0.15964369664085762
195,195,98,,test,0.08537053628567771,0.019111973242121674,0.08917895,0.01751368061353006,0.6913328000000001,0.78051174,0.16486756530754668,0.06548666517582401,0.12467517244005012,0.16486756530754668
197,197,99,,test,0.09151414309484192,0.0203344784162243,0.08749199,0.019518064756989608,0.69887006,0.78636205,0.17032795924172575,0.06575800885185606,0.15217348041747242,0.17032795924172575
199,199,100,,test,0.0778190195827467,0.020736872963711947,0.09078458,0.011913990842636855,0.68341327,0.7741978,0.15448860021234892,0.06430695534684742,0.2088770528146473,0.15448860021234892


==> images/logs/data/epsilon0_r0/log_earliness_train.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
0,0,1,,train,0.14156626506024098,1.0,0.0012229205000000001,-0.0033223649055065577,0.81400347,0.81522644,0.14004980726074598,0.12274707081580967,0.1397321398346302,0.14004980726074598
2,2,2,,train,0.14373493975903615,1.0,0.0012255681,0.0018670459141311212,0.7808504,0.782076,0.14439809694968034,0.12655371062466475,0.13957434826963058,0.14439809694968034
4,4,3,,train,0.14156626506024098,1.0,0.0012241462,-0.0030667637294365725,0.77982426,0.7810483,0.14023781270393712,0.0954109184862463,0.12230937183640413,0.14023781270393712
6,6,4,,train,0.14301204819277108,0.9876466393470764,0.0022378257,-0.0007841068101776266,0.7779092,0.7801471,0.14220014487547375,0.11312570297850885,0.14736165591322622,0.14220014487547375
8,8,5,,train,0.14120481927710846,0.13568854331970215,0.07470008,-0.00369983087088498,0.70992905,0.78462917,0.13962327996343366,0.11728551023448625,0.13188345628451306,0.13962327996343366
10,10,6,,train,0.137710843373494,0.0005970810307189822,0.08548496,-0.00595607106476751,0.6982979,0.78378284,0.13782666376417765,0.11925538850298055,0.1361902716827521,0.13782666376417765
12,12,7,,train,0.1389156626506024,0.0003947752993553877,0.08552331,-0.005271574581649424,0.6968147,0.7823380999999999,0.13831726185962626,0.12339261890370964,0.1383811862811595,0.13831726185962626
14,14,8,,train,0.14204819277108433,0.0006709299050271512,0.08584134,-0.0008857575542421403,0.6957955,0.7816367,0.14206215155921545,0.12274891359099463,0.14123884393279212,0.14206215155921545
16,16,9,,train,0.1369277108433735,0.0014799369964748619,0.08556514,-0.00858716928057464,0.697104,0.7826691,0.13554892315529726,0.1132127525800536,0.13172126655108035,0.13554892315529726
18,18,10,,train,0.14186746987951807,0.003121539950370789,0.08565806,-0.002441971483595757,0.69582844,0.7814865,0.14084994175389082,0.11859232866122699,0.14040204335987028,0.14084994175389082
20,20,11,,train,0.14156626506024098,0.004651830065995455,0.08567832,-0.0016364677752990365,0.6948462,0.78052443,0.141422693761338,0.1217660831220093,0.138219440468361,0.141422693761338
22,22,12,,train,0.1416867469879518,0.00609538285061717,0.08565876,-0.004379496975550423,0.6950208999999999,0.7806795999999999,0.13912230852736934,0.11917574200886888,0.13304370171591645,0.13912230852736934
24,24,13,,train,0.14746987951807228,0.007263212464749812,0.08576136,0.0025033250320847644,0.69529307,0.78105444,0.144944746097287,0.13152500925498894,0.14350697253484518,0.144944746097287
26,26,14,,train,0.13921686746987952,0.00905581284314394,0.08570193,-0.004338212788166928,0.6943055,0.7800074,0.1391500791652515,0.1126405599004706,0.14081410418707582,0.1391500791652515
28,28,15,,train,0.14481927710843373,0.008901732042431831,0.08572733,0.0022920597890963386,0.69455385,0.7802812,0.14478160973032034,0.1200100471890161,0.1436273165250263,0.14478160973032034
30,30,16,,train,0.13975903614457832,0.008488240651786327,0.085742645,-0.003436191568011135,0.6937061999999999,0.7794489,0.13990457776917434,0.1361301517030192,0.14159955555121878,0.13990457776917434
32,32,17,,train,0.14825301204819274,0.0076754093170166016,0.085972585,0.006010541402296361,0.6930869000000001,0.77905947,0.14801121479414106,0.1195317707857604,0.14804015917851746,0.14801121479414106
34,34,18,,train,0.1427710843373494,0.006367189809679985,0.08631439,0.001005997423434683,0.6920281,0.7783425,0.1437097619009165,0.12657030063076866,0.14749471915601162,0.1437097619009165
36,36,19,,train,0.1555421686746988,0.003679337678477168,0.08698999,0.013839827131968515,0.6902726,0.77726257,0.15468255831853686,0.12079589072039433,0.1553087915941022,0.15468255831853686
38,38,20,,train,0.15813253012048192,0.003140194807201624,0.087944336,0.016358544448770242,0.68931645,0.7772608,0.15677433651454625,0.1299364338412761,0.15394176133269627,0.15677433651454625
40,40,21,,train,0.16042168674698795,0.0017983659636229274,0.08816441,0.020804374012637638,0.68808264,0.776247,0.16080863641855436,0.13266069306218986,0.15736880110030846,0.16080863641855436
42,42,22,,train,0.15819277108433735,0.01078211795538664,0.08711041,0.0180980046625026,0.69259304,0.7797034,0.1584063548192843,0.1095410560926284,0.15169456821953345,0.1584063548192843
44,44,23,,train,0.1613855421686747,0.002564482158049941,0.088084966,0.020817746752604938,0.68764395,0.77572894,0.16062973488126706,0.11740330261753172,0.13941805405197774,0.16062973488126706
46,46,24,,train,0.16439759036144574,0.0033435181248933077,0.08912378,0.02612326247476288,0.6841271,0.7732509,0.1654914698334672,0.11617481339279452,0.1513853171980066,0.1654914698334672
48,48,25,,train,0.16813253012048193,0.003733668243512511,0.08896572,0.02777416797812669,0.685458,0.7744236999999999,0.16632729127190046,0.12123727954007925,0.14800292572789986,0.16632729127190046
50,50,26,,train,0.1722289156626506,0.005836280528455973,0.08933556,0.03448935482657377,0.68474406,0.7740796,0.17246952760030793,0.12924579662185126,0.16526142325124527,0.17246952760030793
52,52,27,,train,0.17524096385542168,0.004878279287368059,0.08989614,0.03788101411467626,0.6805925,0.7704885,0.17551567371512775,0.11618872091372295,0.1535490681560717,0.17551567371512775
54,54,28,,train,0.1724698795180723,0.0039938814006745815,0.08988866,0.03630717988725144,0.6817578000000001,0.7716465,0.1746000656556079,0.1279298944735899,0.15915477301439446,0.1746000656556079
56,56,29,,train,0.17548192771084334,0.00538646476343274,0.089938305,0.03928926445218815,0.6807479999999999,0.7706863,0.1770691766985022,0.12066937957716625,0.15819207395943274,0.1770691766985022
58,58,30,,train,0.17927710843373493,0.0063491519540548325,0.08971649400000001,0.04297311324470599,0.6835749,0.7732913,0.17977279217785558,0.11174292904180197,0.13745266125520952,0.17977279217785558
60,60,31,,train,0.18024096385542168,0.008301444351673126,0.09004923,0.04122574625977204,0.6815821999999999,0.7716314999999999,0.17769644614283756,0.1299122129164372,0.16385962330445528,0.17769644614283756
62,62,32,,train,0.17903614457831327,0.009864757768809795,0.09019476,0.04238131744640596,0.68033504,0.7705298,0.17969499748028145,0.13307301483865244,0.14208155572443495,0.17969499748028145
64,64,33,,train,0.18885542168674696,0.008157570846378803,0.090637565,0.04997131582290137,0.6794752,0.77011275,0.18439387389691506,0.12019926187171726,0.17484274490636526,0.18439387389691506
66,66,34,,train,0.18048192771084334,0.008561410941183567,0.09025245,0.043531857631189406,0.680845,0.7710974,0.18013267477864606,0.13556119211836046,0.16498278355373558,0.18013267477864606
68,68,35,,train,0.1836144578313253,0.013337164185941221,0.09074784,0.04613645475197915,0.6786814,0.7694291999999999,0.18198359751533627,0.1250261606926723,0.14547962380022778,0.18198359751533627
70,70,36,,train,0.17987951807228916,0.011076865717768669,0.09076309,0.041597102370710494,0.6782441,0.7690071999999999,0.178152252726513,0.14457003902316887,0.17051387092823686,0.178152252726513
72,72,37,,train,0.16987951807228915,0.012982197105884552,0.090426005,0.032675059044021966,0.6795438,0.76996976,0.17120407610873745,0.1427471759040929,0.1674202905510536,0.17120407610873745
74,74,38,,train,0.17506024096385542,0.016686787828803062,0.09115134,0.03745302965783565,0.67646265,0.76761395,0.17516388450600745,0.14360034538450978,0.1767344627658849,0.17516388450600745
76,76,39,,train,0.17096385542168674,0.01699420996010304,0.09111093,0.03425782921401392,0.6764589,0.7675699,0.17266548021909736,0.13317384830363907,0.18748149387462185,0.17266548021909736
78,78,40,,train,0.16939759036144578,0.013700488954782486,0.090540074,0.031558769427253296,0.67900455,0.76954466,0.17030827857586903,0.12650623970882532,0.1683042061673887,0.17030827857586903
80,80,41,,train,0.18343373493975906,0.01527521200478077,0.09171018,0.04800860215421345,0.6750888,0.76679903,0.1842916994142947,0.1217365189207449,0.1828496456891996,0.1842916994142947
82,82,42,,train,0.17746987951807228,0.01623731292784214,0.09064402,0.04023049603781157,0.6783268,0.7689708000000001,0.1774508170319878,0.1187051328180794,0.1508532007959924,0.1774508170319878
84,84,43,,train,0.1822289156626506,0.014827894978225231,0.09138130400000001,0.04613054407334677,0.67652935,0.7679106,0.1823210720628467,0.13091148860091398,0.16892096810525511,0.1823210720628467
86,86,44,,train,0.17512048192771085,0.01431036647409201,0.09089423,0.039128546687707655,0.67736226,0.7682565,0.17677089322286918,0.10647603534186093,0.12883113873242616,0.17677089322286918
88,88,45,,train,0.17819277108433734,0.015194640494883059,0.09140414,0.04379940965642965,0.67533946,0.7667436,0.18136565827650752,0.12527014690160304,0.1535300904864446,0.18136565827650752
90,90,46,,train,0.1744578313253012,0.01581629551947117,0.09218384,0.03830407267950736,0.6730217,0.7652055,0.17624541892617515,0.1156993975533038,0.14473532884672086,0.17624541892617515
92,92,47,,train,0.17963855421686747,0.014504840597510338,0.09171826,0.045614652040088265,0.674538,0.7662563,0.1830173444426805,0.11304799439422986,0.14809570362937005,0.1830173444426805
94,94,48,,train,0.18819277108433732,0.014685592614114285,0.09213447,0.05469564557220792,0.67307246,0.7652069,0.19043321279203407,0.139899073799053,0.1910070194100592,0.19043321279203407
96,96,49,,train,0.1791566265060241,0.018806850537657738,0.09193265,0.04193697143649253,0.67489785,0.76683056,0.17865941949965128,0.1142251191441394,0.15697733675099287,0.17865941949965128
98,98,50,,train,0.1766867469879518,0.015899518504738808,0.09171376,0.03844722196821846,0.6746326,0.76634645,0.1757263116070831,0.11111727730390823,0.1491834157554007,0.1757263116070831
100,100,51,,train,0.1803614457831325,0.015280916355550291,0.09264971,0.04109515295964685,0.67159444,0.76424414,0.17753843951939102,0.10209741808568154,0.2883601421146061,0.17753843951939102
102,102,52,,train,0.1786144578313253,0.016989521682262417,0.09259924,0.043218666833780665,0.67234755,0.76494676,0.18043716847144625,0.1207966706738571,0.17859824767136642,0.18043716847144625
104,104,53,,train,0.17596385542168674,0.01321724895387888,0.09236817,0.03855935814386455,0.6735425,0.7659106,0.17589970654212067,0.12755613680048508,0.15509505594417722,0.17589970654212067
106,106,54,,train,0.18295180722891569,0.015174536034464838,0.093745016,0.04592521571899797,0.66880614,0.7625510999999999,0.18175344501519244,0.1268578353165544,0.15549485554009107,0.18175344501519244
108,108,55,,train,0.1858433734939759,0.016366817057132717,0.09265663,0.04941628200691822,0.67315644,0.765813,0.18476030024974108,0.1096645616514733,0.15844218447123218,0.18476030024974108
110,110,56,,train,0.1830120481927711,0.01550304889678955,0.09271898,0.046191399235834464,0.67172563,0.7644446,0.18219768864175806,0.11279086023885422,0.1716198891263381,0.18219768864175806
112,112,57,,train,0.1856024096385542,0.016247855499386787,0.09316497,0.050452138457815585,0.67057383,0.7637389,0.1864415943119321,0.146483499732618,0.1818119368200337,0.1864415943119321
114,114,58,,train,0.19740963855421687,0.016800878569483757,0.09379314,0.06355306551259314,0.66879606,0.7625892,0.19707891711974135,0.12825974306511367,0.1990126584866401,0.19707891711974135
116,116,59,,train,0.18632530120481927,0.018014956265687943,0.09295389,0.04954807814003606,0.67246985,0.7654236999999999,0.18501939644480825,0.12938537008693626,0.17800138377568306,0.18501939644480825
118,118,60,,train,0.1848795180722892,0.014809948392212391,0.093584985,0.04973678044815742,0.66902447,0.7626095,0.18567496389536095,0.14209946302258067,0.1847093316978566,0.18567496389536095
120,120,61,,train,0.18367469879518072,0.015656327828764915,0.094043426,0.04765537634713607,0.66960263,0.76364607,0.18372997832284507,0.1446572881663528,0.17873665053920254,0.18372997832284507
122,122,62,,train,0.18783132530120486,0.017692765220999718,0.09397337,0.05182053061999324,0.6691941,0.7631675,0.18736934526838847,0.1446276433671865,0.19499662082401775,0.18736934526838847
124,124,63,,train,0.1966265060240964,0.018371189013123512,0.09441313,0.05988272646664398,0.6675166,0.7619296999999999,0.19297129289516146,0.15311270803698498,0.190404008721776,0.19297129289516146
126,126,64,,train,0.1964457831325301,0.01813151314854622,0.093228854,0.06197824760347308,0.6697813,0.76301014,0.19592649854523245,0.15030574024509116,0.17628544139810282,0.19592649854523245
128,128,65,,train,0.1956024096385542,0.01888751424849033,0.0938215,0.0610840161214807,0.668792,0.76261353,0.19488775621988635,0.13601642803963046,0.1955009153820692,0.19488775621988635
130,130,66,,train,0.1866265060240964,0.017972007393836975,0.092569314,0.052451515554112066,0.6715965,0.7641659000000001,0.18858079364004787,0.15197710744274953,0.17734356935345685,0.18858079364004787
132,132,67,,train,0.2036144578313253,0.02189536951482296,0.09327708,0.06888466769203971,0.67040557,0.7636826,0.20105540422196247,0.14061594903199054,0.1417404165951036,0.20105540422196247
134,134,68,,train,0.17397590361445786,0.02275552973151207,0.09215409,0.03629366708585487,0.67209864,0.76425266,0.1741721468616308,0.12250140438102106,0.18207896244210064,0.1741721468616308
136,136,69,,train,0.1852409638554217,0.02012922428548336,0.093541086,0.048602236229477694,0.6694118,0.7629528,0.1844346049982417,0.13578530491180713,0.14804961939366662,0.1844346049982417
138,138,70,,train,0.1877710843373494,0.01818020269274712,0.093351185,0.051369905339670965,0.6717258,0.76507694,0.18670650547628326,0.1285406683621043,0.1744783010437198,0.18670650547628326
140,140,71,,train,0.1913855421686747,0.01848142221570015,0.09369925,0.05642955404083934,0.6663063,0.7600056,0.1914471101340884,0.15261477824951436,0.1982304172571463,0.1914471101340884
142,142,72,,train,0.205,0.017869789153337482,0.09576589,0.07117641121794176,0.6653328000000001,0.7610986999999999,0.20305759808570675,0.13314239467069047,0.19039188609210772,0.20305759808570675
144,144,73,,train,0.1919879518072289,0.018835835158824917,0.09398106,0.05916579568351525,0.6675198,0.76150084,0.19464157438368632,0.13963387694040078,0.19521909708448745,0.19464157438368632
146,146,74,,train,0.2005421686746988,0.01890323869884014,0.09422176,0.06702295181745148,0.66793567,0.7621574000000001,0.20056110006418784,0.15678561543952685,0.20827174519373676,0.20056110006418784
148,148,75,,train,0.18855421686746987,0.019147325307130814,0.09444929,0.05218946556332897,0.6665677,0.761017,0.18712809739208405,0.11939183254434925,0.16510501111187234,0.18712809739208405
150,150,76,,train,0.19253012048192766,0.019531771540641785,0.09434265,0.05860759053287036,0.66741705,0.76175964,0.1933836589628161,0.13514677129022767,0.20885738946828666,0.1933836589628161
152,152,77,,train,0.19006024096385546,0.018935155123472214,0.09460194400000001,0.053513522795086144,0.6663311,0.76093304,0.18834109822316664,0.1354814828009006,0.1853700154014979,0.18834109822316664
154,154,78,,train,0.18542168674698795,0.020573612302541733,0.094602294,0.052518978401727874,0.66569424,0.7602965,0.18867354811579998,0.13693823147125134,0.19853675551016053,0.18867354811579998
156,156,79,,train,0.1942771084337349,0.019033577293157574,0.09459397,0.06081886206177994,0.66762364,0.76221764,0.1953693269560937,0.13432741352504668,0.19114498193336954,0.1953693269560937
158,158,80,,train,0.19156626506024094,0.019039621576666832,0.09407624,0.05731969115891911,0.66680163,0.7608779,0.1922684064113892,0.15168202532379654,0.22379685338982733,0.1922684064113892
160,160,81,,train,0.19367469879518076,0.016733007505536083,0.0945577,0.057811352224257234,0.6670973000000001,0.761655,0.1919098973619677,0.13841160914423986,0.2462588137530244,0.1919098973619677
162,162,82,,train,0.18457831325301205,0.01924093998968601,0.09333138,0.047936175603425515,0.67087173,0.7642031,0.1840182501404742,0.14658143889041125,0.17559374792330526,0.1840182501404742
164,164,83,,train,0.19451807228915666,0.02041425928473473,0.09392664,0.06036303447740528,0.6682,0.7621266999999999,0.19430362353848052,0.13968341923236258,0.18200719254410555,0.19430362353848052
166,166,84,,train,0.18728915662650605,0.022859532386064533,0.09409461,0.05011523053289545,0.6669274000000001,0.76102203,0.18533727509934,0.1480441563169616,0.18025233260476667,0.18533727509934
168,168,85,,train,0.1856024096385542,0.021540863439440727,0.09418722,0.04817630009230231,0.6674313000000001,0.76161855,0.18409565200671435,0.13735704708627328,0.14624232487621944,0.18409565200671435
170,170,86,,train,0.18668674698795185,0.02035098522901535,0.09395625,0.051390497364582566,0.6685205,0.7624768,0.18724342504524452,0.13695036534282062,0.1599633145285145,0.18724342504524452
172,172,87,,train,0.1989156626506024,0.02305440977215767,0.09463628,0.06417195443319999,0.6650191,0.75965536,0.19717763581392572,0.1431605771370498,0.2357954517407164,0.19717763581392572
174,174,88,,train,0.18734939759036146,0.021138839423656464,0.09461883,0.054336823682955934,0.666672,0.7612908,0.1902184831173314,0.14174163903084167,0.1899804521576056,0.1902184831173314
176,176,89,,train,0.17379518072289155,0.01810755394399166,0.0939582,0.035732312303191086,0.6684041999999999,0.76236236,0.17353205519696532,0.096909715712149,0.18305696582034006,0.17353205519696532
178,178,90,,train,0.1863855421686747,0.018348865211009983,0.095212065,0.048308167364263965,0.663949,0.7591611,0.1836617130747789,0.10785011208353804,0.20789271478827887,0.1836617130747789
180,180,91,,train,0.17879518072289158,0.018541272729635242,0.09527279400000001,0.03874097169888572,0.66672504,0.76199776,0.17543646887034842,0.11188090914260043,0.16171663093824584,0.17543646887034842
182,182,92,,train,0.1860843373493976,0.017977217212319374,0.09402571,0.04985681718348002,0.6676193,0.761645,0.18526153457682049,0.13415200235714206,0.1780942644556593,0.18526153457682049
184,184,93,,train,0.19602409638554216,0.019971534609794617,0.09472669,0.06300736201855098,0.6646571,0.7593838,0.1973644722684579,0.14066003014624706,0.18368755167837256,0.1973644722684579
186,186,94,,train,0.1955421686746988,0.020973073318600655,0.09546082,0.06198753048563585,0.66489655,0.7603574000000001,0.19624233524217533,0.140064597691055,0.18399514021715674,0.19624233524217533
188,188,95,,train,0.1844578313253012,0.01803185418248177,0.094370715,0.04830746258155647,0.6658054,0.7601762,0.18448593679739309,0.1384019464079557,0.20390442163616648,0.18448593679739309
190,190,96,,train,0.20126506024096386,0.02108916640281677,0.09528688,0.06862253420899303,0.66397536,0.75926226,0.20140881827761875,0.13608857669413402,0.1902828679170936,0.20140881827761875
192,192,97,,train,0.19475903614457832,0.01872001960873604,0.09526389999999998,0.06176679455247474,0.66479856,0.7600625,0.19644930954478967,0.13409116733988838,0.17809777552047992,0.19644930954478967
194,194,98,,train,0.20132530120481928,0.017300335690379143,0.095339306,0.06565810933509494,0.6646634,0.7600026999999999,0.19832429966883644,0.13355319744720012,0.19165598631609904,0.19832429966883644
196,196,99,,train,0.1987951807228916,0.0197322890162468,0.09516692,0.06440553398490538,0.6645651,0.75973195,0.19765206916848116,0.1303023196439292,0.12996068367972174,0.19765206916848116
198,198,100,,train,0.19626506024096385,0.02106095477938652,0.09553732,0.0623306914585705,0.6642355999999999,0.7597729,0.19648398582139032,0.12623244335780154,0.1752750395714874,0.19648398582139032


==> images/logs/data/epsilon0_r1/log_earliness_test.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
1,1,1,,test,0.1185204146934596,1.0,0.0012689166000000001,0.0,0.76347315,0.7647421,0.1428571428571427,0.030274794435426473,0.016931487813351367,0.1428571428571427
3,3,2,,test,0.08524254447715346,1.0,0.0012309352000000001,0.0,0.77551365,0.7767446,0.14285714285714265,0.022441999561922263,0.012177506353879066,0.14285714285714265
5,5,3,,test,0.5732753103801357,1.0,0.0013244482,0.0,0.7475004,0.74882495,0.14285714285714282,0.1041095253590524,0.08189647291144794,0.14285714285714282
7,7,4,,test,0.08524254447715346,0.9986402894952112,0.0012826016,1.934076951297987e-05,0.7830713,0.78435385,0.14285714285714265,0.02245524124209805,0.012185304449648713,0.14285714285714265
9,9,5,,test,0.04223729681300397,0.0004783768370478036,0.08444661,-0.00017343391679356095,0.70074177,0.78518844,0.14242555028053475,0.01159868548230084,0.006045506173744183,0.14242555028053475
11,11,6,,test,0.1185204146934596,0.0,0.07968126,0.0,0.7344347,0.81411594,0.1428571428571427,0.030274794435426473,0.016931487813351367,0.1428571428571427
13,13,7,,test,0.5732753103801357,0.0,0.088875055,0.0,0.67812514,0.7670001999999999,0.14285714285714282,0.1041095253590524,0.08189647291144794,0.14285714285714282
15,15,8,,test,0.5726353513375144,8.84567481884058e-06,0.09023483,-0.0007125312516397769,0.6687368,0.7589716999999999,0.1426976684846745,0.1040356241787988,0.08185743559718969,0.1426976684846745
17,17,9,,test,0.5731473185716114,1.769134963768116e-06,0.09796083,-0.00014259591350438325,0.6311806,0.7291415,0.14282524798264915,0.10409474993310207,0.08188866944627313,0.14282524798264915
19,19,10,,test,0.06246000255983618,3.111483260307831e-05,0.08170399,0.00025776932304336005,0.71768343,0.79938745,0.14338235294117618,0.01778432228835842,0.027951000867131936,0.14338235294117618
21,21,11,,test,0.08421861000895943,0.00010957665395742049,0.08265163,-0.0005419376981592223,0.7112335,0.7938851,0.14167913933596527,0.02440464833166145,0.02008772616547773,0.14167913933596527
23,23,12,,test,0.04876487904774095,0.00025099773726266713,0.08617108,0.0,0.6910639000000001,0.7772349000000001,0.1428571428571425,0.013284982042596904,0.00696641129253442,0.1428571428571425
25,25,13,,test,0.13861512863176756,0.0005893029706985171,0.090987675,0.01167717878031411,0.6650742,0.75606185,0.15184401697344008,0.059341403428345485,0.124720469560599,0.15184401697344008
27,27,14,,test,0.05503647766542941,0.0014810183064051794,0.08740881,0.0014069158457104144,0.68522465,0.77263343,0.14491818000581197,0.04264672877400486,0.0420905555045777,0.14491818000581197
29,29,15,,test,0.0547804940483809,0.0013254441433897875,0.08708207,0.0023674212051619714,0.6880605,0.77514255,0.14799605607335312,0.02759682775933501,0.1056333335874881,0.14799605607335312
31,31,16,,test,0.10034557788301547,0.001840572359320582,0.082859084,0.008895590628820692,0.7140857,0.79694486,0.14920447773805495,0.05331251640707884,0.03769070151124836,0.14920447773805495
33,33,17,,test,0.1036733649046461,0.0010070190498258622,0.08192780599999999,0.006641166170747697,0.7230875,0.80501527,0.14890285550283652,0.05377346931679905,0.04226287028399325,0.14890285550283652
35,35,18,,test,0.10584922564955844,0.0017144344078263679,0.08089043,0.0025301139073918536,0.73097473,0.81186515,0.14089540078917104,0.03826023116929223,0.02220537905022164,0.14089540078917104
37,37,19,,test,0.10725713554332522,0.002908032739474497,0.08347729,0.009193162686613049,0.71134186,0.7948192,0.15010231426597498,0.06095635672983414,0.04853041339350682,0.15010231426597498
39,39,20,,test,0.1958274670421093,0.003000046957504775,0.089165494,0.021558759687950912,0.67885554,0.768021,0.1582011619775056,0.10486797639373747,0.136605691699968,0.1582011619775056
41,41,21,,test,0.11058492256495583,0.0015745822318068196,0.08859346,0.011244748814905914,0.6848498000000001,0.7734432,0.15172712205722955,0.05738478631585903,0.035749993299969765,0.15172712205722955
43,43,22,,test,0.10840906182004352,0.0022804478824359625,0.08213316,0.01344949966856291,0.72252005,0.80465317,0.1592337246779853,0.07229927220681034,0.0584461209560957,0.1592337246779853
45,45,23,,test,0.09010623320107514,0.003408078051272329,0.08195093,0.013907387364022744,0.72495687,0.80690783,0.15810818342337354,0.058332667032960125,0.04581332276435722,0.15810818342337354
47,47,24,,test,0.10175348777678228,0.004671182815659758,0.0838711,0.006546883791879593,0.71202147,0.7958926,0.1483118412542212,0.06141776604048747,0.05194802331620229,0.1483118412542212
49,49,25,,test,0.1034173812875976,0.00520221404635013,0.078840494,0.015295325949094576,0.74333024,0.82217073,0.16216274025098198,0.06356897927405965,0.0469916610233248,0.16216274025098198
51,51,26,,test,0.09471393830794828,0.007395206318988034,0.08128235,0.014469801798414946,0.7306541999999999,0.8119365,0.1586608998752798,0.07158129408721403,0.04636608176586661,0.1586608998752798
53,53,27,,test,0.09548188915909382,0.007117471329590777,0.08489006,0.013897736777628752,0.7063869,0.79127693,0.15547686468438315,0.06717002443928759,0.04378224250061878,0.15547686468438315
55,55,28,,test,0.1064891846921797,0.008249040223710818,0.08911209,0.013313172385241741,0.6854651999999999,0.7745774000000001,0.15559861516138476,0.054295490012190036,0.035570070714737015,0.15559861516138476
57,57,29,,test,0.10239344681940356,0.008995576778592293,0.08393577,0.01526865874161944,0.71458745,0.7985232,0.15862321553554404,0.07918007672162562,0.05859494615885641,0.15862321553554404
59,59,30,,test,0.10072955330858824,0.011345602407735085,0.08430114400000001,0.01600688589100036,0.71235377,0.79665494,0.15999725740142592,0.06288061108885643,0.04452848640349567,0.15999725740142592
61,61,31,,test,0.1048252911813644,0.00803448392385687,0.08724647,0.009828935301931477,0.7017863,0.7890326999999999,0.15003257108980564,0.058727303085834626,0.050499853560413095,0.15003257108980564
63,63,32,,test,0.11084090618200436,0.009975710462658691,0.084802955,0.007255513246284353,0.70852387,0.7933268,0.14740140957550238,0.05300749439001621,0.03916143534918914,0.14740140957550238
65,65,33,,test,0.11928836554460515,0.012241256468725424,0.09247169,0.0072891089707840685,0.6659555,0.75842714,0.15371545624938435,0.05698482545871191,0.14829888619463502,0.15371545624938435
67,67,34,,test,0.08498656086010495,0.012902655117753624,0.08661515,0.009876254068728541,0.6949003,0.78151536,0.15574373285482626,0.060879893741201084,0.05372480085152676,0.15574373285482626
69,69,35,,test,0.11263279150134392,0.013111961612459273,0.09272418,0.014627133142153428,0.66583633,0.75856054,0.15450559566338956,0.06428152334669245,0.1375567728642196,0.15450559566338956
71,71,36,,test,0.10840906182004352,0.0116547100571565,0.09099194,0.0036376095741987953,0.6802803000000001,0.7712723000000001,0.1430969015663992,0.05527201420996074,0.06801329353825654,0.1430969015663992
73,73,37,,test,0.11596057852297452,0.01087743992511375,0.08666287,0.00828685699430656,0.6958283000000001,0.7824911999999999,0.15400676447502742,0.057139547974213674,0.04377100855752989,0.15400676447502742
75,75,38,,test,0.1334954562907974,0.013988626958171836,0.095257975,0.008303892497417458,0.65399504,0.74925303,0.15204161159994828,0.05640273342524432,0.13455014634969026,0.15204161159994828
77,77,39,,test,0.11365672596953795,0.016262321956451522,0.0836034,0.008326370573701948,0.7195313,0.8031347,0.15310161187609794,0.05926035253383926,0.045889663308368515,0.15310161187609794
79,79,40,,test,0.1185204146934596,0.016484231823495954,0.08761357,0.007152074656491004,0.6923701,0.7799837,0.15384069852020885,0.05268268125096105,0.04627851336182194,0.15384069852020885
81,81,41,,test,0.1180084474593626,0.01292961179748062,0.086559296,0.004126098613732828,0.701784,0.78834337,0.1467032628403369,0.04735730150424185,0.04398777355137578,0.1467032628403369
83,83,42,,test,0.1236400870344298,0.015521260120000562,0.09349878,0.0042439625987917545,0.6694109,0.76290965,0.1468331210281079,0.043648281984246015,0.12248684667566236,0.1468331210281079
85,85,43,,test,0.11711250479969282,0.012827111683378271,0.08165341599999999,0.00448803603846631,0.7290734,0.8107269,0.14902444150639954,0.042524207241836094,0.048270302950728164,0.14902444150639954
87,87,44,,test,0.1062332010751312,0.0153281336673899,0.08960846,0.01354934117505817,0.68365526,0.77326375,0.1523803479331748,0.05820808879913941,0.05619930890227897,0.1523803479331748
89,89,45,,test,0.15141430948419302,0.019445848781035842,0.08860799,0.01532854108038061,0.6892731,0.77788115,0.15572392791060502,0.07228146241789915,0.1758039253731054,0.15572392791060502
91,91,46,,test,0.10546525022398566,0.017465133504135772,0.08459096,0.015545228631877553,0.7134446999999999,0.7980357,0.1575556917418969,0.06557428674945218,0.06774075063272622,0.1575556917418969
93,93,47,,test,0.10405734033021886,0.0171271382121742,0.08871539,0.01614933720097643,0.6879713000000001,0.77668667,0.15953838171453866,0.07918197483069225,0.07735555921095201,0.15953838171453866
95,95,48,,test,0.11276078330986815,0.017147767148705202,0.086271495,0.0033397311185669235,0.70574236,0.7920139,0.14717757560666553,0.05328961404225732,0.08239307813070981,0.14717757560666553
97,97,49,,test,0.10316139767054908,0.015526257583417594,0.089118585,0.012816739012308436,0.6875806,0.7766991,0.1585279552884993,0.07730080817343718,0.15582950322116265,0.1585279552884993
99,99,50,,test,0.17688467938051966,0.01798793894295585,0.096142344,0.010232180786236344,0.652768,0.7489104,0.1527928777236694,0.08065047828944169,0.15840793332179387,0.1527928777236694
101,101,51,,test,0.10904902086266477,0.013529658491672284,0.08652227,0.01316601386448374,0.7020714,0.78859377,0.15491053246429595,0.07209744143807657,0.06611352999277037,0.15491053246429595
103,103,52,,test,0.11724049660821707,0.017230348723106956,0.09132396400000001,0.001014219822413647,0.6758126,0.7671366,0.14413445165349414,0.04658512539739219,0.10040827011863368,0.14413445165349414
105,105,53,,test,0.10264943043645207,0.01793300524519717,0.08428115,0.015296881009801628,0.7176564999999999,0.8019377,0.1604454854674561,0.07715371666778721,0.06944512394325855,0.1604454854674561
107,107,54,,test,0.11583258671445028,0.018035285931707112,0.09058297,0.0035484743162968483,0.68309844,0.77368134,0.14919602530377835,0.0501509332420348,0.0990312683625831,0.14919602530377835
109,109,55,,test,0.12376807884295404,0.01688871093311145,0.092135735,0.0065440406626061385,0.6774734,0.7696092,0.1516917166886789,0.054787262600092236,0.12677660866124968,0.1516917166886789
111,111,56,,test,0.12607193139639064,0.020321131732916248,0.08866456,0.00575909482925312,0.6917926,0.78045714,0.1419271560217237,0.08847217877865023,0.1455534653481012,0.1419271560217237
113,113,57,,test,0.3832074747216178,0.025396006461703743,0.08668028,0.06841942886463563,0.6978229,0.7845032,0.17054891633038555,0.13715647283279606,0.16781037723839412,0.17054891633038555
115,115,58,,test,0.11442467682068347,0.021802394152517977,0.08756143,0.0013419719413290039,0.6946074000000001,0.78216875,0.14417635813832147,0.038185102570481765,0.07106583992283909,0.14417635813832147
117,117,59,,test,0.18840394214770254,0.01768379584281261,0.09247898,0.008816811293729259,0.67101467,0.76349366,0.15207637582760045,0.09376523223781054,0.1423422018381835,0.15207637582760045
119,119,60,,test,0.11596057852297452,0.020760735714386025,0.08674429,0.001456097536108368,0.70040417,0.7871484999999999,0.1445233306919002,0.04120592745841262,0.11265687357145115,0.1445233306919002
121,121,61,,test,0.11916037373608088,0.019997360834632348,0.08938715,0.005295133339016405,0.6885513000000001,0.7779384,0.1506183705017728,0.0546050894288105,0.16027612413031633,0.1506183705017728
123,123,62,,test,0.11429668501215925,0.018301166345424683,0.08461401,0.0019809399003648974,0.716743,0.801357,0.1442750345867702,0.04218128482109835,0.051477920816897615,0.1442750345867702
125,125,63,,test,0.1337514399078459,0.01813331795145911,0.09185001,0.004597795617464832,0.6719239,0.7637739,0.1522451270372624,0.07080070963415605,0.14313942310778513,0.1522451270372624
127,127,64,,test,0.10405734033021886,0.015536652965607797,0.08796757,-0.0038805910918524368,0.69814956,0.7861170999999999,0.14036205353913206,0.06205018838909846,0.04870080337015152,0.14036205353913206
129,129,65,,test,0.11596057852297452,0.016346387409946914,0.089695305,0.002471436561412126,0.6855558,0.7752511,0.1469540742359083,0.04825120914694225,0.1472764084211567,0.1469540742359083
131,131,66,,test,0.1135287341610137,0.01639057738421245,0.08995057,0.002866364694689399,0.6839485,0.773899,0.148286444887332,0.05689430944102052,0.1909302080382921,0.148286444887332
133,133,67,,test,0.1166005375655958,0.01977789758524323,0.08791789,0.004133233000555476,0.69695956,0.7848774000000001,0.15027915689247304,0.05579053940502653,0.1613069971424546,0.15027915689247304
135,135,68,,test,0.11928836554460515,0.018081412354475624,0.09040023400000001,0.0019326522227013664,0.68210053,0.7725008000000001,0.14547312686532,0.05246228089103496,0.13694158699170902,0.14547312686532
137,137,69,,test,0.11532061948035326,0.018415320807528647,0.08832211,0.004317445764217108,0.6929189,0.781241,0.14797369372685268,0.05126786183698851,0.16147454031519254,0.14797369372685268
139,139,70,,test,0.1166005375655958,0.017621327550099708,0.087303534,0.004876252196732766,0.7016098000000001,0.78891325,0.150211171839081,0.05318603321253577,0.051944085337575316,0.150211171839081
141,141,71,,test,0.11493664405478048,0.017117395627071395,0.08941315,0.001045255528005939,0.6870009,0.77641404,0.1435883794567907,0.04248086482094173,0.13984669896337407,0.1435883794567907
143,143,72,,test,0.11672852937412005,0.014814044989678128,0.08800209,0.0029168247257557213,0.69556296,0.78356504,0.1456692078115731,0.04629841062891061,0.041103300134359456,0.1456692078115731
145,145,73,,test,0.10712914373480097,0.015378670584765755,0.08909953,0.0033290701710177845,0.69429564,0.7833952,0.14531199361856287,0.057400873421043164,0.057958955085284265,0.14531199361856287
147,147,74,,test,0.16318955586842446,0.015314471556917763,0.08949515,0.016444264237784167,0.6896585999999999,0.7791537,0.1547407790492057,0.07728258996114055,0.20955156588226093,0.1547407790492057
149,149,75,,test,0.2247536157685908,0.016755510155986687,0.08915631,0.028155322180525875,0.6880584,0.7772147,0.15469020860117386,0.12241953176329233,0.18734697352001148,0.15469020860117386
151,151,76,,test,0.06693971585818508,0.016279780164272274,0.08607625,-0.00275224975806086,0.7064847,0.79256094,0.1366636922995327,0.06757977414973879,0.16891592313392526,0.1366636922995327
153,153,77,,test,0.1269678740560604,0.01767531222352124,0.090117045,0.00604442053474754,0.68747926,0.77759635,0.14904536362118587,0.056248799337441806,0.16656483287482654,0.14904536362118587
155,155,78,,test,0.10405734033021886,0.018019015375730252,0.08789398,-0.0007535981456918304,0.696321,0.784215,0.1438525916070092,0.06369016844048735,0.0609980843380407,0.1438525916070092
157,157,79,,test,0.10111352873416103,0.01625249434315667,0.08929081,0.006279159956374633,0.68767715,0.776968,0.15645046697922446,0.06184540646437894,0.20356981160791696,0.15645046697922446
159,159,80,,test,0.11647254575707155,0.0172512684011979,0.09229505,0.0030348455734846413,0.68296784,0.7752629,0.14805529370324175,0.051434387513720106,0.27452610702061536,0.14805529370324175
161,161,81,,test,0.11250479969281968,0.017213386970214024,0.09058876,0.001202844696457466,0.67886704,0.7694558000000001,0.14517485262916738,0.048240877546850365,0.06603819281022784,0.14517485262916738
163,163,82,,test,0.13247152182260336,0.017806757579906754,0.09249754,0.006511604486945982,0.6718911,0.7643886999999999,0.15004575656737293,0.07608087217430896,0.16022224999567544,0.15004575656737293
165,165,83,,test,0.11468066043773198,0.015748839447463768,0.08739179400000001,0.001432260714539435,0.7020997,0.7894914000000001,0.14489582076187216,0.04280617401861179,0.03622960974127043,0.14489582076187216
167,167,84,,test,0.10405734033021886,0.016435444841169534,0.09326727,0.014225694208812516,0.6716094,0.76487666,0.1553256181082933,0.054490965882349134,0.1082955135743362,0.1553256181082933
169,169,85,,test,0.2470241904518111,0.01855829159820526,0.091108076,0.03834409044526937,0.681063,0.7721710999999999,0.16505790127785105,0.10975007868179301,0.13629757305481033,0.16505790127785105
171,171,86,,test,0.11442467682068347,0.015648618637477532,0.08587372,0.003826792526882175,0.71269566,0.79856944,0.14812273508013546,0.04524696206674481,0.043306551622293125,0.14812273508013546
173,173,87,,test,0.06578778958146679,0.015410624727909788,0.08891052,0.004128563353869574,0.69021606,0.7791266,0.14298439930524592,0.048825879716073536,0.07591494352373222,0.14298439930524592
175,175,88,,test,0.10072955330858824,0.013661465903585272,0.088579915,0.008296028907084592,0.69605297,0.7846328,0.15063219258326502,0.06717866253284903,0.05329154325315668,0.15063219258326502
177,177,89,,test,0.13618328426980672,0.015692975925282272,0.09110357,0.009069198210677127,0.6772859,0.76838946,0.15463058125986387,0.07311053964187161,0.15093420148916106,0.15463058125986387
179,179,90,,test,0.11122488160757713,0.015994019610682787,0.08940616,0.0069149259518037935,0.69528145,0.78468764,0.15199716604826824,0.05751180759866582,0.18782750422472802,0.15199716604826824
181,181,91,,test,0.12287213618328427,0.017489662766121787,0.08718483,0.005358608954833936,0.70113504,0.7883198,0.14092546367071015,0.0862520200416415,0.1879492355729297,0.14092546367071015
183,183,92,,test,0.122232177140663,0.01838836412780165,0.090543136,0.0037333813490910703,0.68300635,0.7735495,0.14450525227008534,0.04647349649926742,0.1164639833990041,0.14450525227008534
185,185,93,,test,0.34519390758991425,0.017057941720909166,0.09212883,0.061349918285869214,0.6745488000000001,0.7666776,0.17210837659103495,0.1437725506119417,0.15447780957875906,0.17210837659103495
187,187,94,,test,0.3382823499296045,0.01625300451230901,0.08924313,0.06398779123678561,0.68838805,0.77763116,0.17132406573866146,0.1276575821068125,0.15939436792676706,0.17132406573866146
189,189,95,,test,0.08716242160501728,0.017101840953614764,0.08943023,0.011525590249648065,0.69238305,0.7818132,0.148239303712578,0.05911474323344094,0.1499001367812771,0.148239303712578
191,191,96,,test,0.4146934596185844,0.016859159522104258,0.09550187,0.05670245715672776,0.65572906,0.7512309,0.16372583620861225,0.1402182162329171,0.21417042512462706,0.16372583620861225
193,193,97,,test,0.27582234736976835,0.02047316214031429,0.08845054,0.050673893172032636,0.6968819,0.78533244,0.16537797400782597,0.13912627489881765,0.17246497260356972,0.16537797400782597
195,195,98,,test,0.33508255471649817,0.01896411470182424,0.090121485,0.061330602991857136,0.6867864,0.7769079000000001,0.16827245710310387,0.13448028718587196,0.1573057283855704,0.16827245710310387
197,197,99,,test,0.33572251375911943,0.017592291793934667,0.09140651,0.060032139207744875,0.684174,0.7755805,0.17142851404020734,0.14051291091145862,0.15125204507697185,0.17142851404020734
199,199,100,,test,0.4393958786637655,0.01673107140788254,0.09323594,0.07375761611788538,0.66763437,0.7608703,0.17100543811532004,0.13321528869030688,0.15743242612317832,0.17100543811532004


==> images/logs/data/epsilon0_r1/log_earliness_train.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
0,0,1,,train,0.14186746987951807,1.0,0.0012215684,-0.0013975319944684278,0.8172172,0.8184387,0.1415996983681384,0.13782626818494662,0.14149539863655525,0.1415996983681384
2,2,2,,train,0.13975903614457832,1.0,0.0012243084,-0.004232138099051014,0.7793146,0.7805389,0.1392560865763416,0.1215271616208656,0.14002802636713232,0.1392560865763416
4,4,3,,train,0.14283132530120482,1.0,0.0012242281,0.0005807852123661303,0.7783484,0.7795726,0.14334730665192888,0.12486980271801085,0.1414347104769942,0.14334730665192888
6,6,4,,train,0.14078313253012048,0.9999791383743286,0.0012315954,-0.002268535824321377,0.77875304,0.7799848,0.14085321988963415,0.12661140687623645,0.13848749976290306,0.14085321988963415
8,8,5,,train,0.1422289156626506,0.7093947529792786,0.025097897,-0.001921806096652508,0.7556333000000001,0.78073114,0.14122326445917802,0.12425312999024285,0.140331522540095,0.14122326445917802
10,10,6,,train,0.1447590361445783,0.00014153077790979296,0.08577623,0.0010643295121239831,0.6989595999999999,0.7847359,0.1437357778313638,0.13290999230224532,0.14312164245878214,0.1437357778313638
12,12,7,,train,0.14180722891566264,8.325341127601859e-07,0.08566926,-0.0021924915481343578,0.6991967,0.784866,0.1409874757161749,0.12368278457665645,0.14096871300604355,0.1409874757161749
14,14,8,,train,0.14680722891566264,8.325341127601859e-07,0.0858143,0.0027224961785616555,0.6957364,0.7815506999999999,0.14520119823621866,0.1259329438431626,0.14671894416199308,0.14520119823621866
16,16,9,,train,0.14560240963855425,8.325340786541346e-06,0.08573645,0.0031904976307178144,0.69531643,0.78105295,0.14551519844852576,0.13755555565197408,0.14530582413829649,0.14551519844852576
18,18,10,,train,0.1422289156626506,2.7257785404799506e-05,0.08579049,-0.001639304553549735,0.6959863000000001,0.78177685,0.14148765840196484,0.11949392155591368,0.1428471837542229,0.14148765840196484
20,20,11,,train,0.1463855421686747,8.843361865729095e-05,0.08588529,0.004252034561600713,0.6950392,0.78092444,0.14648003818682326,0.1194304113023866,0.14946543359110878,0.14648003818682326
22,22,12,,train,0.14650602409638555,0.00028278405079618096,0.08569363,0.0035032004874592853,0.6947776,0.78047127,0.14582325966630516,0.13283786106033366,0.14704606211578214,0.14582325966630516
24,24,13,,train,0.14963855421686748,0.0005789194838143885,0.08600821,0.006608944982695531,0.69296473,0.7789729000000001,0.1484787557349559,0.12684090370516735,0.14421852500649174,0.1484787557349559
26,26,14,,train,0.1508433734939759,0.0012400748673826456,0.08626477,0.01054758901951453,0.69226354,0.7785284,0.1520585648485505,0.13740614787028874,0.14747761327294273,0.1520585648485505
28,28,15,,train,0.15210843373493976,0.0019755722023546696,0.086781375,0.012161229848339608,0.69275546,0.77953684,0.15356284457976166,0.12880074264075972,0.15129442754232486,0.15356284457976166
30,30,16,,train,0.15289156626506026,0.0027354599442332983,0.087401874,0.010109205857759786,0.6894246999999999,0.77682656,0.15136387454991546,0.12369288434082015,0.14784352238501158,0.15136387454991546
32,32,17,,train,0.15716867469879514,0.002180005656555295,0.08830498,0.015994348784348567,0.6888132,0.7771182,0.15656796868191222,0.12680995845038726,0.1545424778608175,0.15656796868191222
34,34,18,,train,0.16253012048192772,0.001843569451011717,0.08795445,0.021018779392493938,0.6886687,0.77662325,0.1604271429780285,0.12650771879258926,0.14744159447972652,0.1604271429780285
36,36,19,,train,0.15819277108433735,0.0034706490114331245,0.08842597,0.01804760271539714,0.6872558000000001,0.77568173,0.15845526185847533,0.11676280211937215,0.1397710653080289,0.15845526185847533
38,38,20,,train,0.16234939759036146,0.0028505041263997555,0.088397376,0.022337406620394937,0.68637675,0.7747741,0.16178907744107435,0.10868079990631176,0.14838692202413115,0.16178907744107435
40,40,21,,train,0.1622289156626506,0.0025335859972983603,0.08871406,0.024879803454163563,0.68427235,0.7729864000000001,0.16463699811182272,0.11571575927907793,0.15130742253867374,0.16463699811182272
42,42,22,,train,0.17036144578313253,0.0022346754558384423,0.08926045,0.028689920765146343,0.6844028,0.7736632,0.1666959253610785,0.1195208491191866,0.1576113898692133,0.1666959253610785
44,44,23,,train,0.16951807228915666,0.0028171406593173747,0.089569174,0.029580474101194576,0.68304586,0.77261513,0.16788203118100214,0.1195184104845043,0.15871476194147402,0.16788203118100214
46,46,24,,train,0.1608433734939759,0.003534723306074738,0.08962983,0.02172944930730895,0.683735,0.7733648,0.16162313156615274,0.12535176721461902,0.17792100154835214,0.16162313156615274
48,48,25,,train,0.1653012048192771,0.004505643621087074,0.08950633,0.02711036692202316,0.6821665,0.7716727,0.16628508069338638,0.12444116864699985,0.1647619495928976,0.16628508069338638
50,50,26,,train,0.17024096385542167,0.004903933964669704,0.09031702,0.031060604712252436,0.6810345,0.7713515000000001,0.1692228046049578,0.12004489970165033,0.17800273485489285,0.1692228046049578
52,52,27,,train,0.16114457831325302,0.005479061044752598,0.090335794,0.024606244822275504,0.6800309,0.7703666,0.16470851281037555,0.12973126002051144,0.1456967394057524,0.16470851281037555
54,54,28,,train,0.16228915662650606,0.006555590312927961,0.09031697,0.023101666976804075,0.68085694,0.77117395,0.16280122414474224,0.10925572294751207,0.15934641636333233,0.16280122414474224
56,56,29,,train,0.16391566265060242,0.0067825629375875,0.09052639999999999,0.02099665767510884,0.68096167,0.7714880000000001,0.16009639734554404,0.09845864454631828,0.1308417571075206,0.16009639734554404
58,58,30,,train,0.15813253012048192,0.0078357495367527,0.09011737,0.02016437391493876,0.6794584,0.7695758,0.1605925846016309,0.10126058280838257,0.1369626764568816,0.1605925846016309
60,60,31,,train,0.15650602409638553,0.008319636806845665,0.09131913,0.01380289919626445,0.67707694,0.7683960999999999,0.15445845918729678,0.08277926289215462,0.18064248143687048,0.15445845918729678
62,62,32,,train,0.15572289156626504,0.008314765058457851,0.09113954,0.01265437081582377,0.6782170999999999,0.76935667,0.1534515381417027,0.08358219748319091,0.17293834964265886,0.1534515381417027
64,64,33,,train,0.14903614457831324,0.009415560401976109,0.09056855,0.010283647884124838,0.67847437,0.76904285,0.1518302341128967,0.0815553322977336,0.1706811417090029,0.1518302341128967
66,66,34,,train,0.16343373493975905,0.01088738813996315,0.09205014,0.020123213137842492,0.6767561,0.76880616,0.15968162120950513,0.09441319919495253,0.17884775424562305,0.15968162120950513
68,68,35,,train,0.15620481927710844,0.01182956900447607,0.09138104,0.01498179893680857,0.67580646,0.7671875,0.15569318285151734,0.08191412210328282,0.14852930824582752,0.15569318285151734
70,70,36,,train,0.1614457831325301,0.011240813881158829,0.09188817,0.022676620297901646,0.6740322,0.7659204000000001,0.16223542477912065,0.08939889423061118,0.14397725301928993,0.16223542477912065
72,72,37,,train,0.16475903614457832,0.01864077523350716,0.09116616,0.02254278148933456,0.67771775,0.7688839,0.16171239984193986,0.10070702699657022,0.16986995405200073,0.16171239984193986
74,74,38,,train,0.15590361445783132,0.010188983753323557,0.09064349999999999,0.01763384565270061,0.6778288,0.76847225,0.15857106657934875,0.09887335040458324,0.18093462270875474,0.15857106657934875
76,76,39,,train,0.16542168674698796,0.0120293153449893,0.09176933,0.024015849843672055,0.6757129,0.7674821999999999,0.1630775094242453,0.09064442264627416,0.2874126412089221,0.1630775094242453
78,78,40,,train,0.15740963855421686,0.014193256385624409,0.091256194,0.01573749121230523,0.67691356,0.7681697,0.15624120892797014,0.07086658967338509,0.15126900722256573,0.15624120892797014
80,80,41,,train,0.1613855421686747,0.01265464071184397,0.09133012,0.02180449054609733,0.67563117,0.7669613000000001,0.16164885906925078,0.09093105600895417,0.16066901014208174,0.16164885906925078
82,82,42,,train,0.16433734939759034,0.012470867484807968,0.09174235,0.0215867454956967,0.67485476,0.76659715,0.16087392941852613,0.0877164043203327,0.18276738689140784,0.16087392941852613
84,84,43,,train,0.16078313253012047,0.013417180627584456,0.09239906,0.020121822896133533,0.67369527,0.7660943,0.16000315521030398,0.09405346522013253,0.17094340811600575,0.16000315521030398
86,86,44,,train,0.15481927710843374,0.01118688378483057,0.09140566,0.01300194425877858,0.67650425,0.76790994,0.15421154506867282,0.08863035517150264,0.16287385204501367,0.15421154506867282
88,88,45,,train,0.16373493975903616,0.014926596544682981,0.09238277,0.02287698753170137,0.67265856,0.7650413,0.1621833635734416,0.08327498387952018,0.2204809879343084,0.1621833635734416
90,90,46,,train,0.1746987951807229,0.01419208478182554,0.092308715,0.034972110834034426,0.6731963000000001,0.765505,0.17222216600598128,0.10200479095588767,0.17447950963950626,0.17222216600598128
92,92,47,,train,0.16457831325301206,0.015108799561858175,0.09294438,0.024121571728544795,0.6722074,0.76515174,0.16331692670353254,0.09627599765429018,0.21022248972147645,0.16331692670353254
94,94,48,,train,0.16066265060240964,0.013737551867961884,0.09319437,0.022093245786345164,0.6702085,0.7634029,0.1619269081806957,0.09297973803088792,0.1470839272059208,0.1619269081806957
96,96,49,,train,0.16734939759036144,0.01367255300283432,0.09299227,0.028462651131787614,0.670936,0.7639282,0.16717242116036748,0.11352368968237712,0.16319732028978104,0.16717242116036748
98,98,50,,train,0.16765060240963855,0.013653064146637915,0.09313127,0.02713335359355915,0.67172015,0.7648514,0.16563757424415365,0.1250278691965839,0.16719621933665627,0.16563757424415365
100,100,51,,train,0.15879518072289156,0.012648997828364372,0.092445925,0.01723692620670439,0.6727079,0.7651538,0.15739641068790827,0.1069774724203966,0.16122901278779792,0.15739641068790827
102,102,52,,train,0.1653012048192771,0.014294393360614775,0.09388769999999999,0.022644172653510868,0.67008495,0.7639727,0.16190218963552575,0.09435662210074104,0.17606760425531182,0.16190218963552575
104,104,53,,train,0.1678313253012048,0.014581927098333837,0.09282425,0.03005590987524932,0.67111003,0.7639343000000001,0.16889352190128154,0.11576226767603785,0.17155328633798408,0.16889352190128154
106,106,54,,train,0.16228915662650606,0.01491478644311428,0.09308176,0.024142867355108504,0.6708385,0.76392025,0.1639249013781602,0.11480555832954198,0.16941330915305405,0.1639249013781602
108,108,55,,train,0.15686746987951808,0.015648342669010162,0.09378373,0.014674869968191378,0.6690755,0.76285917,0.15534815887117115,0.0947140564376986,0.1652402739318523,0.15534815887117115
110,110,56,,train,0.16566265060240964,0.01281134318560362,0.092862576,0.02717131545716162,0.67277265,0.76563513,0.16631673983409995,0.13210785362941918,0.1693005422211166,0.16631673983409995
112,112,57,,train,0.16391566265060242,0.021657908335328102,0.09312598400000001,0.02315937711925673,0.6721819,0.7653079,0.1624744773955151,0.0942073121629593,0.16801608575011232,0.1624744773955151
114,114,58,,train,0.1653012048192771,0.020217010751366612,0.09198557,0.027276091103802486,0.67344713,0.7654327,0.16623463918818085,0.12217756001530986,0.16990371626227332,0.16623463918818085
116,116,59,,train,0.16174698795180725,0.01850713975727558,0.09375556,0.019901454078104643,0.6683992,0.7621548,0.15969051797135075,0.1019568274907509,0.16586394874667534,0.15969051797135075
118,118,60,,train,0.16686746987951806,0.015868067741394043,0.09334343,0.02841749126137332,0.66987735,0.7632208,0.16732334970295662,0.10386328798113384,0.17852702018135044,0.16732334970295662
120,120,61,,train,0.165,0.01781083270907402,0.09410615,0.024962334833753114,0.66862535,0.7627315,0.16423402037156984,0.08204593438450004,0.1813508591618565,0.16423402037156984
122,122,62,,train,0.17421686746987952,0.017687955871224403,0.0944482,0.03213422427950256,0.6664133000000001,0.7608616,0.16952758452533273,0.1042252020563397,0.18670668909233146,0.16952758452533273
124,124,63,,train,0.1593975903614458,0.016191121190786358,0.09414623,0.018286045826690703,0.6693335,0.7634797,0.15845649957561286,0.08684287532116783,0.16768964697468886,0.15845649957561286
126,126,64,,train,0.15686746987951808,0.015681670978665352,0.09334612,0.018029718677967526,0.6686723000000001,0.76201844,0.1585277825742694,0.10596163863775984,0.16353665190718966,0.1585277825742694
128,128,65,,train,0.1616265060240964,0.01484944671392441,0.09399368599999999,0.020204204599533825,0.6701684,0.76416206,0.1600820435493529,0.110456453632005,0.17205449230358202,0.1600820435493529
130,130,66,,train,0.15819277108433735,0.014166398905217648,0.093090594,0.016158076855655328,0.6708024,0.76389295,0.15654390301197188,0.10587089511177764,0.16356281025702613,0.15654390301197188
132,132,67,,train,0.15789156626506026,0.016805626451969147,0.09452265,0.01929406106112621,0.66603285,0.7605555,0.15959550694707025,0.08005918361813047,0.17572310426097634,0.15959550694707025
134,134,68,,train,0.16337349397590362,0.017815306782722473,0.09452388,0.022275895218688304,0.6682424,0.76276636,0.16178842372919702,0.08736114872684189,0.18125453254619425,0.16178842372919702
136,136,69,,train,0.1705421686746988,0.01700352132320404,0.09406295,0.03356515593881892,0.66651124,0.7605742,0.17190927238670947,0.12618908921859767,0.1919060073971361,0.17190927238670947
138,138,70,,train,0.17367469879518072,0.016456114128232002,0.09537285599999999,0.028660653933712494,0.66505384,0.7604267,0.16657897740155142,0.09379603397322052,0.1475871038412317,0.16657897740155142
140,140,71,,train,0.16126506024096385,0.015976235270500183,0.094385445,0.01851148012429033,0.667646,0.7620314,0.15849621064704222,0.08988930620083314,0.1515074233813382,0.15849621064704222
142,142,72,,train,0.16234939759036146,0.014653740450739859,0.09410141400000001,0.02234994936611957,0.66865534,0.76275676,0.16195787648339904,0.08166271739248164,0.19626285047439604,0.16195787648339904
144,144,73,,train,0.1664457831325301,0.012968876399099829,0.093558915,0.027436262757705724,0.66935176,0.7629106,0.16646296849601,0.09901376914490456,0.18165071593817456,0.16646296849601
146,146,74,,train,0.17150602409638555,0.0139792338013649,0.09398081,0.0338455663206141,0.6680579000000001,0.7620387,0.17225906297384827,0.12709550338591896,0.17598006566381116,0.17225906297384827
148,148,75,,train,0.17433734939759035,0.014378602616488934,0.09393115,0.037923977018182536,0.6688957,0.76282686,0.17579741427019738,0.14008049282710294,0.1809344826207786,0.17579741427019738
150,150,76,,train,0.17421686746987952,0.014930942095816137,0.094274834,0.03653882905880165,0.667878,0.76215285,0.17415324190037346,0.13869367829626414,0.17944975557346665,0.17415324190037346
152,152,77,,train,0.1722289156626506,0.015541807748377325,0.09380848,0.033671498841548464,0.6688503,0.7626588000000001,0.17146712244984144,0.12842064640814474,0.17249350604426056,0.17146712244984144
154,154,78,,train,0.1766867469879518,0.01558741182088852,0.09497298,0.04022509322919023,0.6653857,0.7603586999999999,0.17707116159313635,0.12443362746615448,0.17922758893026794,0.17707116159313635
156,156,79,,train,0.17240963855421687,0.015963315963745117,0.094766155,0.031641801002523465,0.66628724,0.7610534000000001,0.16981941921335014,0.11534814183127652,0.16526907125997467,0.16981941921335014
158,158,80,,train,0.17626506024096386,0.014874239452183247,0.09531215,0.039471877866577146,0.6637361999999999,0.75904834,0.17697108007734738,0.12657849974829885,0.17833279873796767,0.17697108007734738
160,160,81,,train,0.17,0.0176532082259655,0.09377366,0.03281053831850772,0.66928864,0.7630621999999999,0.17111935464125394,0.11040613815259334,0.19428891538663653,0.17111935464125394
162,162,82,,train,0.17897590361445784,0.01654630526900291,0.09429554,0.04086397000920935,0.6683060000000001,0.7626015,0.17765470809065734,0.10371129309183437,0.1730156076761368,0.17765470809065734
164,164,83,,train,0.1771686746987952,0.017715832218527794,0.0943744,0.04073949610776294,0.66673124,0.7611055999999999,0.17776178752686453,0.1165224927745571,0.1832091386966082,0.17776178752686453
166,166,84,,train,0.17439759036144578,0.016865259036421776,0.094518006,0.03768804670600478,0.6658755000000001,0.76039344,0.17538535677947145,0.1215993916430322,0.17253937334120753,0.17538535677947145
168,168,85,,train,0.1777710843373494,0.01870756410062313,0.094416276,0.04231050702542642,0.6671853,0.7616016,0.17977920851993814,0.13134544713123006,0.17465233318532464,0.17977920851993814
170,170,86,,train,0.17325301204819274,0.01568089984357357,0.09482173599999999,0.0343050554006405,0.66566616,0.760488,0.17193292095400128,0.11300780910253395,0.16791141770437146,0.17193292095400128
172,172,87,,train,0.17759036144578313,0.014888022094964981,0.09458047,0.03804998923244137,0.66674596,0.76132643,0.17505685696388393,0.10967678520609432,0.1911508868647213,0.17505685696388393
174,174,88,,train,0.1703012048192771,0.01499190367758274,0.09407418,0.03289485614389344,0.6664960999999999,0.7605702,0.17149969607818655,0.11866317222616085,0.15450464068532704,0.17149969607818655
176,176,89,,train,0.17343373493975905,0.014549951069056988,0.09482219,0.035969148791544746,0.6676643,0.7624865,0.17361897303295226,0.11722012339786615,0.18268920154005006,0.17361897303295226
178,178,90,,train,0.1694578313253012,0.016449488699436188,0.094755225,0.03199345868662516,0.664549,0.7593042,0.17061736941107,0.12459827776684344,0.17071593567111162,0.17061736941107
180,180,91,,train,0.1799397590361446,0.01730082929134369,0.09533553,0.04254701768126688,0.66575897,0.76109457,0.1791612960494282,0.12723784189175785,0.17119448463428452,0.1791612960494282
182,182,92,,train,0.17602409638554214,0.017803525552153587,0.09490619,0.03834636579757535,0.66557467,0.7604808000000001,0.17531455788913902,0.1413610999194097,0.16566271223939985,0.17531455788913902
184,184,93,,train,0.1819277108433735,0.01681120507419109,0.09452824,0.04305700539575373,0.6669433000000001,0.76147157,0.1794609558074873,0.12181482839160658,0.18627790348799506,0.1794609558074873
186,186,94,,train,0.1880120481927711,0.016837136819958687,0.09567443,0.05328514515059808,0.6635089,0.7591833,0.1884595105319809,0.14222059574425672,0.1966012830802784,0.1884595105319809
188,188,95,,train,0.18783132530120486,0.015548127703368662,0.09494333,0.05084783601507107,0.6652511999999999,0.7601945,0.185750668180278,0.13653636355043325,0.17482039633124288,0.185750668180278
190,190,96,,train,0.18072289156626506,0.01674111932516098,0.095434256,0.043163542740724516,0.665483,0.7609172,0.17998348979003734,0.136300290322295,0.17959886564095262,0.17998348979003734
192,192,97,,train,0.18084337349397592,0.017771365121006966,0.09531316,0.0433028267087377,0.66501033,0.7603234999999999,0.1796511918725403,0.1227841796231202,0.17041444372319786,0.1796511918725403
194,194,98,,train,0.1816265060240964,0.01900129392743111,0.094910525,0.04497285102481062,0.6652596,0.76017016,0.1810543111158688,0.1351323588562987,0.17360018505722455,0.1810543111158688
196,196,99,,train,0.18427710843373493,0.017263149842619896,0.096083924,0.04757448104027874,0.6609115,0.7569955,0.1835102086691765,0.13508535788566667,0.2373637393321953,0.1835102086691765
198,198,100,,train,0.1858433734939759,0.01646561175584793,0.09553166,0.05047376787608547,0.6646434,0.760175,0.18640058789744424,0.13106668141637806,0.1746561718811896,0.18640058789744424


==> images/logs/data/epsilon0_r2/log_earliness_test.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
1,1,1,,test,0.5732753103801357,1.0,0.0013077585,0.0,0.7524689,0.7537765999999999,0.14285714285714282,0.1041095253590524,0.08189647291144794,0.14285714285714282
3,3,2,,test,0.5732753103801357,1.0,0.0013033682000000001,0.0,0.7540194,0.7553227,0.14285714285714282,0.1041095253590524,0.08189647291144794,0.14285714285714282
5,5,3,,test,0.04236528862152822,0.9995435631793478,0.0012184299000000001,-2.651534739956953e-06,0.7939755999999999,0.79519403,0.1428571428571424,0.0116138313362812,0.006052958817935776,0.1428571428571424
7,7,4,,test,0.05145270702675029,0.004996936790810021,0.08479772,-0.00023781976540506,0.6973461999999999,0.78214395,0.14318987153632784,0.023808499775358927,0.01781450165265715,0.14318987153632784
9,9,5,,test,0.5730193267630872,5.307404891304348e-06,0.098723724,-0.00016066780708700877,0.62909585,0.72781956,0.1427933531081555,0.10408844146326338,0.08189134808853117,0.1427933531081555
11,11,6,,test,0.04249328043005248,8.1160780740928e-06,0.076411955,0.00013108844499578034,0.75337774,0.8297896999999999,0.14323209598800107,0.012360732126027077,0.05367355649044203,0.14323209598800107
13,13,7,,test,0.06220401894278766,8.84567481884058e-06,0.08910553,0.0,0.67487586,0.7639814,0.14285714285714254,0.016731792126402228,0.008886288420398236,0.14285714285714254
15,15,8,,test,0.08524254447715346,2.7576562675542076e-05,0.08621524,0.0,0.69111574,0.77733105,0.14285714285714265,0.022441999561922263,0.012177506353879066,0.14285714285714265
17,17,9,,test,0.06054012543197235,0.00013830246864818558,0.08361003,-0.0019368038933993328,0.70528805,0.7888980999999999,0.13924901624892214,0.03917992395768048,0.023604962675696305,0.13924901624892214
19,19,10,,test,0.07372328170997056,0.0005132301672564881,0.08826814599999999,0.007129051352225577,0.67975426,0.76802236,0.15227226266343105,0.03878827957925685,0.03490755753050832,0.15227226266343105
21,21,11,,test,0.06706770766670933,0.0011123086371966633,0.08273344,0.0010523610581783915,0.71142375,0.79415715,0.14480873276169626,0.029743595934149877,0.026520080175560318,0.14480873276169626
23,23,12,,test,0.11263279150134392,0.002133700194325076,0.081938975,0.0077181506686328435,0.71642584,0.7983648,0.15075237944050904,0.06259310550169253,0.053653408403783145,0.15075237944050904
25,25,13,,test,0.07820299500831948,0.0015804903197323336,0.08665713,0.010957222546878715,0.6886611999999999,0.7753183000000001,0.15634613258264948,0.07057002336798797,0.05857940570406319,0.15634613258264948
27,27,14,,test,0.0893382823499296,0.0011274107412439613,0.08758271,0.013503378573105835,0.6843732,0.7719559,0.15565903627148728,0.044342822295189266,0.026984950950779886,0.15565903627148728
29,29,15,,test,0.1177524638423141,0.0010154450693742275,0.08509253,0.0055683362966240995,0.70819986,0.7932924,0.1498001612355,0.0514831367269342,0.03928655727370769,0.1498001612355
31,31,16,,test,0.08665045437092025,0.0014277248298997305,0.08729312,0.010162240271209893,0.6881323,0.77542543,0.15222601809487515,0.045066659866097834,0.03999867497024589,0.15222601809487515
33,33,17,,test,0.12005631639575068,0.001419828179418043,0.091308445,0.01166051760188424,0.6688493000000001,0.7601576999999999,0.14919846120850902,0.04914326278154444,0.12093047702216035,0.14919846120850902
35,35,18,,test,0.1377191859720978,0.0017517672698292325,0.09283689999999999,0.010056535439989585,0.6609510999999999,0.753788,0.14726368813272656,0.08283573698226042,0.12877467576486115,0.14726368813272656
37,37,19,,test,0.1022654550108793,0.003576998897595776,0.088027425,0.016055527693283226,0.6881264,0.7761538,0.15740535908186626,0.05452193138338059,0.15368334762365254,0.15740535908186626
39,39,20,,test,0.10060156150006401,0.008584001929207392,0.0826076,0.01433534559765385,0.71836865,0.8009763000000001,0.15967302443628115,0.055506446381382926,0.04073123907177048,0.15967302443628115
41,41,21,,test,0.06527582234736977,0.010896036413570108,0.08489228,-0.00033648820758991696,0.70764816,0.79254043,0.13938724167279687,0.05802758531438507,0.05377583882692166,0.13938724167279687
43,43,22,,test,0.06373992064507872,0.01263423757249888,0.087281704,1.2772918780584878e-06,0.6910927,0.7783745,0.1431709555010576,0.04283632117413685,0.13033197451837716,0.1431709555010576
45,45,23,,test,0.10264943043645207,0.018334360254465797,0.088911735,0.02024294966615214,0.6848426999999999,0.7737545,0.16385799693134828,0.06815216235993324,0.14055011166556292,0.16385799693134828
47,47,24,,test,0.1053372584154614,0.021211988558167624,0.08564547,0.020979990015273595,0.69974923,0.7853946999999999,0.16802724203493866,0.05832536391833509,0.05218298997346597,0.16802724203493866
49,49,25,,test,0.0907461922436964,0.02864749824019071,0.0876714,0.019167474918138857,0.69401646,0.78168786,0.16563019822467098,0.05271364301459699,0.04890077756715384,0.16563019822467098
51,51,26,,test,0.07807500319979521,0.02222416689925992,0.0893784,0.010563284945199059,0.6839751999999999,0.7733536,0.15633467875704146,0.0595026166153509,0.09021321211504787,0.15633467875704146
53,53,27,,test,0.09688979905286063,0.01846808491496742,0.08861584,0.021246860400811626,0.68818617,0.77680194,0.16914101842986698,0.04820816241972005,0.1481626753173467,0.16914101842986698
55,55,28,,test,0.10981697171381033,0.01846275831016178,0.09369925,0.023858702223598014,0.66065794,0.7543572,0.16985078724506816,0.05338507379968492,0.12559716583722827,0.16985078724506816
57,57,29,,test,0.1048252911813644,0.01865360545865633,0.09212135,0.018069200665657176,0.6727278,0.7648491999999999,0.1645194385573543,0.058071036045201224,0.11216809390137772,0.1645194385573543
59,59,30,,test,0.09356201203122999,0.023836592162221944,0.087727204,0.023034762406400743,0.69387656,0.7816038000000001,0.17538610952125686,0.06187555250265104,0.0574642836418934,0.17538610952125686
61,61,31,,test,0.09305004479713297,0.02072153771784772,0.08714558,0.018192000098175627,0.69836223,0.78550786,0.1651605918475884,0.05996284234851618,0.05720842645277945,0.1651605918475884
63,63,32,,test,0.1349033661845642,0.01759265933515195,0.09610215,0.015264848628490278,0.6499026999999999,0.7460048,0.15397960640612204,0.08303591058545949,0.1273094440464796,0.15397960640612204
65,65,33,,test,0.09932164341482146,0.0207886551326747,0.086946815,0.022105731593853258,0.69948566,0.78643245,0.17085112035073635,0.06027329031517244,0.07516611410408718,0.17085112035073635
67,67,34,,test,0.10060156150006401,0.018838215377836764,0.09131093,0.022004421380482368,0.67532897,0.76663995,0.17050245947300496,0.06599058802546735,0.2102881882178274,0.17050245947300496
69,69,35,,test,0.07116344553948548,0.021095845533507476,0.08794899,0.0150631960806079,0.6913176999999999,0.77926666,0.1700489595439035,0.07010191264226265,0.06598464923759698,0.1700489595439035
71,71,36,,test,0.0916421349033662,0.02037617514447113,0.08568248,0.019624826671589924,0.70931095,0.79499346,0.16519500232327974,0.049745478195639216,0.043089512982390714,0.16519500232327974
73,73,37,,test,0.10495328298988864,0.020230266766901192,0.08765857,0.024677713556590725,0.69717926,0.78483784,0.17499821086981088,0.06409269789876608,0.12636792113180156,0.17499821086981088
75,75,38,,test,0.08690643798796878,0.0198524206813139,0.090638846,0.016871124983841003,0.6799803000000001,0.77061903,0.1669795977448309,0.07367168301442258,0.14658052088203682,0.1669795977448309
77,77,39,,test,0.08882631511583257,0.023353146547789576,0.09268215,0.013970513505098592,0.6673491,0.7600313,0.17400724657633754,0.07094628490258974,0.14214849956153625,0.17400724657633754
79,79,40,,test,0.08869832330730833,0.018721600583852943,0.08848035,0.02093893242867602,0.6935475,0.78202784,0.17300206450016553,0.06480393097332418,0.059139742945035365,0.17300206450016553
81,81,41,,test,0.07001151926276718,0.018788717998679927,0.08321975,0.010632536662233823,0.7188209,0.8020406999999999,0.16164058158728428,0.0754007050269924,0.07473211252482519,0.16164058158728428
83,83,42,,test,0.07730705234864968,0.02222416689925992,0.08848573,0.019274700300604818,0.69211996,0.7806057,0.17533903974536952,0.06056148464426754,0.19348787504617526,0.17533903974536952
85,85,43,,test,0.10149750415973376,0.02026604992153269,0.087557316,0.02258811033177404,0.6969805,0.7845378000000001,0.17769054585212976,0.09049613598963227,0.16604481335829097,0.17769054585212976
87,87,44,,test,0.09420197107385128,0.02104328165374677,0.09130135,0.01391415985292121,0.6759938,0.7672952,0.15900515505866433,0.06709994309734388,0.1498132915015524,0.15900515505866433
89,89,45,,test,0.09049020862664788,0.02043247752183744,0.088931695,0.02102411809445236,0.6926621000000001,0.78159374,0.17329002426562087,0.061875802983773084,0.14763200467538098,0.17329002426562087
91,91,46,,test,0.09228209394598744,0.01879488391402652,0.08474322,0.006541858986658925,0.7133924,0.7981356,0.15227374587572914,0.06497639432284982,0.06903995337711923,0.15227374587572914
93,93,47,,test,0.10968897990528606,0.02075101232919756,0.09210906,0.024301622404355096,0.67354333,0.7656524,0.17834573422884326,0.08457288172960398,0.19124372277198104,0.17834573422884326
95,95,48,,test,0.07666709330602843,0.018570494515187903,0.08624752,0.00900031884026679,0.7062135,0.792461,0.15271407824153527,0.06006714132777623,0.15591161616343516,0.15271407824153527
97,97,49,,test,0.10072955330858824,0.021265792203825414,0.08797076,0.016901377425269145,0.69504225,0.7830130999999999,0.16187191904484546,0.07473518217366612,0.10355188658409606,0.16187191904484546
99,99,50,,test,0.13106361192883656,0.019816708840649927,0.09100601,0.021599767068894615,0.681299,0.772305,0.16891043707744008,0.09276496114748486,0.13794450427546948,0.16891043707744008
101,101,51,,test,0.1078970945859465,0.019072399475831368,0.08792952400000001,0.023085639928785224,0.6971214,0.7850509,0.16941279667147718,0.053059720518198725,0.12271590865703262,0.16941279667147718
103,103,52,,test,0.09944963522334573,0.019652747057914845,0.08663709,0.021682358225919338,0.70155334,0.7881904000000001,0.17222792105431206,0.07414650131363305,0.12555145381175106,0.17222792105431206
105,105,53,,test,0.08639447075387176,0.02153402323562662,0.08822445599999999,0.014941123379356469,0.6939969,0.7822213000000001,0.16890643568668767,0.07318997049909773,0.04953061824335951,0.16890643568668767
107,107,54,,test,0.1919877127863817,0.015180203813124932,0.09068186,0.03316859020961123,0.68263394,0.7733158,0.1706255442938545,0.10277023312131696,0.13709533438524607,0.1706255442938545
109,109,55,,test,0.11288877511839243,0.01808176069577857,0.08742951,0.02225980697179911,0.6983218000000001,0.78575134,0.1726697706849356,0.07683415078238162,0.052807778792495236,0.1726697706849356
111,111,56,,test,0.10098553692563676,0.020467550279638525,0.087507114,0.020745833613782117,0.69801736,0.78552455,0.1695125964745888,0.08603295695819277,0.11996674250615913,0.1695125964745888
113,113,57,,test,0.11455266862920772,0.01925959864060218,0.09015542,0.018257072510448818,0.68655443,0.7767099000000001,0.1627902024951449,0.06242579437463156,0.048734689599687804,0.1627902024951449
115,115,58,,test,0.0764111096889799,0.01970009404666611,0.08934007599999999,0.007746386808804724,0.69078654,0.7801267,0.15306396616914747,0.0702977268531607,0.07551559520742693,0.15306396616914747
117,117,59,,test,0.08153078202995008,0.0183378272104258,0.08510327,0.00930174542395611,0.71295244,0.79805577,0.1580006447375078,0.07278541708031303,0.054654129497377885,0.1580006447375078
119,119,60,,test,0.37834378599769614,0.01940245971748259,0.09384629,0.07455120377693376,0.66645294,0.7602992,0.1768185164047527,0.1404385179982865,0.13157367239658113,0.1768185164047527
121,121,61,,test,0.0890822987328811,0.019794458882780027,0.08985747,0.007305735439529446,0.68937576,0.7792333,0.15610342276521585,0.0721444740255456,0.19799363312884333,0.15610342276521585
123,123,62,,test,0.0966338154358121,0.017978931440287612,0.09031044,0.00930528931118776,0.6892706000000001,0.77958107,0.15892620948251487,0.06436539703560193,0.0551531041290244,0.15892620948251487
125,125,63,,test,0.0991936516062972,0.02030998755406696,0.08877175,0.007579520443119813,0.6909996,0.77977145,0.14934903439459365,0.05998077380371534,0.17529325036054136,0.14934903439459365
127,127,64,,test,0.07653910149750416,0.02137427171982081,0.08973867,0.016097685512845784,0.6878673000000001,0.77760595,0.1679101282249747,0.06431148411749367,0.05299612923097901,0.1679101282249747
129,129,65,,test,0.32753103801356714,0.01824749161347742,0.08959114,0.06010223418355539,0.68600607,0.7755972,0.1778424288639818,0.13448235591721105,0.13886451011167314,0.1778424288639818
131,131,66,,test,0.09868168437220018,0.017273795386403216,0.08716996,0.012360760810670895,0.7067635999999999,0.7939337,0.1543030643046175,0.06415504054635901,0.044670780418419216,0.1543030643046175
133,133,67,,test,0.15307820299500832,0.01455759721958909,0.090568215,0.01905611175271572,0.6824595999999999,0.7730279,0.16042267005959773,0.09553052640015144,0.14620372099946646,0.16042267005959773
135,135,68,,test,0.08972225777550237,0.017539985741595047,0.08624305,0.01617040564383266,0.71055037,0.7967934,0.16426069963716455,0.07931596363591037,0.06781920293231804,0.16426069963716455
137,137,69,,test,0.2306412389607065,0.016483430912783675,0.09147465,0.02097375122876136,0.6812451,0.77271974,0.15523147323766198,0.10091880715734752,0.13501383097635275,0.15523147323766198
139,139,70,,test,0.0975297580954819,0.015857195535438434,0.08819546,0.012994734493264251,0.6999291,0.78812456,0.16290024293240707,0.07095741477639995,0.05063825634637166,0.16290024293240707
141,141,71,,test,0.3263791117368489,0.016091651175078645,0.09287776,0.0532573627350097,0.67134285,0.7642207,0.16629376391712222,0.1394712231950471,0.15505030508167464,0.16629376391712222
143,143,72,,test,0.10175348777678228,0.01767557005094231,0.08687408,0.017775301021940037,0.70611405,0.79298806,0.16748575568202814,0.0831349459882268,0.06933254884134933,0.16748575568202814
145,145,73,,test,0.3220273902470242,0.018743159344806762,0.09192313,0.06297923006844759,0.6740254,0.76594865,0.17036186764674924,0.1278452069667694,0.1512991450742342,0.17036186764674924
147,147,74,,test,0.09650582362728784,0.017150685535684194,0.08903271,0.01720619023615006,0.69456327,0.78359604,0.169432151720781,0.07742524048183204,0.07137536888245401,0.169432151720781
149,149,75,,test,0.11160885703314988,0.016524869813609427,0.08948105599999999,0.014157224466155922,0.6878823000000001,0.7773634,0.15767029842347752,0.0594885370680179,0.1375381116603446,0.15767029842347752
151,151,76,,test,0.12044029182132344,0.01828422379244608,0.09327078,0.020167588752763883,0.67164606,0.76491684,0.16708636820833686,0.08215968609694972,0.21526146964207366,0.16708636820833686
153,153,77,,test,0.3725841546141047,0.01783656133264521,0.08872448,0.07453258542329343,0.68997884,0.77870333,0.17401411826328614,0.13882332570031888,0.14906740644390265,0.17401411826328614
155,155,78,,test,0.10700115192627672,0.02054812409156977,0.09153186,0.01810341013859416,0.6817199,0.7732518,0.16525537965866324,0.0824322241070308,0.2830891541223429,0.16525537965866324
157,157,79,,test,0.4103417381287597,0.019294942940048868,0.09413339999999999,0.08407943936268229,0.6633481999999999,0.7574816999999999,0.1769618256299392,0.14326751579771285,0.1426488322102635,0.1769618256299392
159,159,80,,test,0.09855369256367592,0.0195760159716956,0.08728303,0.015585169460286697,0.704492,0.791775,0.16260748280766504,0.08043764592859858,0.13664070337332096,0.16260748280766504
161,161,81,,test,0.09420197107385128,0.018931979530916482,0.09214411,0.0168620059950638,0.6798135000000001,0.77195764,0.1632187514938578,0.07944458003888223,0.1875723322769152,0.1632187514938578
163,163,82,,test,0.09983361064891846,0.01786911615882345,0.08808671,0.013923552592417914,0.69525313,0.78333986,0.16369315942120466,0.08134152912314344,0.08670470840130788,0.16369315942120466
165,165,83,,test,0.3894790733393063,0.018289111542066902,0.08930898,0.08104943101050968,0.6919390000000001,0.7812479999999999,0.18058085375996144,0.14622624858338565,0.14253396081814046,0.18058085375996144
167,167,84,,test,0.09957762703186997,0.016964215967658132,0.08997412,0.01620830122233909,0.68976194,0.77973604,0.1600062131010134,0.06823150136945183,0.07085325314032986,0.1600062131010134
169,169,85,,test,0.11122488160757713,0.016726021830412316,0.09234294,0.017089589421930222,0.67166865,0.76401156,0.1642125911565333,0.0770894951195021,0.19107592598600665,0.1642125911565333
171,171,86,,test,0.2462562396006656,0.01889006886076705,0.090067364,0.048398216436806536,0.6881392,0.7782066,0.1715844703125999,0.11668444017506745,0.14361805218166482,0.1715844703125999
173,173,87,,test,0.09932164341482146,0.01802084211043703,0.089788795,0.007004544943254858,0.6905581000000001,0.7803469,0.15343944969386672,0.06371856100823171,0.14985097418427934,0.15343944969386672
175,175,88,,test,0.0975297580954819,0.01960534246942057,0.08827544,0.01673805157311845,0.6972294,0.7855048000000001,0.15988105282178786,0.07755614435607619,0.2223975554274112,0.15988105282178786
177,177,89,,test,0.2155382055548445,0.01815861521001854,0.09333604,0.04462189436726288,0.6721161,0.76545215,0.1713209435652436,0.11102077769586824,0.19876340181960692,0.1713209435652436
179,179,90,,test,0.10431332394726738,0.017642466655783062,0.088018805,0.016431003588081926,0.697276,0.78529483,0.1651012138806312,0.07821555029704894,0.07888379411437928,0.1651012138806312
181,181,91,,test,0.11480865224625625,0.017751714168351876,0.0933802,0.016988355865345712,0.6753142,0.7686944,0.16147640445874695,0.06407492304238847,0.07033586652183847,0.16147640445874695
183,183,92,,test,0.09740176628695764,0.017566613279933432,0.09187584,0.016249013075786148,0.683342,0.7752178000000001,0.16107624058533612,0.06621698728793368,0.07370017818453731,0.16107624058533612
185,185,93,,test,0.10175348777678228,0.01897246940740507,0.09087126,0.01608780391133547,0.6819731,0.7728443,0.16439771429875968,0.0751055411783955,0.2103508036148552,0.16439771429875968
187,187,94,,test,0.10060156150006401,0.020181493498799292,0.09077847,0.014580230223929309,0.6836939000000001,0.77447236,0.15398453114121305,0.06077187158622947,0.15494758954868065,0.15398453114121305
189,189,95,,test,0.09727377447843337,0.0175003351756474,0.09007960599999999,0.009067418588559672,0.68719244,0.7772720999999999,0.15472073285067994,0.06696949624460342,0.14445181145730518,0.15472073285067994
191,191,96,,test,0.13976705490848584,0.019068732292193292,0.08996076,0.022178601838996826,0.6892227,0.7791835,0.16294979046821986,0.09185069296658813,0.1731299982635079,0.16294979046821986
193,193,97,,test,0.11173684884167412,0.01776643501695737,0.09121857,0.01800617160206422,0.6826203000000001,0.7738389,0.16556051776342404,0.07788833863882894,0.1331009917417659,0.16556051776342404
195,195,98,,test,0.17790861384871368,0.018142292539988492,0.09171876,0.035696629160801685,0.6785574000000001,0.7702760999999999,0.17022573169803665,0.10161534539565407,0.15666731769678427,0.17022573169803665
197,197,99,,test,0.08831434788173557,0.024207556449942418,0.08760522,0.0056994511961845785,0.7017181,0.78932333,0.14998173132212114,0.06814562163175794,0.08479300816831617,0.14998173132212114
199,199,100,,test,0.11685652118264432,0.01954832969522385,0.08936326,0.02193584592778609,0.6912824000000001,0.78064567,0.1643424903820747,0.08568743735776499,0.16561759063878215,0.1643424903820747


==> images/logs/data/epsilon0_r2/log_earliness_train.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
0,0,1,,train,0.14584337349397591,1.0,0.0012272819,0.0022487104013056416,0.81294006,0.8141673,0.14480814614229948,0.13110079225272345,0.14467191093548665,0.14480814614229948
2,2,2,,train,0.14325301204819274,1.0,0.0012231577000000001,-0.0005535811171794051,0.77967757,0.7809007,0.1423950124710002,0.12466567452719672,0.14659163015476506,0.1423950124710002
4,4,3,,train,0.14204819277108433,0.9999017119407654,0.0012294602,-0.0017519850587104134,0.7780935999999999,0.77932304,0.14140498767190834,0.13608823093626346,0.1419814817873491,0.14140498767190834
6,6,4,,train,0.14662650602409638,0.7784823179244995,0.020124841,0.004024412158944675,0.7604681,0.780593,0.14629536987467334,0.13650243980429105,0.14431861756217554,0.14629536987467334
8,8,5,,train,0.1439156626506024,0.0018238661577925086,0.08579717,0.0011262378668133025,0.6983647,0.7841618,0.1438139613330239,0.13581892926878214,0.14650260850632804,0.1438139613330239
10,10,6,,train,0.14632530120481926,1.476977104175603e-05,0.085859634,0.0039711994381964435,0.70059764,0.7864573,0.14622743462655155,0.12556808486799206,0.14607331749869332,0.14622743462655155
12,12,7,,train,0.14421686746987952,1.6650681573082693e-05,0.085654825,0.0008835895135085351,0.6967918000000001,0.78244674,0.1436038412671909,0.13100698788866222,0.14481268269934305,0.1436038412671909
14,14,8,,train,0.14198795180722892,4.141086174058728e-05,0.085683994,-0.0010414762461751993,0.6957505,0.7814344,0.14196247634514658,0.1388270812721024,0.14219021451602692,0.14196247634514658
16,16,9,,train,0.14734939759036145,0.00012796357623301446,0.085811816,0.00493326208406285,0.6950967,0.7809085,0.14712843159932534,0.1353630771801822,0.1461828342040283,0.14712843159932534
18,18,10,,train,0.1427710843373494,0.0004103467799723148,0.08575036,0.0006828132990927326,0.6951885999999999,0.780939,0.14343090477040854,0.12097440930999465,0.14127668426622106,0.14343090477040854
20,20,11,,train,0.14789156626506025,0.001127497642301023,0.085943595,0.003242138466993839,0.69456077,0.78050435,0.14564680570599928,0.12405383897741695,0.1482455817688391,0.14564680570599928
22,22,12,,train,0.14439759036144578,0.002218363806605339,0.08601818,0.0015017803729201176,0.6935826999999999,0.77960086,0.1441622204141427,0.13447723525313662,0.15019400558456,0.1441622204141427
24,24,13,,train,0.14825301204819274,0.0026551666669547558,0.08637702,0.006235958550464487,0.6919383000000001,0.7783153,0.14832148513871607,0.137048758562358,0.1474902653692071,0.14832148513871607
26,26,14,,train,0.1574698795180723,0.001782054430805147,0.08678413,0.016155998310603274,0.69080114,0.7775852,0.15658928390923307,0.12613684475222806,0.14135854050973465,0.15658928390923307
28,28,15,,train,0.1627710843373494,0.001989324577152729,0.08762796,0.0226773682388064,0.68850374,0.7761316999999999,0.16240575943760652,0.1271563831548286,0.14966054920211574,0.16240575943760652
30,30,16,,train,0.16439759036144574,0.0019813999533653264,0.08764639,0.02369019999865589,0.69135565,0.7790020000000001,0.1630346998853707,0.1285358618199828,0.16155616198742567,0.1630346998853707
32,32,17,,train,0.16813253012048193,0.002550051780417561,0.08788307,0.02758091149950113,0.68768895,0.77557194,0.1660428171380918,0.13610022120093793,0.15177731485598267,0.1660428171380918
34,34,18,,train,0.17349397590361446,0.0024061466101557016,0.08883407,0.033899304015717203,0.6853743,0.77420837,0.17135599568325766,0.12377360678503115,0.15248430649382286,0.17135599568325766
36,36,19,,train,0.17572289156626505,0.003452271455898881,0.08883092,0.03860543631522787,0.68525404,0.77408504,0.17602119279271114,0.1318247598967349,0.16104013822315905,0.17602119279271114
38,38,20,,train,0.17795180722891565,0.006590000353753568,0.09003194,0.04083727088598377,0.68295676,0.7729888,0.17753140334056694,0.13460583393171538,0.16321004628110855,0.17753140334056694
40,40,21,,train,0.17265060240963856,0.011144703254103659,0.08945643,0.035253806419012414,0.6827145,0.77217096,0.1738978255938827,0.13537329067984902,0.15341901635572144,0.1738978255938827
42,42,22,,train,0.18060240963855426,0.012446138076484205,0.08941253,0.0437106917999263,0.6825316,0.7719441,0.18027039908189507,0.13783500575558866,0.15277964220063356,0.18027039908189507
44,44,23,,train,0.1830120481927711,0.015112126246094704,0.09027702,0.04531420179110175,0.67959714,0.7698741,0.1812327025562055,0.12977690940663675,0.15479112346892904,0.1812327025562055
46,46,24,,train,0.1803012048192771,0.021331803873181343,0.089720495,0.04473217092520794,0.6804513000000001,0.77017176,0.18203862985959002,0.1420441415410614,0.1486276622975901,0.18203862985959002
48,48,25,,train,0.1936144578313253,0.02107091248035431,0.090520956,0.05855406187870984,0.67771554,0.76823646,0.19291786146112846,0.11319384440287207,0.16472097445086042,0.19291786146112846
50,50,26,,train,0.19078313253012047,0.02052711322903633,0.09000332,0.05579806617795799,0.6797071,0.7697104,0.19065665624650305,0.10647299300580017,0.1344289844283222,0.19065665624650305
52,52,27,,train,0.18680722891566265,0.01757001504302025,0.090899885,0.05151092043229417,0.6781531,0.769053,0.18720345203425712,0.12060084928227775,0.1427706868601141,0.18720345203425712
54,54,28,,train,0.1892168674698795,0.018126888200640682,0.09081612,0.05626872794372822,0.6782705,0.76908654,0.1918184930882984,0.11016276100624532,0.16176334204843362,0.1918184930882984
56,56,29,,train,0.19578313253012047,0.0168512612581253,0.09178779,0.059934936010291574,0.6746226,0.7664104,0.19344064092121596,0.09685045488796022,0.17393551338260546,0.19344064092121596
58,58,30,,train,0.1880722891566265,0.017972683534026146,0.09141517,0.05221959727462108,0.6760286999999999,0.76744395,0.18708822506978204,0.12429121023411592,0.17911525533735734,0.18708822506978204
60,60,31,,train,0.19018072289156626,0.020617088302969933,0.09128494,0.05404627602270565,0.67571646,0.7670014,0.18888048787404635,0.13031551897816646,0.17124037534769748,0.18888048787404635
62,62,32,,train,0.1821686746987952,0.016667082905769348,0.09065134,0.04520703307301232,0.67935425,0.77000564,0.1814435057474422,0.12564731983023372,0.16785369489306445,0.1814435057474422
64,64,33,,train,0.1933734939759036,0.01893632486462593,0.09175679,0.060335464390622866,0.6749733,0.76673,0.19505430681308475,0.1252310804781577,0.1518913946478204,0.19505430681308475
66,66,34,,train,0.19259036144578312,0.019442752003669742,0.09144967,0.059752985996924836,0.67549115,0.7669408000000001,0.1949166955741921,0.10880512824039984,0.17364854161571328,0.1949166955741921
68,68,35,,train,0.19542168674698795,0.018164506182074547,0.092019886,0.060433778813795726,0.67402446,0.7660443,0.19425465474461792,0.12238434470834413,0.13593243242165173,0.19425465474461792
70,70,36,,train,0.19289156626506024,0.018908604979515083,0.09250845,0.058200557893243826,0.6724892,0.76499766,0.1925862384043461,0.15177134118283928,0.17370829087104464,0.1925862384043461
72,72,37,,train,0.19795180722891567,0.01764192059636116,0.09274114,0.06489305193761398,0.6703979,0.763139,0.19860804724373066,0.12745636215867134,0.1870583283077288,0.19860804724373066
74,74,38,,train,0.19993975903614455,0.018903857097029686,0.0936934,0.0658541617676162,0.67077595,0.76446927,0.1990705865699378,0.1215441316754107,0.18055676660935446,0.1990705865699378
76,76,39,,train,0.19789156626506024,0.01979201659560204,0.09221138,0.06391743639050285,0.67300856,0.76522,0.19778607120532748,0.12533831546892946,0.1537230336159357,0.19778607120532748
78,78,40,,train,0.18530120481927712,0.019115567207336426,0.09211515,0.050323733621362415,0.67431027,0.76642555,0.18642443317996324,0.1447684284362298,0.14445139468483356,0.18642443317996324
80,80,41,,train,0.2002409638554217,0.01661919802427292,0.09343710000000001,0.06475398943523426,0.6696780999999999,0.7631151999999999,0.1972623000895164,0.1247619179868439,0.18918343153797088,0.1972623000895164
82,82,42,,train,0.19939759036144575,0.0182445514947176,0.09415435,0.06389264713035875,0.6693549,0.7635093000000001,0.19675897008169194,0.14097974340799616,0.1494531634865665,0.19675897008169194
84,84,43,,train,0.19855421686746988,0.018178686499595642,0.09299928,0.06551127872858106,0.6703576,0.7633568000000001,0.19945099642048486,0.12089098392055793,0.1874234217085568,0.19945099642048486
86,86,44,,train,0.19674698795180726,0.019480522722005844,0.093948595,0.06250538300072099,0.6706384,0.7645869000000001,0.1958731434146316,0.14301331404581366,0.1675917528006345,0.1958731434146316
88,88,45,,train,0.18765060240963852,0.020483020693063736,0.0929113,0.052634787788410735,0.6697085,0.7626198000000001,0.1877269805074826,0.12924079074454128,0.18175502859487824,0.1877269805074826
90,90,46,,train,0.19975903614457832,0.019714003428816795,0.094031595,0.06377431021389704,0.6687455,0.7627771,0.19648502825148464,0.14482014138286556,0.15865581873763207,0.19648502825148464
92,92,47,,train,0.1972289156626506,0.01962036266922951,0.09404570599999999,0.06240511164169004,0.668503,0.76254874,0.19585662095970147,0.13367113823608648,0.15679059772299214,0.19585662095970147
94,94,48,,train,0.1882530120481928,0.016777288168668747,0.09488825,0.0508019689019751,0.6656871,0.76057523,0.1862306962792661,0.12770392108132184,0.19900003319886084,0.1862306962792661
96,96,49,,train,0.18909638554216868,0.01791505329310894,0.09346595,0.05343060883685381,0.6707175,0.7641834,0.18871850314235053,0.1472156634695007,0.17792634155850534,0.18871850314235053
98,98,50,,train,0.1963855421686747,0.018916375935077667,0.09367529,0.06194259368594394,0.66800207,0.7616773,0.19560669626636976,0.118110760490074,0.17461828211130753,0.19560669626636976
100,100,51,,train,0.19656626506024094,0.017383834347128868,0.093621224,0.05950058478591129,0.66984624,0.76346743,0.1926844626225708,0.13904501703336575,0.1605219493347722,0.1926844626225708
102,102,52,,train,0.1939156626506024,0.018402764573693275,0.09352208,0.060843283874330724,0.66945416,0.76297635,0.19548455784128205,0.13372233664192912,0.1850514961002392,0.19548455784128205
104,104,53,,train,0.1927710843373494,0.021154658868908882,0.09291929,0.05959801789270772,0.6705667,0.76348597,0.1944554011068589,0.1258351264075697,0.20407956616782927,0.1944554011068589
106,106,54,,train,0.19975903614457832,0.019685514271259308,0.09357407,0.06764288215630168,0.6687251999999999,0.7622992,0.20133545865581065,0.1420640145531867,0.21932796687114411,0.20133545865581065
108,108,55,,train,0.1986746987951807,0.017761096358299255,0.09524834,0.06531845672272983,0.6642687,0.759517,0.1988078984628416,0.13002633439654626,0.17601079187033805,0.1988078984628416
110,110,56,,train,0.19403614457831325,0.018987325951457024,0.094599195,0.059101069582962434,0.6672614,0.7618606,0.19326274129964327,0.1273310692952135,0.15891757107186916,0.19326274129964327
112,112,57,,train,0.18987951807228914,0.01970913074910641,0.09358209,0.05090849073627023,0.6682107,0.7617928,0.1851062044984781,0.12471439391228226,0.1359187845136131,0.1851062044984781
114,114,58,,train,0.2039156626506024,0.017958251759409904,0.09502955,0.0685729312693746,0.6662713,0.7613008000000001,0.20010862395079454,0.13392238855438834,0.2007533354875626,0.20010862395079454
116,116,59,,train,0.20078313253012048,0.01793728582561016,0.09510144599999999,0.06652016086499107,0.66487765,0.7599791,0.1992758655708446,0.13129361959537153,0.15338046533592714,0.1992758655708446
118,118,60,,train,0.18596385542168675,0.018618451431393623,0.0941379,0.04903666101837906,0.66755325,0.76169115,0.1848163987337234,0.14400293876225276,0.15008682967347284,0.1848163987337234
120,120,61,,train,0.18783132530120486,0.01748182624578476,0.09531576,0.051427473836863385,0.66312385,0.75843954,0.18676129218595494,0.14300195017182862,0.18620429513087614,0.18676129218595494
122,122,62,,train,0.1813855421686747,0.018658321350812912,0.09507483,0.0436023403122902,0.6643433000000001,0.7594181,0.1801568827402253,0.13615711555593207,0.17832526501871646,0.1801568827402253
124,124,63,,train,0.18379518072289155,0.018396226689219475,0.09445015,0.047312605895177384,0.6671019,0.76155204,0.18342316638101835,0.13734392030604112,0.20514859481881645,0.18342316638101835
126,126,64,,train,0.17710843373493976,0.018803954124450684,0.09439049,0.04293829104095638,0.66720617,0.7615967,0.1802287467990622,0.13354740426244613,0.16300992563348515,0.1802287467990622
128,128,65,,train,0.1953012048192771,0.01871308498084545,0.09462327,0.0627719278030387,0.6659292,0.7605524,0.19704512080287348,0.14276735861544712,0.1509467663433383,0.19704512080287348
130,130,66,,train,0.1942771084337349,0.018645308911800385,0.09560477,0.058653447692082375,0.6631229000000001,0.75872767,0.19271706258827007,0.14483980121138548,0.21285941155375426,0.19271706258827007
132,132,67,,train,0.19289156626506024,0.01680624112486839,0.09457712,0.058395245833926426,0.6670028,0.76158,0.1928085456703396,0.1368683358103455,0.1860728874311436,0.1928085456703396
134,134,68,,train,0.1882530120481928,0.015175892971456053,0.095280826,0.05154849712573,0.6632856,0.7585664000000001,0.18682845677159224,0.1293686778441137,0.1952046129142568,0.18682845677159224
136,136,69,,train,0.20078313253012048,0.016472980380058292,0.09606672,0.06668621225369219,0.66334134,0.7594081,0.19949030261774012,0.1425090026608092,0.1847093765828872,0.19949030261774012
138,138,70,,train,0.1927710843373494,0.015791475772857666,0.09563321,0.0577605570995366,0.66456693,0.7602001,0.1920116229859347,0.1261525812394677,0.2278394477985569,0.1920116229859347
140,140,71,,train,0.1848795180722892,0.017002718523144722,0.095406435,0.04782397642887588,0.6661528,0.7615590999999999,0.1837834905707207,0.12982994985084215,0.16445540350390284,0.1837834905707207
142,142,72,,train,0.1822289156626506,0.0153695959597826,0.09476132,0.041769433877534616,0.6657046,0.760466,0.17831275337764918,0.13415443416057127,0.20585390399782366,0.17831275337764918
144,144,73,,train,0.19030120481927712,0.016952674835920334,0.095330395,0.054366987792805764,0.6662403,0.76157063,0.18918604475815445,0.14811886343297884,0.1908011491781518,0.18918604475815445
146,146,74,,train,0.19409638554216868,0.018110174685716632,0.09462423,0.061723950314263726,0.6651100000000001,0.7597341,0.19668101801925375,0.1451421589589633,0.16859680952204453,0.19668101801925375
148,148,75,,train,0.1905421686746988,0.016416709870100018,0.095846474,0.05487312225193805,0.663828,0.75967443,0.18994037329467575,0.13702868127974865,0.1976235610082076,0.18994037329467575
150,150,76,,train,0.1933132530120482,0.01773735322058201,0.09513818,0.057844372136558075,0.66376054,0.7588986999999999,0.192206600745694,0.13555366096979976,0.16569102637243516,0.192206600745694
152,152,77,,train,0.19463855421686746,0.016762733459472656,0.09538246,0.06070466166918004,0.6661165,0.7614989000000001,0.1949502019427336,0.1360080452196358,0.20368450258386114,0.1949502019427336
154,154,78,,train,0.19897590361445786,0.01884533278644085,0.09510433,0.0642149031728483,0.6661314,0.7612357,0.19727211610386405,0.13197470085435914,0.19180732882652055,0.19727211610386405
156,156,79,,train,0.19590361445783133,0.019264712929725647,0.09513709,0.0620615228798661,0.6647808000000001,0.7599178000000001,0.1962103311022587,0.15837128817640253,0.21138678667715752,0.1962103311022587
158,158,80,,train,0.19126506024096385,0.0195848997682333,0.095922515,0.05453815343815478,0.66252583,0.75844836,0.1888617448164704,0.13573438420665454,0.19741757201628626,0.1888617448164704
160,160,81,,train,0.197710843373494,0.017554936930537224,0.096546955,0.06358066789323526,0.660814,0.75736094,0.1973987730238235,0.13790560580794622,0.20953945771646976,0.1973987730238235
162,162,82,,train,0.19849397590361445,0.017028311267495155,0.09612232400000001,0.06459648974589159,0.66420597,0.76032823,0.1982727930539001,0.14086760840935794,0.19712588129745945,0.1982727930539001
164,164,83,,train,0.1946987951807229,0.018087079748511314,0.09586949,0.060427207949783165,0.66042346,0.75629294,0.1947640660214404,0.15188981806421556,0.20327420607556254,0.1947640660214404
166,166,84,,train,0.18963855421686748,0.017539365217089653,0.096342556,0.05346118723412202,0.66326714,0.75960964,0.1882439024984981,0.13124001550685868,0.19702504641111385,0.1882439024984981
168,168,85,,train,0.1789156626506024,0.016166051849722862,0.09425825,0.043789515004833635,0.6675653,0.76182353,0.18153450440821287,0.14726657283388242,0.20256802894334605,0.18153450440821287
170,170,86,,train,0.182710843373494,0.017523238435387608,0.09570488,0.047104223253247736,0.66182184,0.7575267,0.18343412397922526,0.15025014074617446,0.20374981056751212,0.18343412397922526
172,172,87,,train,0.19903614457831328,0.01769837737083435,0.09766705,0.06273434842107117,0.6604531,0.75812006,0.19582160878262184,0.13436832594222414,0.3112169688096293,0.19582160878262184
174,174,88,,train,0.18951807228915665,0.01882387511432171,0.095780104,0.05341875402554637,0.662874,0.7586541,0.1887238456840946,0.13383181869731198,0.21105221954903905,0.1887238456840946
176,176,89,,train,0.20301204819277108,0.018919859081506733,0.09684899400000001,0.07022345855620707,0.65992475,0.7567736999999999,0.2028383261203128,0.1505109998566588,0.19501938971266555,0.2028383261203128
178,178,90,,train,0.1958433734939759,0.01902966201305389,0.09622922,0.06443074830467564,0.66350585,0.75973505,0.1994024841895616,0.13671501496684413,0.18661563338708329,0.1994024841895616
180,180,91,,train,0.19403614457831325,0.019152477383613583,0.09577092,0.060256809135713664,0.66445017,0.760221,0.1945310473175381,0.11860299954206735,0.1697708406418971,0.1945310473175381
182,182,92,,train,0.19710843373493972,0.018417254090309143,0.09525919,0.06285498643200269,0.66280866,0.7580678000000001,0.19636907674723875,0.1387539046793737,0.2369163792402213,0.19636907674723875
184,184,93,,train,0.1893373493975904,0.017308197915554047,0.095996104,0.05531365631978235,0.6644536,0.76044965,0.191026621961243,0.14098116448194695,0.1853250946606039,0.191026621961243
186,186,94,,train,0.19006024096385546,0.018545713275671002,0.096039645,0.056659765144812725,0.662246,0.75828564,0.19190584292826104,0.14026136788814578,0.201388300717674,0.19190584292826104
188,188,95,,train,0.18903614457831325,0.018870711326599118,0.096293345,0.05413330411563914,0.66182905,0.7581224,0.1892333773954983,0.1426953930953303,0.1961531778315295,0.1892333773954983
190,190,96,,train,0.1822289156626506,0.019470660015940663,0.095923804,0.0474832626393977,0.66400933,0.7599331,0.18422400496525806,0.13831927012016645,0.19596834195566154,0.18422400496525806
192,192,97,,train,0.19144578313253013,0.01809065602719784,0.095448434,0.056714632031526616,0.6633345,0.7587829,0.19167133750173004,0.1387930556207682,0.16635754230531274,0.19167133750173004
194,194,98,,train,0.19765060240963853,0.019133727997541428,0.09602104,0.06409151670329583,0.6615856,0.7576066999999999,0.19821119121011715,0.15302943540082106,0.2014496357476677,0.19821119121011715
196,196,99,,train,0.20451807228915664,0.0200556218624115,0.096860975,0.07267907323579663,0.6625049,0.7593659,0.20549379271363166,0.13582385532881028,0.23091772582009626,0.20549379271363166
198,198,100,,train,0.1875301204819277,0.02531116083264351,0.09500092,0.052817261776111415,0.6651335999999999,0.7601346,0.18819355069086768,0.15090230309338573,0.18540035526638685,0.18819355069086768


==> images/logs/data/epsilon1/log_earliness_test.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
1,1,1,,test,0.04236528862152822,1.0,0.058859996,0.0,0.7252491999999999,0.7841092,0.1428571428571424,0.011612405276441284,0.006052184088789746,0.1428571428571424
3,3,2,,test,0.08524254447715346,1.0,0.061316177,0.0,0.7056099,0.76692617,0.14285714285714265,0.022441999561922263,0.012177506353879066,0.14285714285714265
5,5,3,,test,0.5732753103801357,1.0,0.063902065,0.0,0.6872388,0.75114083,0.14285714285714282,0.1041095253590524,0.08189647291144794,0.14285714285714282
7,7,4,,test,0.0851145526686292,0.9847150990540036,0.058657907,-3.792626353638762e-05,0.73684055,0.7954985,0.14264264264264245,0.02245332072793957,0.012185736275012826,0.14264264264264245
9,9,5,,test,0.04236528862152822,1.769134963768116e-06,0.16030207,0.0,0.6536206999999999,0.8139229,0.1428571428571424,0.011612405276441284,0.006052184088789746,0.1428571428571424
11,11,6,,test,0.1185204146934596,0.0,0.16030212,0.0,0.6521368000000001,0.8124389,0.1428571428571427,0.030274794435426473,0.016931487813351367,0.1428571428571427
13,13,7,,test,0.06220401894278766,0.0,0.17729884,0.0,0.5921499,0.76944876,0.14285714285714254,0.016731792126402228,0.008886288420398236,0.14285714285714254
15,15,8,,test,0.5693075643158838,0.0,0.18246308,0.00011379135647412112,0.575383,0.75784606,0.1429985208099793,0.10621931376662383,0.13673043093122267,0.1429985208099793
17,17,9,,test,0.5732753103801357,0.0,0.20300634,0.0,0.51634264,0.719349,0.14285714285714282,0.1041095253590524,0.08189647291144794,0.14285714285714282
19,19,10,,test,0.06220401894278766,0.0,0.1600872,0.0,0.6517358,0.8118229,0.14285714285714254,0.016731792126402228,0.008886288420398236,0.14285714285714254
21,21,11,,test,0.08537053628567771,5.307404891304348e-06,0.16888402,0.0014219512115291515,0.6182455,0.7871295,0.14502547433061005,0.027464739038268984,0.01837805937152504,0.14502547433061005
23,23,12,,test,0.04838090362216818,3.0075294384057972e-05,0.17058928,-0.00040012798446799184,0.61276543,0.78335476,0.14173228346456654,0.013206162875996108,0.006925740669488264,0.14173228346456654
25,25,13,,test,0.11506463586330475,0.00017045683947028423,0.18117364,0.007285019893228944,0.57855463,0.75972825,0.14993257741075247,0.05383844889178235,0.10697777029697808,0.14993257741075247
27,27,14,,test,0.06898758479457315,0.0015208882999452307,0.17885620000000002,-0.003080170784151033,0.57477987,0.753636,0.13433436484029482,0.03411898698108752,0.12214451078249625,0.13433436484029482
29,29,15,,test,0.14885447331370796,0.002024342967960061,0.19208804,0.009564003007349102,0.56262124,0.75470924,0.1553446759157395,0.08088995659202705,0.11838373208110492,0.1553446759157395
31,31,16,,test,0.1062332010751312,0.0019173747595073586,0.17641298,0.006256041940891903,0.60004854,0.77646154,0.1496015193163918,0.05832839684365355,0.04174216778122079,0.1496015193163918
33,33,17,,test,0.11032893894790734,0.0007974410134746094,0.18179932,0.0028735691802857003,0.5821693,0.76396865,0.14204915119233566,0.04254099069250846,0.026989318406050896,0.14204915119233566
35,35,18,,test,0.08549852809420197,0.001946501029554264,0.18689664,0.012991571177476924,0.5666661,0.7535626999999999,0.15106555887152773,0.054668089649275615,0.03420213536309562,0.15106555887152773
37,37,19,,test,0.1123768078842954,0.002513644556264745,0.2146988,0.015622763115726813,0.48821247,0.70291126,0.15899659856308532,0.06392238080775546,0.15795123496888802,0.15899659856308532
39,39,20,,test,0.11583258671445028,0.00480853625997079,0.22706738,0.015168845937057687,0.4531103,0.6801776999999999,0.15615413780890947,0.06147488931692645,0.13533206446273488,0.15615413780890947
41,41,21,,test,0.11160885703314988,0.004832045183652118,0.21815652,0.012112408969984716,0.47790092,0.69605744,0.15414672691043926,0.05908138641965395,0.1939532682712396,0.15414672691043926
43,43,22,,test,0.09599385639319084,0.008649684836149028,0.22566172,0.015369580381168204,0.46735066,0.69301236,0.15881604475212535,0.06940771560071687,0.046307173807829456,0.15881604475212535
45,45,23,,test,0.09177012671189044,0.012045631284406246,0.22861727,0.015790634221296257,0.45230883,0.6809261,0.1610696877069171,0.06976251296864559,0.18760798445832186,0.1610696877069171
47,47,24,,test,0.07973889671061052,0.023157011194318053,0.21610879999999996,0.013980663054411176,0.50028944,0.71639824,0.15468688994166438,0.04549459901050396,0.04711807760901765,0.15468688994166438
49,49,25,,test,0.10456930756431587,0.014601677480058419,0.21916816,0.019800234151543892,0.48426446,0.70343256,0.16603394502141428,0.060731665954233564,0.03754967252475217,0.16603394502141428
51,51,26,,test,0.08882631511583257,0.019413965951859343,0.23107398,0.01745873938575566,0.44418588,0.6752599,0.1618089956274853,0.0567253033626265,0.08589299163823205,0.1618089956274853
53,53,27,,test,0.10904902086266477,0.015267544223436975,0.26158932,0.020140626520718737,0.36863464,0.63022393,0.16492648468314605,0.06390779135362137,0.12437394479947315,0.16492648468314605
55,55,28,,test,0.1185204146934596,0.015992541217278958,0.2755619,0.01816367238153211,0.3318943,0.6074562,0.1606611732469572,0.0771451541711857,0.13559851091346875,0.1606611732469572
57,57,29,,test,0.0958658645846666,0.015339768815477191,0.26354325,0.01979582901175689,0.37602547,0.6395687,0.1662116914620028,0.06061606367116934,0.12918503277734233,0.1662116914620028
59,59,30,,test,0.10469729937284014,0.013740457094006292,0.25975502,0.019588642929460852,0.38278678,0.6425418,0.16505057632991102,0.0598869388676516,0.1537955987022366,0.16505057632991102
61,61,31,,test,0.09676180724433636,0.017243972433750417,0.27964252,0.020789743390105253,0.34458545,0.62422794,0.16853999771711886,0.057621482555012885,0.16759544265033768,0.16853999771711886
63,63,32,,test,0.10264943043645207,0.014874744147427257,0.26331788,0.02151191598123128,0.37690467,0.64022255,0.16789398024055252,0.06142773765804039,0.2004078511894273,0.16789398024055252
65,65,33,,test,0.0982977089466274,0.01646561064943546,0.26794773,0.0178598193489373,0.35897917,0.6269269000000001,0.16211259155094584,0.07340431308609041,0.19294768261949272,0.16211259155094584
67,67,34,,test,0.06284397798540893,0.01250972612803337,0.27918106,0.004028019844929539,0.34171388,0.6208949,0.14986296392495188,0.03890524698882168,0.1931351975372308,0.14986296392495188
69,69,35,,test,0.10188147958530654,0.01456472587349736,0.30230009999999996,0.01847006045512995,0.29717565,0.59947574,0.16257459193060014,0.058140763641178976,0.15070958935598064,0.16257459193060014
71,71,36,,test,0.10034557788301547,0.016482682116124598,0.25972860000000003,0.02102938417607075,0.41081643,0.6705451,0.166615984058299,0.060927829180327776,0.2288252208161187,0.166615984058299
73,73,37,,test,0.1025214386279278,0.018955269027005398,0.27353644,0.022825548407156643,0.35755968,0.6310960999999999,0.16917656686906682,0.0651891437024292,0.1501062808109323,0.16917656686906682
75,75,38,,test,0.13400742352489442,0.01758048933230817,0.3333435,0.026855670178056804,0.22729088,0.5606344,0.1674804679625574,0.0692629678475706,0.16667129972304942,0.1674804679625574
77,77,39,,test,0.07282733905030077,0.015977529627113532,0.29695365,0.013862255738368506,0.31897277,0.6159264,0.1664589418371655,0.0560582783078938,0.181073107088608,0.1664589418371655
79,79,40,,test,0.09394598745680276,0.02179966502183744,0.28802973,0.0221372175879855,0.32896775,0.6169975000000001,0.16978801100807658,0.05187216602207932,0.20199489458616887,0.16978801100807658
81,81,41,,test,0.09765774990400616,0.017053745168204418,0.2856509,0.021062416171649757,0.33708885,0.6227398000000001,0.17128502826756956,0.0724184922028004,0.10191188299810017,0.17128502826756956
83,83,42,,test,0.11109688979905286,0.01807241856603191,0.29682509999999995,0.02384438397116317,0.31803006,0.6148551999999999,0.1708087957666987,0.06817299084506699,0.20056331439670808,0.1708087957666987
85,85,43,,test,0.09893766798924868,0.014504136429544434,0.3119672,0.019895489769290328,0.28918946,0.6011566999999999,0.1668366504787733,0.05210862779256968,0.0577926046038941,0.1668366504787733
87,87,44,,test,0.09816971713810316,0.015320398844757612,0.29257292,0.020983715208871573,0.32963595,0.62220883,0.1671080814079513,0.05754597581347753,0.21069106404112414,0.1671080814079513
89,89,45,,test,0.08319467554076539,0.016462453634949727,0.3020305,0.018000289241889702,0.30326859999999994,0.6052991,0.16878234582348015,0.059491282849235765,0.12637220570038368,0.16878234582348015
91,91,46,,test,0.0977857417125304,0.0153978019279786,0.31787443,0.01981086390720377,0.26552647,0.58340096,0.16658179710075247,0.06026482421257664,0.05838080687856419,0.16658179710075247
93,93,47,,test,0.08754639703059004,0.018009459304081002,0.30325493,0.01809978274711181,0.30400145,0.6072564,0.16555999699828894,0.07270639255548236,0.2146234736368892,0.16555999699828894
95,95,48,,test,0.0907461922436964,0.019351426345178915,0.31972808,0.02235670758208969,0.26633249999999997,0.5860605999999999,0.17292178936400696,0.06238537980842682,0.200225866918309,0.17292178936400696
97,97,49,,test,0.7787021630615641,0.8399000743201256,0.29165787,0.6617755269000544,0.07228221,0.36394006,0.6220950983578455,0.6128148554763099,0.6371815926178706,0.6220950983578455
99,99,50,,test,0.6665813387943171,0.4709125028086733,0.41518772,0.5381515387203152,0.023277952999999997,0.43846565,0.6211816024583923,0.5467370894632471,0.5794939568654991,0.6211816024583923
101,101,51,,test,0.7758863432740305,0.4071655177437928,0.5412262,0.6590037986609971,-0.19041331,0.35081290000000004,0.6353622659881234,0.621033524419175,0.6258015385497492,0.6353622659881234
103,103,52,,test,0.7616792525278382,0.3650448526455946,0.5513175,0.6388609829343155,-0.18674211,0.36457542,0.6278662862558952,0.6216969001291438,0.6530135193405667,0.6278662862558952
105,105,53,,test,0.6724689619864329,0.4681440369893482,0.45081049999999995,0.5546912877529134,-0.02358153,0.42722896,0.6659895435165429,0.6117306413253502,0.6282602739756838,0.6659895435165429
107,107,54,,test,0.7715346217842058,0.4672620697244341,0.51234883,0.6616161118637113,-0.1768566,0.33549225,0.6835185534767084,0.6563055241230799,0.6572142176992193,0.6835185534767084
109,109,55,,test,0.6919237168821195,0.4697087861221703,0.46922135,0.5793259118352729,-0.06566663,0.40355468,0.6860942415181335,0.6209916225183433,0.6099396881369196,0.6860942415181335
111,111,56,,test,0.7600153590170229,0.40637787142947424,0.55614364,0.6513902531124206,-0.1978261,0.3583175,0.6918457771600307,0.6541311133728863,0.6499479438895535,0.6918457771600307
113,113,57,,test,0.7968769998720082,0.3898366844315245,0.5795776999999999,0.6921181479499806,-0.24118543,0.33839226,0.6829836649798683,0.6632062870562336,0.6531807579733613,0.6829836649798683
115,115,58,,test,0.8011007295533086,0.3780543690008496,0.572472,0.6919443410240079,-0.24532625,0.32714570000000004,0.6599580514918385,0.6604304175032948,0.6708110143631638,0.6599580514918385
117,117,59,,test,0.7606553180596441,0.4505807014090762,0.5135951,0.6530524008703759,-0.16645545,0.34713966,0.7016082030816994,0.6649233551280649,0.6619939368682545,0.7016082030816994
119,119,60,,test,0.7429924484832969,0.42667517606870015,0.52829236,0.6317260708391864,-0.1552446,0.37304777,0.6889411803999366,0.6471781893888766,0.661353410287389,0.6889411803999366
121,121,61,,test,0.8186356073211315,0.35938358784739777,0.63320506,0.7163599242517699,-0.31480783,0.31839725,0.6703650309555204,0.667566243471028,0.6743436371019771,0.6703650309555204
123,123,62,,test,0.8162037629591706,0.35412102298460146,0.6325724,0.712346484576605,-0.30773622,0.32483616,0.6679347578721097,0.6667867384957005,0.6763220195459827,0.6679347578721097
125,125,63,,test,0.7527198259311404,0.3922903127984215,0.56112325,0.6430900025961878,-0.18609048,0.37503278,0.6893948186810988,0.6577496627856935,0.6602041958475303,0.6893948186810988
127,127,64,,test,0.6796365032637911,0.4309508982487923,0.47935079999999997,0.5666429482199199,-0.044722535,0.43462829999999997,0.6929892220819405,0.6294904641630107,0.6346115865451901,0.6929892220819405
129,129,65,,test,0.7181620376295917,0.4333875237201227,0.49438176,0.6094556704412131,-0.092082426,0.40229934,0.7090029344999261,0.6570089592363996,0.6548582272965627,0.7090029344999261
131,131,66,,test,0.8182516318955587,0.40261918099967703,0.5996216,0.7194851909542959,-0.29984099999999997,0.29978059999999995,0.6890528646088568,0.6717457367502104,0.6805553546676181,0.6890528646088568
133,133,67,,test,0.7509279406118008,0.3818374542932325,0.5692625,0.6420381693529954,-0.20586970000000002,0.36339283,0.7000313789552187,0.6599670472615182,0.665071982382605,0.7000313789552187
135,135,68,,test,0.7793421221041853,0.4092527212312872,0.563315,0.6763419813867009,-0.21890756,0.34440738,0.7012367752069132,0.667188389831031,0.6596172064936566,0.7012367752069132
137,137,69,,test,0.8100601561500064,0.3745491311545051,0.6024761,0.7096624828103019,-0.269953,0.33252309999999996,0.6939734874356803,0.6768391331299914,0.6678820050193373,0.6939734874356803
139,139,70,,test,0.7772942531677972,0.3782228701919026,0.5689677,0.6705532054602988,-0.2170795,0.35188812,0.6942370053774418,0.6667703606674503,0.6647608199054159,0.6942370053774418
141,141,71,,test,0.8167157301932676,0.37578132679965737,0.6233907,0.715057354169638,-0.31035644,0.3130343,0.6739023227197575,0.667885811786285,0.6686765198603588,0.6739023227197575
143,143,72,,test,0.7410725713554333,0.40122426059484173,0.53870994,0.6358720754569627,-0.12787987,0.41083008,0.7177298530845312,0.6602703253562886,0.6417906223392938,0.7177298530845312
145,145,73,,test,0.790221425828747,0.3657413267952688,0.5716566999999999,0.6868619928159865,-0.21385214,0.35780454,0.700356203156149,0.6792774700359352,0.6741684143047035,0.700356203156149
147,147,74,,test,0.6933316267758863,0.435286526904456,0.48762676,0.5842587026699038,-0.062308725,0.42531800000000003,0.7026235852893041,0.6338466041334635,0.6207367999823806,0.7026235852893041
149,149,75,,test,0.7537437603993344,0.3930998854149113,0.5630863,0.6478002787708638,-0.2079729,0.3551134,0.7111617867318313,0.6693239189983162,0.6645588532109373,0.7111617867318313
151,151,76,,test,0.8014847049788814,0.3862366895222447,0.60222614,0.7014040214037641,-0.275074,0.32715213,0.7008116227899833,0.6716860232755301,0.6675569198620288,0.7008116227899833
153,153,77,,test,0.7931652374248048,0.357526668132443,0.5968062,0.6866750806912033,-0.24842222,0.34838396,0.6836920618064378,0.6695195822984362,0.6712037516185916,0.6836920618064378
155,155,78,,test,0.7835658517854858,0.4041042477451621,0.5625262,0.6816681297676173,-0.17534105,0.38718522,0.7062611997514988,0.6649120716908576,0.6424495413145163,0.7062611997514988
157,157,79,,test,0.7872776142326892,0.37827290791150575,0.5994754,0.6828192444495653,-0.2502262,0.34924924,0.6954043677154861,0.6678007401072243,0.6578072356893937,0.6954043677154861
159,159,80,,test,0.797772942531678,0.38791166262042187,0.59204334,0.6993981553925694,-0.2595663,0.33247703,0.7114699115028273,0.6781773742613622,0.6596906597753066,0.7114699115028273
161,161,81,,test,0.7863816715730193,0.4194686802220256,0.56764793,0.6870396803939491,-0.23022333,0.33742458,0.7216639374006973,0.6844054644159454,0.671716541559437,0.7216639374006973
163,163,82,,test,0.806348393702803,0.4268705379399085,0.58681256,0.7107676152345521,-0.25601375,0.3307988,0.7208500257674121,0.6878655824657969,0.6659100031859932,0.7208500257674121
165,165,83,,test,0.7938051964674261,0.3853614477130378,0.596042,0.6938897100555672,-0.26448944,0.33155257,0.7146249588169212,0.6802334601272273,0.6742743650083477,0.7146249588169212
167,167,84,,test,0.7693587610392935,0.3811641736400755,0.589068,0.6645709397559417,-0.22695997,0.362108,0.7052941680955461,0.6654496420457511,0.6620483304072702,0.7052941680955461
169,169,85,,test,0.8240112632791501,0.35682675719810275,0.6453476,0.7257174806626403,-0.33328995,0.31205767,0.6860529976561932,0.6806974734766819,0.6770969569519634,0.6860529976561932
171,171,86,,test,0.7819019582746705,0.4033189959344455,0.5613391,0.6818565759998211,-0.20071404,0.36062503,0.7242490655468325,0.6853501865838743,0.6716706338098908,0.7242490655468325
173,173,87,,test,0.7931652374248048,0.36375516971407706,0.6107981,0.6916865704334499,-0.2606073,0.35019088,0.7042602322003441,0.6743033718036976,0.6585402229127304,0.7042602322003441
175,175,88,,test,0.7944451555100474,0.38271403461075293,0.5952948,0.6943579956239068,-0.25208855,0.34320617,0.7104550851506322,0.6781886477781615,0.6706812184195102,0.7104550851506322
177,177,89,,test,0.774606425188788,0.379459772558912,0.5851613,0.6717914446794392,-0.22780317,0.35735822,0.7170384021908719,0.6766994042560818,0.6664695993533315,0.7170384021908719
179,179,90,,test,0.7488800716754128,0.3871394886942127,0.5535382,0.6424325604924279,-0.16084687,0.39269134,0.7115524367994622,0.6663654717846078,0.6557593246368555,0.7115524367994622
181,181,91,,test,0.8085242544477154,0.3932387803380589,0.60786605,0.7106762242810718,-0.2877137,0.32015229999999995,0.7058146328513463,0.6829719141658284,0.6706541701565235,0.7058146328513463
183,183,92,,test,0.7763983105081275,0.4015901423909533,0.56203073,0.6717577643367754,-0.22831905,0.33371162,0.7114623490289117,0.6756350604681252,0.6790500571685915,0.7114623490289117
185,185,93,,test,0.7761423268910791,0.4240050796390504,0.5559294,0.6736790687500358,-0.18660417,0.36932522,0.7121743053986337,0.6661799381695929,0.6433130246631048,0.7121743053986337
187,187,94,,test,0.7085626519902726,0.3926281654624481,0.5220689000000001,0.597798042639256,-0.09611283,0.42595607,0.7061750810956459,0.6515977858947289,0.6513077684928995,0.7061750810956459
189,189,95,,test,0.7752463842314092,0.4054147461266641,0.57018775,0.6738680549424568,-0.20663184,0.36355590000000004,0.7206446316722379,0.6799552959503242,0.6657747907721205,0.7206446316722379
191,191,96,,test,0.8002047868936388,0.3936982288024168,0.5977446999999999,0.7017491972954855,-0.26333517,0.33440949999999997,0.7164668084759681,0.6877594746686028,0.6810527057550482,0.7164668084759681
193,193,97,,test,0.7836938435940101,0.3846224539816453,0.5888469,0.6798849852552565,-0.22381786,0.36502907,0.7073507719263866,0.6722372933731909,0.6613363265978587,0.7073507719263866
195,195,98,,test,0.7102265455010879,0.41704230476210535,0.52095574,0.6013684239182658,-0.11172901,0.40922672,0.7147743946421065,0.6560359401479742,0.6527928033416289,0.7147743946421065
197,197,99,,test,0.763087162421605,0.3903652361304207,0.5635494000000001,0.6584370439328473,-0.20101178,0.36253762,0.7158036448339369,0.6654761951784555,0.6570358373630067,0.7158036448339369
199,199,100,,test,0.8031485984896967,0.3753638959764001,0.6203088999999999,0.7021069367812367,-0.28050923,0.33979967,0.6981818959866365,0.6726036278911403,0.6586156507504445,0.6981818959866365


==> images/logs/data/epsilon1/log_earliness_train.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
0,0,1,,train,0.14162650602409638,1.0,0.0594726,-0.001745200298959885,0.7592420999999999,0.81871474,0.1413208666955575,0.1339595845803371,0.14083224400621505,0.1413208666955575
2,2,2,,train,0.1413855421686747,1.0,0.05955724,-0.0016621975885178387,0.72245616,0.7820134,0.14148712349522302,0.1258509418454002,0.13896909600130175,0.14148712349522302
4,4,3,,train,0.14240963855421687,1.0,0.05960923,-0.000160627461915925,0.72064286,0.7802521,0.14271416771149262,0.12296301585613492,0.14299874075130314,0.14271416771149262
6,6,4,,train,0.1439156626506024,0.9992098808288574,0.059709396,0.0011365408095924733,0.7202889,0.7799983,0.14382476348654274,0.13487502430997594,0.14437900327907216,0.14382476348654274
8,8,5,,train,0.13933734939759035,0.3647057116031647,0.13102041,-0.005044806719567538,0.65130097,0.7823214,0.13852920439448851,0.12114557010537655,0.137103562565934,0.13852920439448851
10,10,6,,train,0.1424698795180723,1.1655476555461066e-05,0.17245969,-0.0017787538802599395,0.6117978000000001,0.7842574999999999,0.1414103708680549,0.1263129266268722,0.14842968543043006,0.1414103708680549
12,12,7,,train,0.1413253012048193,8.325341127601859e-07,0.17215940000000002,-0.002581663758272617,0.6137454999999999,0.7859049,0.14063677212126438,0.12812424293399646,0.13834679519841028,0.14063677212126438
14,14,8,,train,0.14319277108433734,0.0,0.17227481,-0.0010447206344826744,0.6104531,0.7827279,0.14196247729678732,0.13150725165435068,0.14186881182698766,0.14196247729678732
16,16,9,,train,0.1430722891566265,8.325341127601859e-07,0.17225741,-0.000258410502781519,0.608625,0.7808824000000001,0.14260799395314902,0.1401447344969416,0.14208167285858347,0.14260799395314902
18,18,10,,train,0.1430722891566265,3.3301364510407434e-06,0.17234005,-0.00035602481769191025,0.6102046999999999,0.7825448,0.14256138441030755,0.1192991376783059,0.14132602784225007,0.14256138441030755
20,20,11,,train,0.14289156626506025,3.3301364510407434e-06,0.17253305,0.0002878780549710656,0.6097955,0.7823286,0.14311584306882594,0.11586443632083768,0.14246494138758875,0.14311584306882594
22,22,12,,train,0.14487951807228916,3.3486372558400035e-05,0.17216618,0.0015534592091980574,0.60917383,0.78134006,0.14417017600235474,0.12688730390127398,0.1439785618796183,0.14417017600235474
24,24,13,,train,0.14825301204819274,9.053036774275824e-05,0.17280196,0.004602700076151205,0.6067516,0.7795536,0.14677699104575725,0.11998449036751828,0.14123371900308904,0.14677699104575725
26,26,14,,train,0.1521686746987952,0.000934719806537032,0.17460948,0.012053557728688007,0.6027296,0.77733916,0.15328152999744454,0.13923386467531088,0.1492433271679828,0.15328152999744454
28,28,15,,train,0.1522289156626506,0.0014423496322706342,0.18321005,0.011126190204654942,0.5764241999999999,0.7596341999999999,0.15267099414223048,0.129318204067217,0.1526209485531908,0.15267099414223048
30,30,16,,train,0.15469879518072288,0.002658219542354345,0.18948829999999997,0.01215261045205432,0.55655825,0.74604654,0.15305978228084025,0.13048147954427533,0.15393975988114228,0.15305978228084025
32,32,17,,train,0.15716867469879514,0.002242229646071792,0.19288836,0.015939118121871782,0.5518064,0.74469477,0.1565271874060377,0.12670519433119962,0.14762659869844047,0.1565271874060377
34,34,18,,train,0.1633132530120482,0.0019050227710977199,0.19738199,0.022249436548768924,0.5400342,0.73741615,0.16146798772869905,0.1356171589884751,0.15543812335020785,0.16146798772869905
36,36,19,,train,0.1666867469879518,0.0030380396638065572,0.20402314,0.02797354115497353,0.5190593,0.7230825,0.16700093258651413,0.12579040740260922,0.15067577723252507,0.16700093258651413
38,38,20,,train,0.16837349397590362,0.004111299756914377,0.21334116,0.029352005177862343,0.4957669,0.7091081,0.16772672453670712,0.13422327728447422,0.15982264398408713,0.16772672453670712
40,40,21,,train,0.16975903614457832,0.005112869199365377,0.21677642,0.032609997095731015,0.48479226,0.7015687,0.1712727325854219,0.14351357212556787,0.16065592134768578,0.1712727325854219
42,42,22,,train,0.17602409638554214,0.0068337484262883655,0.22941819,0.03526859799983308,0.45647547,0.6858936,0.17222316375532307,0.12658952589776348,0.20031558784911835,0.17222316375532307
44,44,23,,train,0.17927710843373493,0.008008763194084167,0.23644044,0.041146295158482483,0.43931818,0.6757586,0.17767677665969836,0.13069718940273484,0.16142808244091042,0.17767677665969836
46,46,24,,train,0.17650602409638555,0.011685818433761595,0.23918617,0.0403035990484338,0.4315451,0.6707313,0.1774967817145378,0.13009325265069774,0.15859813674846035,0.1774967817145378
48,48,25,,train,0.18126506024096387,0.014938807114958763,0.24470888,0.04585350439660072,0.42086917,0.66557807,0.18257087034855451,0.1211618244792758,0.17331661041321172,0.18257087034855451
50,50,26,,train,0.1906024096385542,0.013046611100435257,0.24805866,0.05416007892080945,0.41452497,0.6625837,0.18859323487018154,0.11480352750351787,0.16238475289766133,0.18859323487018154
52,52,27,,train,0.18283132530120486,0.01692584902048111,0.25447756,0.04938916755950943,0.39393187,0.6484094,0.1861456022803034,0.13471688140180854,0.16994663030160478,0.1861456022803034
54,54,28,,train,0.18686746987951808,0.014823331497609615,0.26179042,0.05165602704226201,0.38061404,0.64240444,0.18716962689979288,0.11220576462177817,0.15347041529022687,0.18716962689979288
56,56,29,,train,0.19367469879518076,0.014423406682908537,0.2640805,0.056150688969939175,0.37737137,0.6414519000000001,0.18991949437910044,0.11978837822081978,0.17194811307872054,0.18991949437910044
58,58,30,,train,0.1866265060240964,0.01353219337761402,0.26568390000000003,0.052944049330748436,0.37077287,0.6364566999999999,0.188707876584854,0.11117545119975117,0.16805831005750388,0.188707876584854
60,60,31,,train,0.18867469879518076,0.013139947317540646,0.27390477,0.05324568575290189,0.3521051,0.6260099,0.18885992187031375,0.11826417247666587,0.1744415607304999,0.18885992187031375
62,62,32,,train,0.19487951807228915,0.018452005460858345,0.2742231,0.058438802759775574,0.35327378,0.62749696,0.1921485480781137,0.11155493391765066,0.1681296388576394,0.1921485480781137
64,64,33,,train,0.1858433734939759,0.014068529941141605,0.27638155,0.051100305594857634,0.34688163,0.6232631999999999,0.18696522478043906,0.11878251476436433,0.1983388859683049,0.18696522478043906
66,66,34,,train,0.19542168674698795,0.014232787303626537,0.28411508,0.058355390236858526,0.33259565,0.6167107,0.19177778243916627,0.13232413447467176,0.18432899158939406,0.19177778243916627
68,68,35,,train,0.19018072289156626,0.014896130189299585,0.28352883,0.05490793157944709,0.32984194,0.6133708000000001,0.18979251611764145,0.13110086089105893,0.16684343099429427,0.18979251611764145
70,70,36,,train,0.19409638554216868,0.0147168580442667,0.2872921,0.057994963964218674,0.3241375,0.61142963,0.19170521023834006,0.11077615624836748,0.1711460312043819,0.19170521023834006
72,72,37,,train,0.1942771084337349,0.0167087409645319,0.2905949,0.0579301204237924,0.31985748,0.6104524,0.1918221138517313,0.1271343731826026,0.16462566094321485,0.1918221138517313
74,74,38,,train,0.18204819277108436,0.016990140080451962,0.2886565,0.04735894609737466,0.31892225,0.60757875,0.1843147367122112,0.14332073906648055,0.17026097938139265,0.1843147367122112
76,76,39,,train,0.19439759036144574,0.014199052937328815,0.29396490000000003,0.0574913073500468,0.311677,0.60564184,0.19114692399847408,0.1163344445029757,0.18804263852662564,0.19114692399847408
78,78,40,,train,0.19602409638554216,0.017613520845770836,0.29659942,0.05868449356869612,0.30341318,0.60001266,0.1916751731291096,0.11439000948671643,0.15872842430678555,0.1916751731291096
80,80,41,,train,0.18620481927710844,0.019934751093387604,0.29935312,0.051561505068703634,0.29573178,0.59508485,0.18751283552126527,0.14086312112556928,0.1755817419856452,0.18751283552126527
82,82,42,,train,0.19548192771084336,0.01843131706118584,0.30125538,0.059410337729233285,0.2951765,0.5964319,0.1931026227200576,0.11850944115068833,0.17129763035595832,0.1931026227200576
84,84,43,,train,0.1958433734939759,0.015932543203234673,0.3023873,0.060871319705300124,0.29241133,0.59479856,0.19455596900908412,0.13066476195001672,0.179606831817666,0.19455596900908412
86,86,44,,train,0.1917469879518072,0.015083358623087406,0.3039987,0.05919507093376063,0.2880966,0.5920953,0.1948993356326676,0.12685349081700226,0.17697510771576574,0.1948993356326676
88,88,45,,train,0.20481927710843373,0.014734065160155296,0.30824092,0.0710029809984666,0.28072733,0.5889683000000001,0.2031775796216851,0.1244364151573602,0.16836199616834094,0.2031775796216851
90,90,46,,train,0.20102409638554214,0.015912501141428947,0.30876794,0.064926365039775,0.28255582,0.59132373,0.1970550364416239,0.11163261191225557,0.18568898505050896,0.1970550364416239
92,92,47,,train,0.19951807228915666,0.01571768708527088,0.31014648,0.06418260671188901,0.27757308,0.58771944,0.19688633347721374,0.1300558038004869,0.19125625517239792,0.19688633347721374
94,94,48,,train,0.202289156626506,0.017440572381019592,0.31110334,0.06953244222370288,0.27532080000000003,0.5864242,0.2025148928154876,0.13207297018114025,0.1835077853611522,0.2025148928154876
96,96,49,,train,0.36234939759036144,0.25684091448783875,0.31811267,0.2557051447493185,0.1917818,0.5098944999999999,0.3618679869367051,0.3533547724329071,0.5012235170938074,0.3618679869367051
98,98,50,,train,0.6814457831325301,0.5441857576370239,0.40519857,0.6282810483364724,0.0037319239,0.4089305,0.679366862736595,0.6749106563073096,0.6755493407577008,0.679366862736595
100,100,51,,train,0.6806626506024096,0.4293433725833893,0.46147662,0.6274396743100822,-0.061945636,0.39953099999999997,0.6795736987481407,0.6766099949198416,0.6765542575611877,0.6795736987481407
102,102,52,,train,0.7175301204819277,0.4398186206817627,0.48921528,0.6703554016955664,-0.11051837,0.37869695,0.7155467979337798,0.7117013825264864,0.7127559157870486,0.7155467979337798
104,104,53,,train,0.7296987951807229,0.4346724450588226,0.49929905,0.6846428709286713,-0.13071533,0.3685837,0.7298166148297475,0.7274974903992761,0.7278431388938795,0.7298166148297475
106,106,54,,train,0.7304819277108434,0.4496544301509857,0.49424216,0.6855434600769812,-0.12772577,0.3665164,0.7317743582238379,0.7294928412977699,0.7294019780991992,0.7317743582238379
108,108,55,,train,0.7478313253012048,0.4397801458835602,0.5105537,0.7057920537121257,-0.15548208,0.3550716,0.7478281804245522,0.7463382556711746,0.7464055318928133,0.7478281804245522
110,110,56,,train,0.7515662650602409,0.4331645369529724,0.52045065,0.7101434302765184,-0.16945094,0.3509997,0.7509095411497395,0.7490853335863125,0.7487843313638111,0.7509095411497395
112,112,57,,train,0.7561445783132529,0.4430000483989716,0.51834804,0.7154609937727028,-0.16966005,0.34868798,0.7565677748744483,0.7550738935799257,0.7559755324488527,0.7565677748744483
114,114,58,,train,0.7424698795180723,0.4327172040939331,0.51174116,0.6994987453601531,-0.1476791,0.36406204,0.7445594810170784,0.7429510559406834,0.7439419222555613,0.7445594810170784
116,116,59,,train,0.7612650602409639,0.4310368597507477,0.532061,0.7214075669476875,-0.19002239999999998,0.3420385,0.760206848289292,0.7594156934685176,0.7601860465876286,0.760206848289292
118,118,60,,train,0.7651807228915662,0.43621671199798573,0.5294668,0.7259993208122648,-0.18888015,0.34058663,0.7648380316355603,0.7638087008451259,0.7642093840272891,0.7648380316355603
120,120,61,,train,0.7696385542168674,0.4307290613651276,0.5351130999999999,0.7312363823318947,-0.20090878,0.33420435,0.7689666308902953,0.7680341089550232,0.7698748228754911,0.7689666308902953
122,122,62,,train,0.7728313253012048,0.4351842403411865,0.5392593000000001,0.7348708165586314,-0.20153210000000002,0.3377272,0.7717848893833636,0.7710231820645411,0.77170152394603,0.7717848893833636
124,124,63,,train,0.7700602409638554,0.4268414378166199,0.5369622,0.7317340155181743,-0.19412386,0.34283835,0.7707723776879168,0.7701313188632986,0.7703244255641385,0.7707723776879168
126,126,64,,train,0.7781927710843374,0.4274909198284149,0.54600006,0.7412225366747932,-0.20877632,0.33722377,0.7784862111579102,0.7772558759160137,0.7775104498261988,0.7784862111579102
128,128,65,,train,0.7778313253012048,0.4231770038604736,0.54525673,0.7408012301695686,-0.21097998,0.33427677,0.7772731681129879,0.7757033936208911,0.7771553278611923,0.7772731681129879
130,130,66,,train,0.7812650602409639,0.4310617744922638,0.54419965,0.7447793069897732,-0.2163719,0.32782778,0.7809316711475036,0.7802817359583007,0.781463305741777,0.7809316711475036
132,132,67,,train,0.7889156626506024,0.4217751920223236,0.5564714,0.7537498238527018,-0.23330663,0.32316482,0.7893437527567695,0.7883127791031163,0.7887975383383358,0.7893437527567695
134,134,68,,train,0.7825903614457831,0.4266778528690338,0.5513446999999999,0.7463559353076937,-0.22454007,0.32680467,0.7828260976980449,0.7823254105057992,0.7835899506457675,0.7828260976980449
136,136,69,,train,0.7803614457831325,0.4338977038860321,0.5434394,0.7437591765390745,-0.21482465,0.32861477,0.780591403538366,0.7802412988890705,0.7800693428252184,0.780591403538366
138,138,70,,train,0.7817469879518072,0.4236634075641632,0.55103284,0.7453756226504814,-0.22031412,0.3307187,0.7809618505725505,0.7793839772627934,0.7815715645545998,0.7809618505725505
140,140,71,,train,0.7905421686746988,0.42620649933815,0.5578447,0.7556091150921176,-0.23675279999999999,0.32109192,0.7896902035562421,0.7886689144943582,0.7894378148154777,0.7896902035562421
142,142,72,,train,0.7935542168674699,0.4253719747066498,0.5589751000000001,0.7591616664177699,-0.23705555,0.3219196,0.7939704467477446,0.7933311864000032,0.7953977856477767,0.7939704467477446
144,144,73,,train,0.7855421686746988,0.4257308840751648,0.55246925,0.7498288794144804,-0.22607355,0.3263957,0.7853865686076196,0.7836700807061044,0.7850323713950501,0.7853865686076196
146,146,74,,train,0.7908433734939759,0.42411333322525024,0.55599165,0.7559889579110123,-0.22933534,0.32665637,0.7915584292328541,0.7906729177477038,0.7909562533837703,0.7915584292328541
148,148,75,,train,0.7968674698795181,0.42665567994117737,0.56153387,0.7630141404670439,-0.24210933,0.31942454,0.7965277993750369,0.7957193286110157,0.7965026322060058,0.7965277993750369
150,150,76,,train,0.8033734939759036,0.4157717227935791,0.57224315,0.7706233407997675,-0.25983596,0.31240723,0.8037605721668016,0.8031699055358558,0.8055244945127906,0.8037605721668016
152,152,77,,train,0.8039156626506024,0.4137823581695557,0.57653,0.7712265240288976,-0.26243629999999996,0.31409365,0.8039136428457455,0.8028088406413731,0.8048310238681091,0.8039136428457455
154,154,78,,train,0.8028313253012048,0.4196757078170776,0.5705397,0.7699141279199664,-0.26057112,0.3099686,0.8029260285142181,0.8032695754434901,0.8049297239759293,0.8029260285142181
156,156,79,,train,0.7837349397590362,0.432094007730484,0.54846597,0.747675973948766,-0.22373688,0.32472906,0.7822277804638087,0.7817818900469711,0.7832471373630598,0.7822277804638087
158,158,80,,train,0.7958433734939759,0.4277667999267578,0.5592775999999999,0.7617913441322296,-0.23473723,0.32454038,0.7949214760363844,0.794288078335312,0.7942177660558153,0.7949214760363844
160,160,81,,train,0.8074698795180723,0.4214011430740357,0.5731961,0.7753493583271865,-0.26582506,0.30737093,0.8068026665413106,0.8060146440324958,0.8073399739658619,0.8068026665413106
162,162,82,,train,0.8207831325301205,0.43039026856422413,0.57630175,0.7908727262040602,-0.28036776,0.2959339,0.8201287713121245,0.8197737457346513,0.8207297036561109,0.8201287713121245
164,164,83,,train,0.8211445783132529,0.43075454235076893,0.5804151999999999,0.7913150513308941,-0.28290820000000005,0.2975069,0.8212518861199894,0.8208099888368016,0.8212062262227676,0.8212518861199894
166,166,84,,train,0.8175903614457831,0.4145596027374268,0.5859853,0.7871541079581525,-0.28603587,0.29994940000000003,0.8175714243917537,0.8170851336485476,0.8184481523742277,0.8175714243917537
168,168,85,,train,0.8153012048192771,0.41545888781547546,0.58235,0.7845114280060533,-0.2820592,0.30029082,0.8170061566768203,0.8159917028550498,0.8165536995182283,0.8170061566768203
170,170,86,,train,0.8212048192771084,0.4210592806339264,0.5808563,0.7914104666934668,-0.28033242,0.30052394,0.8209481710496701,0.8200324213302481,0.8225723993772579,0.8209481710496701
172,172,87,,train,0.8212650602409639,0.4192693829536438,0.58665323,0.7914891563667406,-0.28702384,0.29962927,0.8223875412984115,0.8215597789481327,0.8224389178848035,0.8223875412984115
174,174,88,,train,0.8172289156626507,0.4111675024032593,0.58833015,0.7867682836742722,-0.2873565,0.30097365,0.8169720440087394,0.8164681525349248,0.816869977191706,0.8169720440087394
176,176,89,,train,0.8256024096385542,0.4177495241165161,0.58939666,0.7965137418410827,-0.29427472,0.29512185,0.8260706191045768,0.8259475348166816,0.8269263780129762,0.8260706191045768
178,178,90,,train,0.8204216867469879,0.4193047285079956,0.58242327,0.7904900415091758,-0.28607259999999995,0.29635066,0.8206967982495915,0.8199422602763694,0.820366906133731,0.8206967982495915
180,180,91,,train,0.8254819277108434,0.4094302952289581,0.59815544,0.796408598259512,-0.30424613,0.2939093,0.8253390117716428,0.8245283534329024,0.8259880216845471,0.8253390117716428
182,182,92,,train,0.8182530120481928,0.4173186421394348,0.5856020000000001,0.7879545093659022,-0.28385004,0.3017519,0.8182948667339093,0.8177549700135269,0.8185722049781614,0.8182948667339093
184,184,93,,train,0.8204819277108434,0.4208090007305145,0.58220494,0.7905373250711117,-0.27937186,0.302833,0.8196763111668456,0.8195946611261588,0.8203514237751663,0.8196763111668456
186,186,94,,train,0.8206024096385542,0.4206807613372803,0.58303547,0.7906352476276445,-0.28364724,0.2993883,0.8193763549398734,0.8189681778624518,0.8205016756086977,0.8193763549398734
188,188,95,,train,0.827289156626506,0.416486382484436,0.59342146,0.7984949475081375,-0.2981287,0.29529276,0.8270290966853903,0.8267622686852274,0.8278130065657187,0.8270290966853903
190,190,96,,train,0.8269277108433735,0.4224488735198975,0.5902618000000001,0.7980292763322457,-0.29821527,0.29204655,0.8269632917230821,0.8269485437196288,0.8288125841332233,0.8269632917230821
192,192,97,,train,0.8212650602409639,0.4129530489444733,0.5909471,0.7914688417113734,-0.2926382,0.29830890000000004,0.8218394773580159,0.8211503993942104,0.8216280797581156,0.8218394773580159
194,194,98,,train,0.83,0.4223762750625609,0.5877547,0.8016194214540661,-0.2948598,0.29289502,0.8294217265479601,0.8294209421504947,0.8304581614724003,0.8294217265479601
196,196,99,,train,0.8269879518072291,0.4186255931854248,0.5932987,0.7981435987162215,-0.29919255,0.2941062,0.8270304561733554,0.8263551536110153,0.8268208402753671,0.8270304561733554
198,198,100,,train,0.8298795180722891,0.4182975888252258,0.59382063,0.8014937369326982,-0.30440262,0.28941798,0.8298155963652719,0.829684833513997,0.8309580505961917,0.8298155963652719


==> images/logs/data/epsilon10/log_earliness_test.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
1,1,1,,test,0.04236528862152822,1.0,0.4632098,0.0,4.457453299999999,4.920662999999999,0.1428571428571424,0.011612405276441284,0.006052184088789746,0.1428571428571424
3,3,2,,test,0.4948163317547677,1.0,0.61941636,0.260362574967415,3.4884474,4.107863399999999,0.2381643436566408,0.15062281099063693,0.14654417145113255,0.2381643436566408
5,5,3,,test,0.6225521566619736,1.0,0.98573196,0.24938574210172826,2.5308595,3.5165915,0.2061458348256587,0.17216123444784345,0.1628745199543351,0.2061458348256587
7,7,4,,test,0.5343658005887624,0.8874787703804348,0.7703304,0.29018021785089115,3.0799303,3.850261,0.23762342582154705,0.17200327432962145,0.17544801532004708,0.23762342582154705
9,9,5,,test,0.05362856777166261,0.011297210395074992,0.943293,-0.002544935608335861,2.735824,3.6791172,0.14118064339919664,0.029246721181639863,0.02072116471660674,0.14118064339919664
11,11,6,,test,0.08575451171125048,0.0013545704134366927,0.9689770000000001,0.0011490812978508266,2.9298086,3.8987856,0.1444209440790256,0.04316930440962713,0.031020815743969588,0.1444209440790256
13,13,7,,test,0.5506207602713427,0.0096917327582575,1.2830415000000002,-0.006889618401934769,1.8594928,3.1425343,0.1424078201992456,0.10814284950541657,0.08799698947550906,0.1424078201992456
15,15,8,,test,0.04569307564315884,0.01387253604756488,1.1664557,-0.0019958996995597944,2.1311153999999997,3.297571,0.14111754200409068,0.01855688948298765,0.10903639499755392,0.14111754200409068
17,17,9,,test,0.1067451683092282,0.013729455543092071,1.2622547,0.009935951611120002,1.9104612,3.172716,0.14734268557332772,0.05050990231748746,0.04190657980959876,0.14734268557332772
19,19,10,,test,0.12120824267246895,0.014461219135314854,1.20331,0.0015066541736628648,2.1821794999999997,3.3854895,0.14226702836397884,0.04491907621305813,0.11380697863388332,0.14226702836397884
21,21,11,,test,0.06437987968769998,0.009799669190961691,1.3163114,-0.00018592909550075651,1.7092040000000002,3.0255153,0.14235115626795286,0.017999317129141428,0.0921895574950214,0.14235115626795286
23,23,12,,test,0.5621400230385255,0.007381415294805358,1.315407,-0.004195162028886318,1.7514167,3.0668237,0.1420022437867844,0.10686309126448017,0.2399478103037321,0.1420022437867844
25,25,13,,test,0.2751823883271471,0.007132386920184529,1.3914403,0.028052379925143988,1.7670063999999999,3.1584467999999997,0.15593264210173655,0.09696834193389108,0.1785953122159005,0.15593264210173655
27,27,14,,test,0.043645206706770766,0.0018126474553420962,1.4079931,0.0004035286074249466,1.5440131000000001,2.9520063,0.14394356254299648,0.01524765101116148,0.14042530847758555,0.14394356254299648
29,29,15,,test,0.08409061820043517,0.0060453563416329615,1.4442661,0.00026263973388701643,1.4402113,2.8844776000000003,0.14259994261958744,0.03619950772012112,0.12361396605621515,0.14259994261958744
31,31,16,,test,0.11404070139511073,0.004266322450602461,1.3324113000000002,0.013766129958178195,1.7797599999999998,3.1121712,0.1588852351460796,0.05217679269045816,0.07072527195929268,0.1588852351460796
33,33,17,,test,0.08524254447715346,0.005602271689978654,1.249681,0.002414360614002185,2.035699,3.2853801,0.1465078363425266,0.03540663536918789,0.13502245657339287,0.1465078363425266
35,35,18,,test,0.10802508639447077,0.015522952455306991,1.375061,0.01681610248480346,1.6793711,3.054432,0.16380909789912618,0.05991732359367909,0.3848548611923573,0.16380909789912618
37,37,19,,test,0.5823627287853578,0.6234756996009929,1.4965144,0.4413914478207068,1.2358711000000002,2.7323856,0.5313560233736728,0.49071386446046394,0.5255314477079053,0.5313560233736728
39,39,20,,test,0.5058236272878536,0.5365893645201383,1.4304409,0.3809515679140265,1.5826749,3.013116,0.533680110674325,0.4674406052720429,0.4842312925773312,0.533680110674325
41,41,21,,test,0.6641494944323564,0.5782103765333599,1.6676381,0.5339100777742898,0.8576771999999999,2.5253153,0.5955068343041033,0.5584471519053908,0.5582480615390749,0.5955068343041033
43,43,22,,test,0.6994752335850506,0.5212723860029772,1.6813914,0.5613334742874713,1.0494783,2.7308695,0.5748043109180692,0.5486714358020764,0.5529179817275481,0.5748043109180692
45,45,23,,test,0.7287853577371048,0.5489272898146977,1.6744705000000002,0.6037146882154446,0.9605976,2.635068,0.6203824944143718,0.5929656265041958,0.59204890405142,0.6203824944143718
47,47,24,,test,0.6759247408165877,0.5396689567227348,1.6471573,0.5467661778626232,1.1293128000000001,2.7764702000000003,0.6076714759802119,0.5582874473868216,0.5526693084775192,0.6076714759802119
49,49,25,,test,0.6896198643286829,0.5071407717970593,1.7417758,0.5654299692804705,0.96224463,2.7040205000000004,0.6269406276500378,0.5750631756056197,0.557893695265023,0.6269406276500378
51,51,26,,test,0.7529758095481889,0.5160640636410235,1.8718944,0.6301221031299961,0.5127071,2.3846013999999998,0.6206444661658407,0.5955834109734947,0.5977487524216841,0.6206444661658407
53,53,27,,test,0.7478561372072188,0.5008331363970692,1.9858563000000002,0.6269190088321019,0.29006624,2.2759225,0.6327703229537658,0.6051091656284394,0.6105251149856532,0.6327703229537658
55,55,28,,test,0.7586074491232561,0.5127764266523775,2.0017549999999997,0.6433205067039047,0.18610278,2.1878576,0.6595359371966116,0.6371888221128115,0.6388037226723885,0.6595359371966116
57,57,29,,test,0.7758863432740305,0.5224083681345495,1.952289,0.6665441364297043,0.28278822,2.2350773999999998,0.6748155317992105,0.6524459420226022,0.6526632379975176,0.6748155317992105
59,59,30,,test,0.7191859720977858,0.5041669491796918,1.8397896,0.6023583672155001,0.7205267,2.5603162999999998,0.6645012330792138,0.6091709718988828,0.5854129190918089,0.6645012330792138
61,61,31,,test,0.7516958914629464,0.5068319356892835,2.0259237,0.6400013519051021,0.26411045,2.290034,0.6777882850558818,0.64325950895143,0.6381427867693753,0.6777882850558818
63,63,32,,test,0.6969153974145654,0.4964321923756812,1.7637048,0.5830746909271319,0.8421811,2.605886,0.6857292244846024,0.6136388397444537,0.5922770663042141,0.6857292244846024
65,65,33,,test,0.6894918725201588,0.4828100533823447,1.8609023,0.5715440617504444,0.71600485,2.5769072,0.6658784593591297,0.5977704214927628,0.5957106725819965,0.6658784593591297
67,67,34,,test,0.7684628183796237,0.5108494519357024,2.009672,0.662460231292211,0.22270050000000002,2.2323722999999998,0.7038366259939172,0.6647874818177145,0.6591794500981664,0.7038366259939172
69,69,35,,test,0.7904774094457955,0.4860101497330005,2.1604547999999997,0.6855508999117887,-0.07947777,2.080977,0.6872805759083482,0.6581172269885018,0.6460827359942992,0.6872805759083482
71,71,36,,test,0.7628311788045565,0.4947407841508328,2.0710294,0.6575683252529805,0.21346292,2.2844925,0.7055368585952368,0.6645670411802216,0.6561035258518529,0.7055368585952368
73,73,37,,test,0.6720849865608601,0.4987962942848767,1.8166478,0.5577561532819024,0.84716964,2.6638174,0.6765960180330209,0.6010046418782131,0.6139427097098905,0.6765960180330209
75,75,38,,test,0.8109560988096762,0.4565990571854637,2.3268442000000005,0.7102696662625604,-0.41274565,1.9140984,0.6885311352176355,0.6726029869345743,0.6673302329730147,0.6885311352176355
77,77,39,,test,0.8080122872136183,0.4553312978132724,2.2802729999999998,0.7078578498292877,-0.2313532,2.0489197,0.6929631903948701,0.6688564437710449,0.6596984406450505,0.6929631903948701
79,79,40,,test,0.7620632279534109,0.4790171267624424,2.1432528,0.657245279784524,0.02983737,2.1730902000000003,0.7131252315771023,0.670549659428697,0.6578470892744751,0.7131252315771023
81,81,41,,test,0.7989248688083963,0.4665428656190316,2.28425,0.6975406191699729,-0.25436106,2.0298889,0.704745735034997,0.674887047950996,0.6638743737414127,0.704745735034997
83,83,42,,test,0.8072443363624728,0.4591906232226365,2.335635,0.7085127015114343,-0.4066844,1.9289504000000002,0.7028708278463011,0.6806819247002986,0.6724620504203315,0.7028708278463011
85,85,43,,test,0.7788301548700883,0.4621129516697562,2.2492516,0.6757308115419569,-0.13485003,2.1144016,0.70883406971505,0.6711888750065901,0.6552091204294701,0.70883406971505
87,87,44,,test,0.7699987200819147,0.44155243540490535,2.2354512000000004,0.667173517293015,-0.091144904,2.1443064,0.7128319653523355,0.6664277081448439,0.6463966647424505,0.7128319653523355
89,89,45,,test,0.8005887623192116,0.45221685502331205,2.3263469,0.7054807517986256,-0.36597729999999995,1.9603696,0.7302922681311366,0.6923970054288855,0.6701784886806006,0.7302922681311366
91,91,46,,test,0.8391142966850121,0.4286629239999368,2.4998887,0.7475600040828642,-0.6793585,1.8205301999999999,0.7036941397131825,0.6998791408606422,0.7149264488376079,0.7036941397131825
93,93,47,,test,0.8397542557276334,0.4243114307293422,2.4825892000000005,0.751387559404881,-0.6444880000000001,1.8381013,0.7198708258313261,0.7140321045905152,0.7213297906059101,0.7198708258313261
95,95,48,,test,0.8313067963650327,0.40853593631509105,2.5197382,0.7365194548556266,-0.6613718000000001,1.8583664,0.6958118323395673,0.6830120029184156,0.6994120103300447,0.6958118323395673
97,97,49,,test,0.7680788429540509,0.4457351285143523,2.3184757,0.6666111142392223,-0.27175426,2.0467215,0.7287735914723362,0.6822508985302704,0.6724151819606661,0.7287735914723362
99,99,50,,test,0.7355689235888903,0.4545250138678238,2.2705112,0.6253037623600207,-0.099658996,2.1708522,0.6991029964563246,0.6213030872364411,0.6501560650519002,0.6991029964563246
101,101,51,,test,0.8018686804044541,0.4252061878800486,2.3378031000000004,0.7067677348798633,-0.30256550000000004,2.0352376,0.7300546624692641,0.6888360540058611,0.6622600755042922,0.7300546624692641
103,103,52,,test,0.7021630615640599,0.4397336439769759,2.1644068,0.5936719718524853,0.08026582,2.2446725,0.7239215338111887,0.6687115912863649,0.6877949651798609,0.7239215338111887
105,105,53,,test,0.7909893766798924,0.4230469545425022,2.3516077999999996,0.6926429435558812,-0.32994650000000003,2.0216615,0.731145814145389,0.6939114460878735,0.6818380422011954,0.731145814145389
107,107,54,,test,0.8090362216818123,0.4256326454058884,2.4428240000000003,0.7162169449045611,-0.48473784,1.9580861,0.7384303703906073,0.7066699966409047,0.6886991502232217,0.7384303703906073
109,109,55,,test,0.7615512607193141,0.439157440833544,2.288653,0.6621954509931774,-0.15981466,2.128838,0.7420340024114683,0.6856087254930883,0.6688996072275323,0.7420340024114683
111,111,56,,test,0.803276590298221,0.4216191666271697,2.4282556,0.7092390370708829,-0.44032395,1.9879314,0.7522070911301595,0.7191246863372424,0.7126065772958617,0.7522070911301595
113,113,57,,test,0.7627031869960322,0.4511592304849876,2.2832165,0.6617983375300829,-0.20772548,2.075491,0.7421045680277019,0.6944850252689289,0.6914610780413843,0.7421045680277019
115,115,58,,test,0.8403942147702547,0.4088194916213768,2.573155,0.7541840984126389,-0.702326,1.870829,0.7287690403684133,0.7104584958908561,0.6983551318309029,0.7287690403684133
117,117,59,,test,0.8121080250863945,0.3974862649298534,2.4954681,0.7181022527224019,-0.5586883,1.9367798999999999,0.7329763681146604,0.7084451923767655,0.6984764057844373,0.7329763681146604
119,119,60,,test,0.7821579418917189,0.4553761762416091,2.2380466,0.6847336858708302,-0.060089946,2.1779566000000004,0.7455246680258527,0.6993483488922779,0.6909837180786397,0.7455246680258527
121,121,61,,test,0.8522974529630104,0.4059542116054376,2.671662,0.7674514899871487,-0.91640854,1.7552536,0.7225308248191726,0.7220238604701595,0.7303765304852184,0.7225308248191726
123,123,62,,test,0.8236272878535774,0.39556055192183465,2.5009747000000004,0.7320888410890971,-0.55977017,1.9412043,0.7226758139373259,0.6993107086088967,0.6880458582132792,0.7226758139373259
125,125,63,,test,0.8506335594521951,0.3975445174699472,2.6520232999999998,0.7649986945475905,-0.9041618,1.7478613999999997,0.7172529803793609,0.7153382866894142,0.7209264444713839,0.7172529803793609
127,127,64,,test,0.789197491360553,0.4181397499227615,2.4202886,0.6917278516964045,-0.43200730000000004,1.9882814999999998,0.73944544698754,0.7051019914767457,0.6978141031424718,0.73944544698754
129,129,65,,test,0.7552796621016254,0.4492460797066341,2.3067436000000003,0.6528991884855085,-0.16640398,2.1403399,0.7327860590379824,0.6701055517799015,0.6561297827669346,0.7327860590379824
131,131,66,,test,0.8356585178548573,0.40452934207708396,2.56006,0.7479287444781554,-0.6906358,1.8694241000000003,0.7312063640129252,0.7158706801188055,0.7089301833031769,0.7312063640129252
133,133,67,,test,0.8337386407269934,0.41607194657728064,2.505272,0.7483856433336451,-0.60773516,1.8975369,0.7527136992301544,0.7263660671656401,0.7081330296302194,0.7527136992301544
135,135,68,,test,0.8170997056188404,0.4168582104977671,2.4835873,0.7269600551089497,-0.52982366,1.9537634999999998,0.7503800219308403,0.7170097214934448,0.6989541661745002,0.7503800219308403
137,137,69,,test,0.8028926148726482,0.42900722783518,2.3953990000000003,0.7107056963593483,-0.397995,1.9974040000000002,0.7566663808365836,0.717143942216558,0.7026520486396021,0.7566663808365836
139,139,70,,test,0.8226033533853834,0.41627700166238346,2.4726226000000002,0.730389777933448,-0.5229680999999999,1.9496543000000002,0.7268804667684978,0.7115344786818569,0.7142493686944904,0.7268804667684978
141,141,71,,test,0.8365544605145271,0.4232742595854749,2.5421457000000003,0.7506599182010071,-0.6881037,1.8540418,0.7419259854644819,0.7222673675758887,0.7119122848336569,0.7419259854644819
143,143,72,,test,0.8260591322155382,0.3953558314638103,2.56241,0.7369679721671073,-0.66449326,1.8979168999999998,0.7318051439460339,0.7087023402049938,0.6941311137426472,0.7318051439460339
145,145,73,,test,0.8333546653014207,0.4339232177871517,2.4982677000000004,0.7473231976061426,-0.6251191999999999,1.8731487,0.7502562130194247,0.7274698828864281,0.7137610310220003,0.7502562130194247
147,147,74,,test,0.8350185588122359,0.4039805344685639,2.5880408,0.7457434504864118,-0.7388258000000001,1.8492151000000001,0.7302203009042411,0.7150179507285653,0.7194872752383376,0.7302203009042411
149,149,75,,test,0.8019966722129783,0.4255735014412004,2.4563048,0.7097194110566285,-0.5144837999999999,1.9418210999999999,0.7546988427157394,0.7191185397091938,0.7073271563207805,0.7546988427157394
151,151,76,,test,0.8138999104057341,0.4188523108578039,2.4557008999999996,0.7223640653757347,-0.47861670000000006,1.9770842,0.7332623564298958,0.7041252427822489,0.6882427800696541,0.7332623564298958
153,153,77,,test,0.7657749904006144,0.4504081435504087,2.309997,0.6647952394691984,-0.113137215,2.1968598,0.7352890723732379,0.6751274696705906,0.6637525985078075,0.7352890723732379
155,155,78,,test,0.8531933956226802,0.3996327166101421,2.6243632000000003,0.771511281908226,-0.7881799,1.8361832999999999,0.7335999802061524,0.7256710015361473,0.7207551395951078,0.7335999802061524
157,157,79,,test,0.7697427364648662,0.4219557877538338,2.3728237,0.6708487618728066,-0.22850049,2.1443232999999995,0.7377619112537204,0.6880134570914161,0.6736459480070794,0.7377619112537204
159,159,80,,test,0.8105721233841034,0.4269686741877669,2.51165,0.7191276352946949,-0.63970757,1.8719428,0.7482007868260467,0.7110784163639507,0.6943968292940993,0.7482007868260467
161,161,81,,test,0.8117240496608217,0.4167634013207786,2.496593,0.7191274097975164,-0.5581559,1.9384371,0.7410928537874837,0.7069350372954367,0.6951312970651319,0.7410928537874837
163,163,82,,test,0.8300268782797899,0.4104952244875927,2.5861878,0.7430754537244741,-0.7020031,1.8841846000000002,0.7410299688917188,0.7148548065161691,0.6971526430199583,0.7410299688917188
165,165,83,,test,0.8237552796621016,0.40964031264482215,2.544009,0.7279061991325827,-0.56564814,1.9783608,0.7033289134998046,0.6730075471599574,0.6926759488697147,0.7033289134998046
167,167,84,,test,0.7795981057212339,0.40298238303631617,2.4792657000000005,0.6794680641435246,-0.44637975,2.0328858,0.7221904399215114,0.6733375687234243,0.6616878847245112,0.7221904399215114
169,169,85,,test,0.8305388455138871,0.39680187575483095,2.614201,0.7403463010849373,-0.71147263,1.9027286,0.7270358717685959,0.7113151363850169,0.7045644751199109,0.7270358717685959
171,171,86,,test,0.7319851529502112,0.4384438485888173,2.2662916,0.6311757558870305,-0.0013738573000000001,2.2649179,0.7548814454767606,0.6940660652633425,0.687790858026373,0.7548814454767606
173,173,87,,test,0.7995648278510176,0.4103297459116251,2.4356484,0.7076370477548823,-0.44651634,1.9891323,0.7564531373073591,0.7143383983923218,0.6962290501345915,0.7564531373073591
175,175,88,,test,0.7973889671061052,0.4277544251962561,2.385529,0.700300134126095,-0.24581206,2.1397169999999996,0.7219690795032456,0.6873978976098788,0.6811432789779681,0.7219690795032456
177,177,89,,test,0.8231153206194803,0.3918464574073489,2.6142974,0.7327637244571882,-0.74234605,1.8719515,0.7361128425548108,0.7128931236782569,0.7024577468099503,0.7361128425548108
179,179,90,,test,0.7528478177396647,0.4167175135255168,2.3633804,0.6494781856677222,-0.15200794,2.2113726000000002,0.7309220834737664,0.6714058576286135,0.6748382246331289,0.7309220834737664
181,181,91,,test,0.8247792141302956,0.4147828698144872,2.5642872000000003,0.7364325759669368,-0.67810524,1.8861821,0.7489640234995518,0.7202101836407705,0.7070707089977192,0.7489640234995518
183,183,92,,test,0.7692307692307693,0.4374245361081269,2.3134064999999997,0.6690931333421221,-0.11106872599999999,2.2023377,0.7338379334485295,0.6784110758410894,0.6561113803635482,0.7338379334485295
185,185,93,,test,0.7839498272110585,0.425385394394766,2.449559,0.6866000740087407,-0.47510278,1.9744561,0.7318300291247786,0.6929342507322634,0.6833707891663314,0.7318300291247786
187,187,94,,test,0.8026366312555996,0.4228535757481603,2.4969587000000004,0.7095554157934749,-0.49896574,1.9979930000000001,0.7459291219658597,0.7079630578608842,0.6946395072038261,0.7459291219658597
189,189,95,,test,0.7966210162549597,0.3994336326983977,2.477134,0.7028520879506678,-0.39914978,2.0779843000000002,0.7474928826589358,0.7068623929072426,0.6921823972837762,0.7474928826589358
191,191,96,,test,0.8076283117880456,0.4022469522604553,2.522079,0.7156130000528674,-0.546113,1.975966,0.7473437937617017,0.7095855226659921,0.6965751881742538,0.7473437937617017
193,193,97,,test,0.7725585562523999,0.4368133123209471,2.352782,0.6746238366420869,-0.14408484,2.2086973,0.742309131537797,0.6880583272976125,0.6674994326493022,0.742309131537797
195,195,98,,test,0.8000767950851145,0.410828748942359,2.5206117999999997,0.7074044179204331,-0.5561746,1.9644374,0.7553976704107567,0.71297016242623,0.6996505695364906,0.7553976704107567
197,197,99,,test,0.7747344169973122,0.4323713874538324,2.4390023,0.6762838578647029,-0.45650625,1.9824959999999998,0.7495424594479833,0.7008856932866196,0.6979725760346872,0.7495424594479833
199,199,100,,test,0.7674388839114297,0.428412653116574,2.363314,0.6688193153811437,-0.28802854,2.0752854,0.7481834897921422,0.6995774308027629,0.6866185458524644,0.7481834897921422


==> images/logs/data/epsilon10/log_earliness_train.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
0,0,1,,train,0.14819277108433734,1.0,0.5855366,0.0058350793890184615,3.9130397000000006,4.4985766,0.14798812669522507,0.1386037571381516,0.14864115074108006,0.14798812669522507
2,2,2,,train,0.14560240963855425,1.0,0.5847024000000001,0.0021045558959906967,3.7261066,4.310809,0.1445713494959353,0.12159172332002945,0.1486713863380011,0.1445713494959353
4,4,3,,train,0.23439759036144575,1.0,0.649358,0.10664776341451893,3.469321,4.118679,0.2338241943125933,0.19073737826813345,0.22382475246276126,0.2338241943125933
6,6,4,,train,0.17518072289156628,0.989009976387024,0.6210335,0.03706020437825975,3.6076794000000003,4.228713,0.17479034741312996,0.14351372304030524,0.162605421558603,0.17479034741312996
8,8,5,,train,0.16728915662650606,0.23709456622600555,0.77700984,0.028628665867751858,3.298246,4.0752554,0.1674571811608459,0.16192773969712096,0.17050538284415515,0.1674571811608459
10,10,6,,train,0.14042168674698796,0.006392350886017084,0.8862167999999999,-0.005154919163385248,3.0079974999999997,3.894214,0.13848997901135338,0.11712251850912606,0.13627068117861998,0.13848997901135338
12,12,7,,train,0.14090361445783134,0.008026277646422386,0.9207308000000001,-0.002847703746291669,2.8958312999999998,3.8165620000000002,0.14041684778593175,0.1250605505856448,0.14614076326602782,0.14041684778593175
14,14,8,,train,0.15024096385542168,0.014842909760773182,0.9786256,0.0074154324112656435,2.7217915,3.700417,0.1491609744524078,0.1308699822508908,0.15185399149235074,0.1491609744524078
16,16,9,,train,0.14524096385542168,0.012296991422772408,1.0570129,0.0017644561075597074,2.5089947999999995,3.5660079,0.14439133355572165,0.12432732166106487,0.144122922299099,0.14439133355572165
18,18,10,,train,0.14524096385542168,0.015505608171224594,1.1414178999999998,0.001670290077533252,2.3404176,3.4818354,0.14420491669148072,0.12859628963626238,0.1402018223641193,0.14420491669148072
20,20,11,,train,0.14427710843373495,0.009560421109199524,1.143842,0.00110350817558419,2.3417183999999995,3.4855602,0.14384220187876864,0.12718861375690355,0.14986668828436214,0.14384220187876864
22,22,12,,train,0.14572289156626506,0.020432295277714733,1.0860027,0.0029667681552402324,2.5425612999999996,3.628564,0.1453802773684601,0.13424229871471044,0.14827929804123355,0.1453802773684601
24,24,13,,train,0.14566265060240965,0.0091211199760437,1.1777803999999998,0.0024052242545775683,2.2147777000000004,3.392558,0.14484950681825706,0.1336569663386498,0.14592430161374745,0.14484950681825706
26,26,14,,train,0.15042168674698794,0.00833930913358927,1.227682,0.00897148054881037,2.0639724999999998,3.2916546,0.1505864690410506,0.1430593074014938,0.15111489263646724,0.1505864690410506
28,28,15,,train,0.1516867469879518,0.01006509084254503,1.2904773,0.008326994248058842,1.9042310000000002,3.1947083,0.15006114690728006,0.14485365400819608,0.1534490611992654,0.15006114690728006
30,30,16,,train,0.1507831325301205,0.00966772623360157,1.3507631000000002,0.008765334812021564,1.7698851999999998,3.1206481,0.15023319370958818,0.1425147803813673,0.1503581044956053,0.15023319370958818
32,32,17,,train,0.14867469879518072,0.009030836634337902,1.3920563,0.005938886237065242,1.6837016,3.075758,0.1479449906333329,0.13823436231093505,0.1473709737731718,0.1479449906333329
34,34,18,,train,0.15566265060240966,0.013072974979877472,1.4093847,0.01404058272485832,1.6225331,3.031918,0.15471286521456498,0.1427787310399717,0.15282304366620325,0.15471286521456498
36,36,19,,train,0.25349397590361444,0.1940479874610901,1.4707211000000002,0.12963894824242153,1.4294223999999998,2.9001436000000003,0.2543897068790755,0.24373943798463776,0.3091718257273616,0.2543897068790755
38,38,20,,train,0.5654819277108434,0.5587319731712341,1.5356566,0.4931462129787712,1.2211485,2.756805,0.5671470489048281,0.5588714195114903,0.5633503237884444,0.5671470489048281
40,40,21,,train,0.607710843373494,0.5571749806404114,1.5947338,0.5422313816523812,1.1054453000000002,2.7001793,0.6072772469799402,0.6032952179822847,0.6039928017638884,0.6072772469799402
42,42,22,,train,0.6331927710843374,0.5092519521713257,1.674302,0.5720385815364533,0.991735,2.6660367999999997,0.631948827680599,0.6282985727365132,0.6261174676374962,0.631948827680599
44,44,23,,train,0.6473493975903615,0.5045547485351562,1.708589,0.5885649487222557,0.91387975,2.6224689999999997,0.6474826708318938,0.6447351378326923,0.6438720297792367,0.6474826708318938
46,46,24,,train,0.6626506024096386,0.4908697605133057,1.7713439999999998,0.6063823976376169,0.7840921,2.5554361,0.6647318341067666,0.6626876820874118,0.66211716821887,0.6647318341067666
48,48,25,,train,0.6701807228915663,0.4834753572940826,1.8181168,0.6151884893661763,0.69047236,2.5085892999999997,0.6692151519807757,0.6662916330125254,0.6659086033725382,0.6692151519807757
50,50,26,,train,0.6781927710843374,0.4867251813411713,1.8202015999999999,0.6245835992422768,0.70697427,2.527176,0.6785293738770259,0.6756467555884029,0.6742145182728311,0.6785293738770259
52,52,27,,train,0.6873493975903614,0.4866858720779419,1.8516799,0.6352651899449427,0.6011164999999999,2.4527962000000003,0.6893982538544652,0.6865592711717298,0.6864652753614903,0.6893982538544652
54,54,28,,train,0.687289156626506,0.4816277027130127,1.8663568,0.6351537765739371,0.5794635,2.4458206000000002,0.6877033996379822,0.6857022307032311,0.6854373460525466,0.6877033996379822
56,56,29,,train,0.7013855421686747,0.4864189624786377,1.9041171000000001,0.6515919783022684,0.5022762,2.406393,0.7002125914271866,0.6973206253935444,0.6959534055763011,0.7002125914271866
58,58,30,,train,0.7130120481927711,0.4975584745407105,1.9213433999999998,0.6651866003919958,0.43530145,2.356645,0.7142009914267363,0.7128263469139956,0.7120169391225167,0.7142009914267363
60,60,31,,train,0.7192771084337349,0.4793552458286285,1.9558144,0.6724473426901115,0.38777426,2.3435888,0.7180140452712773,0.7155346750215349,0.7141229413989091,0.7180140452712773
62,62,32,,train,0.723132530120482,0.4900195300579071,1.9617431,0.6769221751349137,0.37945482,2.341198,0.7227306953311824,0.7201332511345282,0.7191750558604454,0.7227306953311824
64,64,33,,train,0.7285542168674699,0.4823992252349854,1.9958086,0.6832629363095439,0.2967752,2.2925835,0.7271466349917414,0.7252482154223455,0.7242961487798318,0.7271466349917414
66,66,34,,train,0.7368674698795181,0.4825434386730194,2.013096,0.6929637366302412,0.24050017,2.2535965,0.7365474300412741,0.7341108165005256,0.7342353871175978,0.7365474300412741
68,68,35,,train,0.7341566265060241,0.48091006278991705,2.024284,0.6898364803010381,0.24579054,2.2700744,0.7341055641902818,0.7322919909752021,0.7312157936185211,0.7341055641902818
70,70,36,,train,0.7392168674698795,0.4767241775989533,2.047314,0.6957538934889256,0.2064096,2.2537234,0.7411211439939694,0.7384364256415021,0.7374278316518313,0.7411211439939694
72,72,37,,train,0.7562048192771085,0.4746206402778626,2.1097555,0.7155626241763599,0.06785989999999999,2.1776153999999996,0.7559183888871529,0.7538841300569591,0.7529720095772784,0.7559183888871529
74,74,38,,train,0.7293975903614458,0.4682881236076355,2.0205822,0.6842664705423613,0.27502309999999996,2.295605,0.7297128159984039,0.7273710726565566,0.7260087135513718,0.7297128159984039
76,76,39,,train,0.7488554216867471,0.4612794816493988,2.0969903000000003,0.7070163433175388,0.09419680000000001,2.1911871,0.7492933879872811,0.7471979529731122,0.7468369827438386,0.7492933879872811
78,78,40,,train,0.7551807228915662,0.4533607959747314,2.1438568,0.7143520130859214,-0.0061656027,2.137691,0.7558307754768688,0.7536146519634341,0.7533768555365409,0.7558307754768688
80,80,41,,train,0.7701807228915662,0.4680941104888916,2.15797,0.7318642474272332,-0.046365164,2.1116047000000004,0.7697043668067819,0.7670196737742744,0.7669194216815253,0.7697043668067819
82,82,42,,train,0.7712650602409639,0.4573329985141754,2.1806457000000004,0.7330857985461484,-0.082215734,2.09843,0.7691271078074645,0.7677235112066519,0.7670851764950318,0.7691271078074645
84,84,43,,train,0.7658433734939759,0.453838050365448,2.1799965,0.726808370222811,-0.06816971,2.111827,0.7659452448096632,0.7645178874714506,0.7639833604417005,0.7659452448096632
86,86,44,,train,0.7807228915662651,0.459601640701294,2.2138605,0.744100017625522,-0.16249809,2.0513625,0.7788227510470221,0.7772633402381748,0.7770250060094774,0.7788227510470221
88,88,45,,train,0.7797590361445783,0.4502623081207275,2.2473834,0.7430599349399251,-0.2020119,2.0453715,0.7798091031176604,0.7785549319157494,0.7779286358112191,0.7798091031176604
90,90,46,,train,0.7826506024096386,0.4507432878017426,2.25029,0.7464105754235212,-0.21410249,2.0361872,0.782500503486755,0.7805583096249913,0.7802998041548672,0.782500503486755
92,92,47,,train,0.7771686746987951,0.4666143655776978,2.2278624,0.7400031242780484,-0.18298702,2.0448751,0.7762740986710748,0.7752325217219325,0.7759520685841329,0.7762740986710748
94,94,48,,train,0.7766265060240963,0.4600158333778381,2.2217834,0.7394238673594636,-0.15193611,2.069847,0.7769316599622442,0.7749335077093776,0.7745907004556217,0.7769316599622442
96,96,49,,train,0.7854216867469879,0.4577286839485169,2.2583873,0.7496792682542979,-0.25065568,2.007732,0.7859327043749651,0.7843436629448817,0.7848672750201693,0.7859327043749651
98,98,50,,train,0.7981325301204819,0.45248797535896296,2.294076,0.7644289132782894,-0.315787,1.978289,0.7975667575378432,0.7959121692239141,0.7957516394763938,0.7975667575378432
100,100,51,,train,0.7839156626506024,0.4656880795955658,2.2354653,0.7479020795591083,-0.21338591,2.0220795,0.7831619433292444,0.7817036830235965,0.7825553597029324,0.7831619433292444
102,102,52,,train,0.7991566265060241,0.4458741545677185,2.3108497000000003,0.7656442064292912,-0.3511868,1.9596627,0.7978154134551402,0.7959505836075083,0.7972934604407838,0.7978154134551402
104,104,53,,train,0.7970481927710843,0.463276207447052,2.2838347000000003,0.7632145560415186,-0.30805975,1.9757754,0.7974890380317611,0.7961313322831328,0.7961303917725585,0.7974890380317611
106,106,54,,train,0.7948795180722892,0.4518101513385773,2.2891886,0.7606703476086317,-0.30853114,1.9806572,0.7957669140299236,0.794603309833502,0.7954833729321734,0.7957669140299236
108,108,55,,train,0.8094578313253012,0.4470134973526001,2.3591632999999996,0.7776966697821542,-0.45799768,1.9011657,0.8094816814165476,0.8082524551182937,0.8085790780605022,0.8094816814165476
110,110,56,,train,0.8174096385542169,0.4486651122570038,2.3775703999999998,0.7869623422810171,-0.5041386,1.8734317999999999,0.8172616377478478,0.8158297594068541,0.8158444497517089,0.8172616377478478
112,112,57,,train,0.8122289156626507,0.4558303356170654,2.3488599999999997,0.7809104918613701,-0.43421605,1.9146441000000003,0.8126607507440049,0.8116087860261599,0.8120148989082541,0.8126607507440049
114,114,58,,train,0.8107228915662651,0.45015788078308105,2.3414384999999998,0.7791452396725242,-0.42218540000000004,1.9192529999999999,0.8121498530256511,0.8112978607491966,0.8117691104365594,0.8121498530256511
116,116,59,,train,0.8125301204819277,0.4503629505634308,2.3798535,0.7812320897144929,-0.4866996,1.8931539000000002,0.8118850763644458,0.8106388544354041,0.8115445641727731,0.8118850763644458
118,118,60,,train,0.8166867469879519,0.452603131532669,2.3635557,0.7860898489457795,-0.45015907,1.9133965,0.8164833617375605,0.8154400143717373,0.8164067086316216,0.8164833617375605
120,120,61,,train,0.8183132530120482,0.44534391164779663,2.3772208999999997,0.7880283738562422,-0.49571177,1.8815088,0.8178620491913637,0.8168010519005817,0.8170132029638477,0.8178620491913637
122,122,62,,train,0.8037349397590361,0.4507718980312347,2.3481116,0.7709396729917206,-0.40158778,1.9465238,0.8024513131294322,0.8016753893222431,0.8034296728341975,0.8024513131294322
124,124,63,,train,0.8130722891566265,0.4388461709022522,2.3832266,0.7819204667162304,-0.49311283,1.8901136000000003,0.8137548769693617,0.8124235241780351,0.8124579819539769,0.8137548769693617
126,126,64,,train,0.8154819277108434,0.4536824822425842,2.3664023999999997,0.784724842731048,-0.4492197,1.9171827000000001,0.8160062343999229,0.8146320151914601,0.8161287418768041,0.8160062343999229
128,128,65,,train,0.8175903614457831,0.44879209995269775,2.382144,0.7871862171279354,-0.50478595,1.877358,0.8171736107837546,0.8163308804474053,0.8165247429763848,0.8171736107837546
130,130,66,,train,0.8236746987951807,0.4463012218475342,2.4102316000000004,0.7942725960209481,-0.556392,1.8538398999999997,0.8234000205687579,0.8225776400858692,0.8228741098352058,0.8234000205687579
132,132,67,,train,0.8281325301204819,0.4424430727958679,2.4157271000000002,0.7994973492472373,-0.5785139,1.8372129000000001,0.8286647355829376,0.8276028584578693,0.8278232715906818,0.8286647355829376
134,134,68,,train,0.8271686746987952,0.4476258158683777,2.4190709999999997,0.7983652578886268,-0.5789602,1.8401108,0.8273887965102565,0.8265545966466415,0.8268254205963722,0.8273887965102565
136,136,69,,train,0.8357228915662651,0.4371908009052277,2.4621625,0.8083542066000178,-0.66902673,1.7931356,0.8361226379693699,0.8349718596591299,0.8357331790004148,0.8361226379693699
138,138,70,,train,0.8282530120481928,0.4474928379058838,2.4296997000000005,0.7996173657300205,-0.5877495,1.84195,0.8275632358170076,0.8264886504158317,0.8264192495152437,0.8275632358170076
140,140,71,,train,0.8270481927710843,0.44617438316345215,2.4287782000000004,0.7982123878361242,-0.5774269000000001,1.8513513,0.8263584697337562,0.8256516656159097,0.8262111781980382,0.8263584697337562
142,142,72,,train,0.8304819277108434,0.4464612901210785,2.437816,0.8022425055697245,-0.62673444,1.8110814,0.8309035625955119,0.8300157866261838,0.8305554180056963,0.8309035625955119
144,144,73,,train,0.8282530120481928,0.4452747702598572,2.4235516,0.7996285278719383,-0.58111924,1.8424321,0.8283299526518252,0.8269685897193805,0.8271600517844505,0.8283299526518252
146,146,74,,train,0.8323493975903614,0.4476180374622345,2.4376385,0.8044013469378364,-0.6171525999999999,1.8204861,0.8326867670280659,0.8316475573786974,0.8315831098773159,0.8326867670280659
148,148,75,,train,0.8351204819277108,0.4441989064216614,2.4479884999999997,0.8076384172968144,-0.6493873,1.7986008999999998,0.8348960907147965,0.8341215284896758,0.8345329464823618,0.8348960907147965
150,150,76,,train,0.842289156626506,0.44885188341140747,2.4712794,0.8160157099319605,-0.6949684,1.7763109000000001,0.8426179074913566,0.8417820859895118,0.8423389500418399,0.8426179074913566
152,152,77,,train,0.8398192771084337,0.4375669658184052,2.4789789,0.813117265729729,-0.6934145,1.7855643,0.8397335418096591,0.8389945263184185,0.8392713082797891,0.8397335418096591
154,154,78,,train,0.8428915662650602,0.4394285678863525,2.480321,0.8166732651977043,-0.70515144,1.7751691000000003,0.8428345456180301,0.8424514939949275,0.842704040233757,0.8428345456180301
156,156,79,,train,0.8372289156626506,0.4340164363384247,2.4724180000000002,0.8100827468234012,-0.69561523,1.7768028999999999,0.8362779962366822,0.8353450985884326,0.8360254186188604,0.8362779962366822
158,158,80,,train,0.8413855421686747,0.4373486936092377,2.486322,0.8149302553634152,-0.7051108,1.7812111000000002,0.8407027963498214,0.840092824401732,0.8399689080832626,0.8407027963498214
160,160,81,,train,0.8400602409638555,0.4371670484542847,2.4826963,0.8133857025959704,-0.7164274,1.7662687,0.8396349863116955,0.8387518414081742,0.8386088839653655,0.8396349863116955
162,162,82,,train,0.8459638554216867,0.4378215968608856,2.5097973,0.8202622372019829,-0.765059,1.7447383,0.8455665582888255,0.8453277222895134,0.8458498117634371,0.8455665582888255
164,164,83,,train,0.8467469879518073,0.4490713775157929,2.4893665,0.8211927379771812,-0.72522026,1.7641461999999999,0.8466272059902987,0.8457874966024431,0.8457281796188696,0.8466272059902987
166,166,84,,train,0.8296987951807229,0.43651720881462097,2.4740803,0.8012772237143964,-0.66383904,1.8102411,0.8295404725244016,0.829077717736215,0.8298845915050163,0.8295404725244016
168,168,85,,train,0.8346385542168675,0.4236218631267548,2.5023855999999998,0.8070669275458385,-0.76535887,1.7370265999999999,0.8360822668499149,0.8352880880000843,0.83533726474227,0.8360822668499149
170,170,86,,train,0.8473493975903614,0.44049072265625,2.5054455,0.8219041871166288,-0.7490277,1.756418,0.8470092519959806,0.8462817227063579,0.8470090429367356,0.8470092519959806
172,172,87,,train,0.8471084337349397,0.4327777028083801,2.5209959,0.8216204689813242,-0.79258186,1.728414,0.8482233896918964,0.8475350474542731,0.8473217689060588,0.8482233896918964
174,174,88,,train,0.8544578313253012,0.4324162006378174,2.5420314999999998,0.8301941691840642,-0.8428515,1.6991796000000001,0.8540886490973784,0.8533611383759082,0.8536550407400004,0.8540886490973784
176,176,89,,train,0.8445783132530121,0.4425628185272217,2.4910582999999997,0.8186616165386228,-0.7159533,1.7751048999999999,0.8449621578946448,0.8444079879942844,0.8445932776766484,0.8449621578946448
178,178,90,,train,0.85,0.4302871227264404,2.526042,0.8249959132265264,-0.81209326,1.7139490000000002,0.8502372651897827,0.8495963077371743,0.849931534997779,0.8502372651897827
180,180,91,,train,0.8552409638554217,0.447445958852768,2.525557,0.8311134183784206,-0.7953398,1.7302171999999998,0.8549456568375557,0.8543701751862225,0.8546252942012076,0.8549456568375557
182,182,92,,train,0.8429518072289157,0.4241633117198944,2.5181336,0.8167668591429981,-0.7758199,1.7423138999999999,0.8430066216411936,0.8420718525184131,0.8444362314438967,0.8430066216411936
184,184,93,,train,0.8540963855421687,0.4318941831588745,2.5297680000000002,0.8297637705350849,-0.80501187,1.7247563999999997,0.8537209332176792,0.8532290084477004,0.8537660336957076,0.8537209332176792
186,186,94,,train,0.8565662650602409,0.4264287054538727,2.567333,0.8326166259749084,-0.89327055,1.6740624,0.855402136355173,0.8553192700980629,0.8559537866019905,0.855402136355173
188,188,95,,train,0.8624096385542168,0.433001846075058,2.5704083,0.839475207591817,-0.8915385,1.67887,0.8621980651384284,0.8618144225747139,0.8621569110998245,0.8621980651384284
190,190,96,,train,0.8633734939759036,0.4290860891342163,2.5850296000000004,0.8405665749184519,-0.9373072,1.6477226000000003,0.8638384822851765,0.863445817996319,0.8641973520256593,0.8638384822851765
192,192,97,,train,0.8626506024096385,0.4314451515674591,2.5738816000000004,0.8397562879769351,-0.89600754,1.677874,0.8632207929440853,0.8627599134041211,0.8629226886821261,0.8632207929440853
194,194,98,,train,0.8612650602409638,0.4334301948547363,2.5538387000000005,0.8381206908829951,-0.86602616,1.6878123999999999,0.8608549343360662,0.8604633088105353,0.8605241288798179,0.8608549343360662
196,196,99,,train,0.8586746987951808,0.4222414493560791,2.577391,0.8351165889136555,-0.8987839,1.678607,0.8587615354689697,0.8582524100995129,0.8591287463158184,0.8587615354689697
198,198,100,,train,0.8548192771084338,0.4255034625530243,2.558402,0.8305924967085248,-0.8493639999999999,1.7090381000000001,0.8546451390105401,0.8545581737319702,0.8557659085372771,0.8546451390105401


==> images/logs/data/epsilon10_r0/log_earliness_test.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
1,1,1,,test,0.04236528862152822,1.0,0.40699336,0.0,8.530216000000001,8.93721,0.1428571428571424,0.011612405276441284,0.006052184088789746,0.1428571428571424
3,3,2,,test,0.06220401894278766,1.0,0.44468665,0.0,8.043566,8.488254,0.14285714285714254,0.016731792126402228,0.008886288420398236,0.14285714285714254
5,5,3,,test,0.04876487904774095,1.0,0.4546826,0.0,7.945848,8.400530999999999,0.1428571428571425,0.013284982042596904,0.00696641129253442,0.1428571428571425
7,7,4,,test,0.04902086266478945,0.9784684041821144,0.45350474,-2.7924699231096037e-05,7.975281699999999,8.428786,0.1429209326061298,0.013423806552789463,0.07840122982319506,0.1429209326061298
9,9,5,,test,0.1185204146934596,0.0013557196654519154,0.5299741,0.0,7.9760723,8.506046000000001,0.1428571428571427,0.030274794435426473,0.016931487813351367,0.1428571428571427
11,11,6,,test,0.06962754383719442,9.896184417481182e-05,0.5182108,0.0,8.063232000000001,8.581443,0.1428571428571426,0.018598608523205225,0.009946791976742059,0.1428571428571426
13,13,7,,test,0.1185204146934596,9.188530431973935e-05,0.5162502,0.0,8.087171000000001,8.60342,0.1428571428571427,0.030274794435426473,0.016931487813351367,0.1428571428571427
15,15,8,,test,0.06220401894278766,0.0001771137240548815,0.49696229999999997,0.0,8.28389,8.780853,0.14285714285714254,0.016731792126402228,0.008886288420398236,0.14285714285714254
17,17,9,,test,0.06220401894278766,0.00034142384809291094,0.49386066,0.0,8.318234,8.812095,0.14285714285714254,0.016731792126402228,0.008886288420398236,0.14285714285714254
19,19,10,,test,0.06834762575195187,0.0006920033124789348,0.51305765,0.00020182022504818372,8.108261,8.621317999999999,0.14374113843068065,0.033455642721865776,0.01997400145924628,0.14374113843068065
21,21,11,,test,0.1185204146934596,0.0013049249206549824,0.50434107,0.0,8.208003999999999,8.712344,0.1428571428571427,0.030274794435426473,0.016931487813351367,0.1428571428571427
23,23,12,,test,0.06962754383719442,0.0017889191040683628,0.5070640000000001,0.0,8.178427000000001,8.685491,0.1428571428571426,0.018598608523205225,0.009946791976742059,0.1428571428571426
25,25,13,,test,0.1185204146934596,0.0019667624248679927,0.50311685,0.0,8.211668,8.714785000000001,0.1428571428571427,0.030274794435426473,0.016931487813351367,0.1428571428571427
27,27,14,,test,0.06962754383719442,0.0014484442803126053,0.5155010999999999,0.0,8.088436,8.603937,0.1428571428571426,0.018598608523205225,0.009946791976742059,0.1428571428571426
29,29,15,,test,0.11544861128887753,0.0012689031385167398,0.5361771,-0.0008782488511261165,7.897549000000001,8.433726,0.1436279356574063,0.038190515937489886,0.09090963125453053,0.1436279356574063
31,31,16,,test,0.04876487904774095,0.0009702676709428717,0.51999766,0.0,8.047449,8.567447999999999,0.1428571428571425,0.013284982042596904,0.00696641129253442,0.1428571428571425
33,33,17,,test,0.07308332266734929,0.0006553808473064825,0.53364193,-0.00014112549206113235,7.918235000000001,8.451877,0.14274736239903374,0.02599263375619894,0.12315098448152652,0.14274736239903374
35,35,18,,test,0.5732753103801357,0.0005431957478443433,0.56200814,0.0,7.6771193,8.239127,0.14285714285714282,0.1041095253590524,0.08189647291144794,0.14285714285714282
37,37,19,,test,0.1185204146934596,0.0004764979882878329,0.533291,0.0,7.929791499999999,8.463082,0.1428571428571427,0.030274794435426473,0.016931487813351367,0.1428571428571427
39,39,20,,test,0.08025086394470754,0.0005235350355648242,0.50449127,-0.00016454980184281177,8.197078999999999,8.70157,0.1429582366138255,0.03130018951525128,0.018436275720173256,0.1429582366138255
41,41,21,,test,0.08524254447715346,0.00033611644320160656,0.5169755,0.0,8.076767,8.593742,0.14285714285714265,0.022441999561922263,0.012177506353879066,0.14285714285714265
43,43,22,,test,0.08524254447715346,0.0002061494802199191,0.5287491999999999,0.0,7.974914599999999,8.503664,0.14285714285714265,0.022441999561922263,0.012177506353879066,0.14285714285714265
45,45,23,,test,0.04876487904774095,0.00017857291754437706,0.5032227,0.0,8.207041,8.710264,0.1428571428571425,0.013284982042596904,0.00696641129253442,0.1428571428571425
47,47,24,,test,0.0733393062843978,9.896184417481182e-05,0.63907796,0.0011995961864502132,7.1466417,7.7857194000000005,0.14269356205651554,0.026145590125968805,0.10480429915876824,0.14269356205651554
49,49,25,,test,0.4397798540893383,0.420453435599757,0.7490157,0.20710020386665198,6.360692,7.109708,0.2557818430140435,0.2003955717839284,0.20068246143262944,0.2557818430140435
51,51,26,,test,0.6297196979393319,0.7215495203093403,0.72460085,0.4164300123447349,5.9518437,6.676444999999999,0.35526598356925304,0.28223346140292843,0.2825337907055109,0.35526598356925304
53,53,27,,test,0.17854857289133494,0.5896233541833431,0.74819565,0.12254410974198525,6.2733517,7.021547,0.3572561745282133,0.21693221065341536,0.19662573459920754,0.3572561745282133
55,55,28,,test,0.6513503135799309,0.9529219087918492,0.62782204,0.4662503060596052,6.3003387,6.9281607,0.3966120772030952,0.3594445733016786,0.37939852851505496,0.3966120772030952
57,57,29,,test,0.6811724049660822,0.8641781959409407,0.8011222,0.4892662150809856,5.437213,6.238335,0.3889221652585455,0.3452056422228546,0.3520639353537169,0.3889221652585455
59,59,30,,test,0.7031869960322541,0.7005271994763579,0.8644761999999999,0.5324540069018356,5.277792,6.1422677000000006,0.4344241942372924,0.3743287013764024,0.36468785079549,0.4344241942372924
61,61,31,,test,0.7422244976321516,0.7130845578490128,0.9217042,0.5774232569850899,4.933694,5.855398,0.44604583922207214,0.40806267854168,0.4150041975697802,0.44604583922207214
63,63,32,,test,0.6669653142198899,0.7210514964742375,0.89451146,0.5023510354817818,5.417714,6.312226,0.4591847267203448,0.4067813075113064,0.4000311204468812,0.4591847267203448
65,65,33,,test,0.7130423652886215,0.7493807287058687,0.92299706,0.5595936486635232,5.1701565,6.0931535000000006,0.4960332640212522,0.4627267383496561,0.4685015103655288,0.4960332640212522
67,67,34,,test,0.5778830154870088,0.7116942015380997,0.9991529,0.4341417580714811,4.5955905999999995,5.5947437,0.5054889306832671,0.4731996486143485,0.5106443406758355,0.5054889306832671
69,69,35,,test,0.7493920389095098,0.7096399039609314,1.0102828000000001,0.6041690212857566,4.6134453,5.623728,0.5095865105138154,0.499102972182029,0.4998527759490573,0.5095865105138154
71,71,36,,test,0.28388583130679634,0.7160454644097223,0.998416,0.23392058091302445,4.593018,5.591434,0.5238816861212509,0.40229872298365577,0.5051374996922702,0.5238816861212509
73,73,37,,test,0.7711506463586331,0.6650633366774099,1.0858485,0.6333499043102852,4.2064953,5.2923436,0.5273658536159144,0.5365735328870441,0.5639569351785185,0.5273658536159144
75,75,38,,test,0.7559196211442468,0.7123808261317198,1.0110048,0.626521950791178,4.581551999999999,5.592557,0.5693113628819775,0.547305224943932,0.5516560787025774,0.5693113628819775
77,77,39,,test,0.7589914245488288,0.6988201817211549,1.0926293,0.6291229934517939,4.287164,5.379794,0.5692976803928066,0.5537036895100387,0.565052003906927,0.5692976803928066
79,79,40,,test,0.5030078075003199,0.6997941906325483,1.0680375,0.3906242370344183,4.368163,5.4362010000000005,0.5712473459384907,0.5092136540047411,0.5460507583877641,0.5712473459384907
81,81,41,,test,0.7028030206066812,0.7077922276333066,1.1510904,0.5747160231320455,4.0217905,5.172880999999999,0.5952879288687024,0.5679407652631896,0.5784817776567975,0.5952879288687024
83,83,42,,test,0.6787405606041214,0.7162195335759325,1.1061816,0.551410194313894,4.0508523,5.1570339999999995,0.6123138333088313,0.5754673879322459,0.5928849432292831,0.6123138333088313
85,85,43,,test,0.6221681812364008,0.7339956316354904,1.0853446000000002,0.502853176098775,4.4065523,5.4918966,0.6273751412194459,0.5685592115476777,0.5709608734197676,0.6273751412194459
87,87,44,,test,0.7365928580570843,0.6676620094257316,1.3032823,0.6109808465487648,3.2766952999999996,4.5799769999999995,0.6178174648894595,0.6066209127537692,0.6220355243104032,0.6178174648894595
89,89,45,,test,0.7001151926276719,0.6752930949208656,1.2267139999999999,0.575995111653396,3.6308714999999996,4.857586,0.6307344401279394,0.6005107911401755,0.609344111192727,0.6307344401279394
91,91,46,,test,0.7172660949699219,0.6487686628653031,1.3212082,0.5849264543811441,3.2468894,4.568097,0.6072724531265346,0.5919039932637381,0.6295119004372509,0.6072724531265346
93,93,47,,test,0.7058748240112632,0.713777128930387,1.2170768,0.5861203948038592,3.6010172,4.8180943,0.648446964551951,0.6175574366011328,0.6259122100680133,0.648446964551951
95,95,48,,test,0.6751567899654423,0.7143411017283873,1.1778269,0.5593829501810652,3.9928559999999997,5.170683,0.6639943270139944,0.6112516689588352,0.6096549886471964,0.6639943270139944
97,97,49,,test,0.7300652758223474,0.6696367315865142,1.3317032,0.6165973017716255,3.2845042,4.616207,0.6733109603770936,0.6388851940651789,0.6487458689886587,0.6733109603770936
99,99,50,,test,0.7854857289133496,0.6634514352978247,1.3998078999999999,0.6790942266585537,2.9866384999999998,4.3864465,0.6796948044544491,0.6608055715624824,0.6615595636328144,0.6796948044544491
101,101,51,,test,0.7537437603993344,0.7293883214491349,1.2282097,0.645993983395581,3.8307214,5.058930999999999,0.6881126411270558,0.6428275430630995,0.6325684306489715,0.6881126411270558
103,103,52,,test,0.8086522462562395,0.6733295169389324,1.4194496,0.7056271360139487,2.9073842,4.3268337,0.6780454842975521,0.6723813914467448,0.6798894725332719,0.6780454842975521
105,105,53,,test,0.7661589658261871,0.7024492672434979,1.3047996000000002,0.6613276587853536,3.4622295,4.7670293,0.7019120319392951,0.6614282383905579,0.6482973359342326,0.7019120319392951
107,107,54,,test,0.7697427364648662,0.6997359463209891,1.3651538,0.6673085572074134,3.2280889,4.5932426,0.7100372571086491,0.6687758653641828,0.6548242325479021,0.7100372571086491
109,109,55,,test,0.8236272878535774,0.6945747213489004,1.5071874,0.7278661761424409,2.5363374,4.0435247,0.6923654059941048,0.6802158946673357,0.6740364240728257,0.6923654059941048
111,111,56,,test,0.7866376551900678,0.656561203182929,1.3898754,0.6850138721367216,3.3044775,4.6943529999999996,0.7089473448694811,0.6691095970235518,0.6553274338714793,0.7089473448694811
113,113,57,,test,0.803276590298221,0.5662399211421119,1.5393671999999998,0.7031358393870536,2.5869017000000003,4.126269000000001,0.7052271116594391,0.6814921568173258,0.6815842728493317,0.7052271116594391
115,115,58,,test,0.7510559324203251,0.6087940517348824,1.4008391000000002,0.6463971850802609,3.1097417000000003,4.510581,0.7153871964478621,0.670583669019506,0.6679121911720467,0.7153871964478621
117,117,59,,test,0.837066427748624,0.5742430982342224,1.5122867,0.7464057108727259,2.563348,4.075635,0.7079232217927561,0.6977483188897872,0.7024856583231681,0.7079232217927561
119,119,60,,test,0.8149238448739281,0.5415029764255772,1.626709,0.7209482820072817,2.3425974999999997,3.9693065,0.7220033016367969,0.6937732969300667,0.6751091815093314,0.7220033016367969
121,121,61,,test,0.7606553180596441,0.5533950138809896,1.5171895,0.6575893201257953,2.8410206000000002,4.35821,0.7168415813834371,0.6681999351998513,0.6470470768737496,0.7168415813834371
123,123,62,,test,0.7692307692307693,0.5448005397699346,1.4481287,0.6679126312867502,3.0768584999999997,4.524987,0.7282360177281292,0.6812424180667962,0.6667971573443935,0.7282360177281292
125,125,63,,test,0.8397542557276334,0.5458557067192239,1.6382,0.7503405997679888,2.2293496,3.86755,0.7077691783699905,0.7030713858228198,0.7057479893807345,0.7077691783699905
127,127,64,,test,0.8103161397670549,0.5132940727999312,1.632179,0.7157607958141751,2.3968792000000003,4.0290585,0.7208436971272206,0.7010857798618628,0.6994804925419705,0.7208436971272206
129,129,65,,test,0.8210674516830923,0.5064703025599301,1.7254298,0.7265194604779418,1.9786437,3.7040733999999995,0.7198587840504402,0.7054725768012778,0.7116054366547472,0.7198587840504402
131,131,66,,test,0.7476001535901702,0.5375410603882289,1.5329025,0.6411106852013801,2.8092148,4.3421173,0.7195479569326421,0.6800962736917671,0.6799938500148859,0.7195479569326421
133,133,67,,test,0.7822859337002431,0.5547953815758061,1.5490537,0.68221930784521,2.6869523999999996,4.2360063,0.7296935414542121,0.6809857667668051,0.6716639775846952,0.7296935414542121
135,135,68,,test,0.8159477793421221,0.5383651426542664,1.6827566999999999,0.7230502543602519,2.2146918999999996,3.8974485,0.7307989109191311,0.7026852021470928,0.6857190720732274,0.7307989109191311
137,137,69,,test,0.8293869192371688,0.5213051437996785,1.7158514999999999,0.7370752060466349,2.0954466,3.8112981,0.7165553415491603,0.7027604363225439,0.7114547831249093,0.7165553415491603
139,139,70,,test,0.7851017534877768,0.5217607550240142,1.6300985000000001,0.6862697749125393,2.3487603999999997,3.9788589999999995,0.7335485935302231,0.6949882091767853,0.6878566945248444,0.7335485935302231
141,141,71,,test,0.7763983105081275,0.5273559200028437,1.5943546,0.6768113330583526,2.4698389,4.0641932,0.7425642685613699,0.6932861600711073,0.6905251607859064,0.7425642685613699
143,143,72,,test,0.7849737616792525,0.5505636546279913,1.5994623,0.6853611244236454,2.548139,4.147601,0.7262536871589242,0.688586973066354,0.6770729991138644,0.7262536871589242
145,145,73,,test,0.8246512223217715,0.5058178483281373,1.7464544999999998,0.7302579471806756,2.016963,3.7634171999999997,0.7053720631033488,0.6945124458212716,0.7046301996214991,0.7053720631033488
147,147,74,,test,0.8337386407269934,0.5118702729810907,1.7554232,0.7462184269198101,2.016368,3.7717912000000005,0.7329786788995609,0.7127204140250066,0.6964675889895737,0.7329786788995609
149,149,75,,test,0.7909893766798924,0.4922340488208838,1.6649365000000003,0.6946621008480546,2.3392966,4.004233,0.7389681112713297,0.7035592325612429,0.6918920951796467,0.7389681112713297
151,151,76,,test,0.8507615512607193,0.4863318058978626,1.8292258000000001,0.7625026259092528,1.7653938999999998,3.5946195,0.7075465014443905,0.7136110581119465,0.7262099391978657,0.7075465014443905
153,153,77,,test,0.7678228593370025,0.5140704652216044,1.5892947,0.6659124417365013,2.747117,4.3364115,0.7229229084941797,0.6740638129044326,0.6773159047453851,0.7229229084941797
155,155,78,,test,0.8341226161525662,0.4922247780051047,1.7772837,0.7434038807977097,1.9592975,3.7365809999999997,0.7188394739682925,0.7058930048519023,0.7088877780305473,0.7188394739682925
157,157,79,,test,0.8215794189171893,0.5409454520559487,1.6961560000000002,0.7312242716728728,2.108131,3.8042870000000004,0.7369723951846742,0.7071393157526084,0.6909593038508327,0.7369723951846742
159,159,80,,test,0.7838218354025343,0.504454308811861,1.608593,0.6856509763046164,2.5636377,4.1722307,0.7358168535102,0.6939204278327722,0.6793951103974442,0.7358168535102
161,161,81,,test,0.8286189683860233,0.4989271828437464,1.7870852,0.7383063285770269,1.9048786,3.6919637,0.7265916095276939,0.710879998765752,0.7042540024734537,0.7265916095276939
163,163,82,,test,0.8027646230641239,0.4884219113152665,1.7102852,0.7079672797538838,2.2251062000000004,3.9353914,0.7365875001009983,0.7100736785792969,0.7050715253372845,0.7365875001009983
165,165,83,,test,0.8036605657237936,0.5130756052032426,1.7011311000000002,0.7085826369002857,2.320949,4.022080399999999,0.7305743822482753,0.7005767811460858,0.6944299270718615,0.7305743822482753
167,167,84,,test,0.7758863432740305,0.5115810866142148,1.6265924999999999,0.6775147375946641,2.563297,4.18989,0.747549214996134,0.7025523685135847,0.6968654873897002,0.747549214996134
169,169,85,,test,0.8049404838090363,0.4882910611562255,1.7101141,0.7094433523941752,2.215455,3.9255690000000003,0.7387952963502683,0.7121368342295881,0.7120467050550208,0.7387952963502683
171,171,86,,test,0.8259311404070141,0.5128293032164574,1.7509406000000003,0.7366550591645549,1.9131877,3.6641283,0.7416974746951926,0.7227363640059312,0.7153057053824124,0.7416974746951926
173,173,87,,test,0.8151798284909766,0.4691593558878567,1.7701004,0.7229456437256806,2.0224029999999997,3.7925033999999997,0.7360077923613472,0.7133184012869965,0.7052672154266325,0.7360077923613472
175,175,88,,test,0.8249072059388199,0.4882877834565639,1.7616736000000002,0.7356834024399207,1.9649436000000002,3.7266172999999996,0.7432774388849224,0.7206381639190971,0.7098575387183821,0.7432774388849224
177,177,89,,test,0.8218354025342378,0.4517240343649941,1.8311958,0.7294601100717185,1.8614313999999998,3.6926272000000004,0.7299737363310204,0.7149614519472481,0.7117005524859014,0.7299737363310204
179,179,90,,test,0.8412901574299245,0.4763990675863316,1.8689386000000001,0.7546481357731225,1.7251383000000002,3.5940769999999995,0.7283299715840803,0.7176158598476194,0.7097590437561728,0.7283299715840803
181,181,91,,test,0.8272110584922565,0.49137625973380794,1.7988808999999997,0.7387928744173109,1.8571415,3.6560224999999997,0.7405128137906457,0.7219869296300558,0.7148167005520728,0.7405128137906457
183,183,92,,test,0.790221425828747,0.4898060852537636,1.6822392,0.6954865377205665,2.3447502,4.0269895,0.7460806843034165,0.7040326916331553,0.687154451378077,0.7460806843034165
185,185,93,,test,0.8311788045565084,0.4734437207722447,1.8202353,0.7432134893771957,1.7905138999999999,3.6107489999999998,0.7404235433116554,0.7234055008786129,0.7153515830356322,0.7404235433116554
187,187,94,,test,0.8034045821067451,0.4932772542235423,1.7270246,0.7095911828233016,2.1243076000000003,3.8513324,0.7337391108165424,0.7031679415458922,0.6991358469347488,0.7337391108165424
189,189,95,,test,0.8443619608345065,0.4795022482551118,1.8863995,0.7583893177274688,1.6363305000000001,3.5227299,0.7244451638981476,0.7172085121676116,0.710744364707003,0.7244451638981476
191,191,96,,test,0.8227313451939076,0.4644943965872865,1.8412206000000002,0.7315038200827804,1.7999581999999998,3.6411788,0.7313775410078013,0.7099435249638235,0.6977898786565342,0.7313775410078013
193,193,97,,test,0.7490080634839371,0.5049353352370871,1.6433296999999998,0.6491647069329919,2.5923095000000003,4.235639599999999,0.7460284049979642,0.6888556623182486,0.6784343531891855,0.7460284049979642
195,195,98,,test,0.8174836810444132,0.4983646363250969,1.786042,0.7282573976331476,1.9017074,3.6877494,0.7470081292033234,0.7201513124492823,0.7120451275558348,0.7470081292033234
197,197,99,,test,0.8220913861512863,0.472926971534975,1.8179679,0.7322392888577769,1.9022466,3.7202144,0.7351963947973673,0.7112773961764686,0.6998277882965699,0.7351963947973673
199,199,100,,test,0.8425700755151669,0.4822315572205722,1.8469646,0.7566097860696568,1.8042984,3.6512629999999997,0.7295543317403147,0.7198555340196294,0.7161941686537843,0.7295543317403147


==> images/logs/data/epsilon10_r0/log_earliness_train.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
0,0,1,,train,0.1469277108433735,1.0,0.43579942,0.0034325892388859273,8.494997999999999,8.930798,0.1457672131545373,0.14146599682954233,0.14634757381444818,0.1457672131545373
2,2,2,,train,0.1427710843373494,1.0,0.43601838,0.00015297086434126197,8.160006,8.596024,0.142924112087208,0.13023269233310816,0.13870594646821682,0.142924112087208
4,4,3,,train,0.14373493975903615,1.0,0.43588469999999996,0.00012530618334951046,8.148173,8.584059,0.14293760503584915,0.10444074309527153,0.11392809549734767,0.14293760503584915
6,6,4,,train,0.14096385542168674,0.9977859258651732,0.4358335,-0.0038121249221366826,8.145271000000001,8.581105,0.13961993056827932,0.11927295184423545,0.11915324870025892,0.13961993056827932
8,8,5,,train,0.14481927710843373,0.4059042036533356,0.48748684,-0.00025180153251345207,8.106736999999999,8.594224,0.14260929412953136,0.1031304076386134,0.14106411885473708,0.14260929412953136
10,10,6,,train,0.1408433734939759,0.0017070337198674679,0.519687,-0.0016762044897720384,8.074489999999999,8.594177,0.14134748498077093,0.13356399940860253,0.13827234895170498,0.14134748498077093
12,12,7,,train,0.1408433734939759,0.0005550535279326142,0.52030385,-0.003402718586765435,8.055981,8.576285,0.13995161206829712,0.12454648351525148,0.13877374025221248,0.13995161206829712
14,14,8,,train,0.14361445783132532,0.0005227696383371949,0.5207556999999999,0.0009291925474253363,8.061608,8.582363,0.14361449288051878,0.12706415206577254,0.14716437576365468,0.14361449288051878
16,16,9,,train,0.14090361445783134,0.0008470878819935024,0.5200064999999999,-0.003641240637199057,8.071035,8.591042,0.13973697888670902,0.12652001045059194,0.13891195491202693,0.13973697888670902
18,18,10,,train,0.14228915662650599,0.001475496799685061,0.52005714,-0.0013348190688160274,8.065793,8.585851,0.1416957091777608,0.13232991470342045,0.1414672094493983,0.1416957091777608
20,20,11,,train,0.14259036144578313,0.002185340039432049,0.52035993,-0.000888535665044499,8.060019,8.580377,0.14210255470912408,0.12892135990830214,0.1427672606371286,0.14210255470912408
22,22,12,,train,0.14578313253012049,0.0032507984433323145,0.52005094,0.00017627357659085824,8.061892,8.581942,0.14297478318964346,0.11220370298984428,0.14747327078988418,0.14297478318964346
24,24,13,,train,0.14771084337349394,0.0038471391890197992,0.52063584,0.0026767533773744147,8.062035,8.58267,0.1450234225270731,0.12472812644377633,0.14304232440226494,0.1450234225270731
26,26,14,,train,0.145,0.003771317424252629,0.5203042,0.0016352408600883589,8.05264,8.572944,0.14424622352138336,0.1039778571452443,0.1482489846775996,0.14424622352138336
28,28,15,,train,0.1413253012048193,0.0027546081691980358,0.52005047,-0.0021763890401708336,8.0608015,8.580852,0.14098883876409682,0.11476127261303393,0.14174778897730606,0.14098883876409682
30,30,16,,train,0.1386746987951807,0.002541047986596823,0.5196548,-0.0051040621958564035,8.054649000000001,8.574304,0.138425706699922,0.12188792178911605,0.13980669255926206,0.138425706699922
32,32,17,,train,0.14349397590361446,0.0018280904041603208,0.5201031,0.00030481920798553213,8.055119,8.575222,0.14314045078729126,0.12626959024784615,0.13838055950151165,0.14314045078729126
34,34,18,,train,0.1445180722891566,0.001419316278770566,0.52016145,0.0007518503397501153,8.053215,8.573376,0.1434553416032851,0.12675451016058362,0.1399064784267308,0.1434553416032851
36,36,19,,train,0.14662650602409638,0.0011402323143556714,0.5201675,0.00340413191139887,8.055778,8.575944999999999,0.14574027464718542,0.12342549185806145,0.1474383597997222,0.14574027464718542
38,38,20,,train,0.13578313253012048,0.00120100739877671,0.51972467,-0.009226750196978255,8.0580225,8.577748,0.13494851829206087,0.11884145255191078,0.13172705873264207,0.13494851829206087
40,40,21,,train,0.14210843373493975,0.0009567048400640489,0.52046037,-0.002147103197502025,8.052357,8.572817,0.1410278090871154,0.12343610699793595,0.1395468815558973,0.1410278090871154
42,42,22,,train,0.1441566265060241,0.0006713616312481463,0.51999915,-0.00262991377031239,8.053558,8.573557000000001,0.14064944864152792,0.09136003500862876,0.1420130580290559,0.14064944864152792
44,44,23,,train,0.14397590361445786,0.0005306941457092762,0.5210231,0.0009344972215330543,8.046121000000001,8.567144,0.1436613442617334,0.12468695270034015,0.1447337792449212,0.1436613442617334
46,46,24,,train,0.1463855421686747,0.000910915550775826,0.5430319,0.00335433537961736,7.9142113,8.457243,0.14570425872157095,0.12245202960860875,0.14238307723606058,0.14570425872157095
48,48,25,,train,0.1445180722891566,0.01850448735058308,0.61190414,0.001499847304446956,7.378188000000001,7.9900928,0.1441737574844468,0.1193793397834245,0.1391421065314073,0.1441737574844468
50,50,26,,train,0.27319277108433737,0.44383174180984497,0.66686404,0.1519584448417075,6.772237,7.439100999999999,0.272658283467059,0.2438546924715813,0.2569013840022194,0.272658283467059
52,52,27,,train,0.377289156626506,0.7373275756835938,0.71325934,0.2737272697256595,6.30687,7.020128999999999,0.3774167585031507,0.33165234075044925,0.3500180368652073,0.3774167585031507
54,54,28,,train,0.4171084337349398,0.7087368965148926,0.7633734999999999,0.3200269668302409,6.2187805,6.982154400000001,0.4177288246762048,0.4058284088258087,0.406382463109208,0.4177288246762048
56,56,29,,train,0.3437951807228916,0.7229809165000916,0.650856,0.2338042462513605,6.682327000000001,7.333182300000001,0.3419774568116559,0.32106542017641304,0.32367749225613995,0.3419774568116559
58,58,30,,train,0.3842168674698795,0.8859019279479979,0.6747578000000001,0.2812576277733602,6.408717,7.083475,0.3841030449233253,0.34553852439939364,0.3676075886259776,0.3841030449233253
60,60,31,,train,0.4531325301204819,0.7848049402236938,0.78961396,0.362251585035128,5.826257,6.615871,0.4537265983570435,0.3979160600238889,0.4138333644060496,0.4537265983570435
62,62,32,,train,0.4916867469879518,0.8370256423950195,0.8485876,0.4071111429190406,5.45061,6.2991980000000005,0.4903632012277589,0.4284129348903183,0.4553416922456871,0.4903632012277589
64,64,33,,train,0.4871084337349398,0.8133707642555237,0.8808030000000001,0.4016985225078862,5.332187,6.2129902999999995,0.4884914535433178,0.4633395509317579,0.4736323905444879,0.4884914535433178
66,66,34,,train,0.5262650602409639,0.8222840428352356,0.9250264000000001,0.4473239182836823,5.0398474,5.964874299999999,0.5256331783465725,0.4885079013449858,0.4950871456587615,0.5256331783465725
68,68,35,,train,0.5298795180722892,0.8218053579330444,0.9280444999999999,0.4515003142899507,5.0138664,5.9419107,0.5290363379105998,0.5062199160777818,0.508814508370481,0.5290363379105998
70,70,36,,train,0.5546987951807228,0.8142403960227966,0.9792973,0.4799838786662275,4.7924430000000005,5.77174,0.5509145912027715,0.5102151090153316,0.5226801478261719,0.5509145912027715
72,72,37,,train,0.5654819277108434,0.8107081055641174,1.0068965,0.4930009682141148,4.6059785,5.612875,0.5646993055838572,0.5397085028610268,0.5421942284527983,0.5646993055838572
74,74,38,,train,0.5806024096385543,0.8141840100288391,1.0241649,0.510656186312115,4.5122914000000005,5.5364566,0.5793208190799266,0.5640786884123654,0.5618688557179062,0.5793208190799266
76,76,39,,train,0.5959036144578314,0.8113585114479065,1.0557471999999999,0.5285264273705668,4.3088875,5.364635,0.5971797765929228,0.57296103336417,0.5770977587935351,0.5971797765929228
78,78,40,,train,0.6133132530120482,0.8042147755622864,1.0880482,0.5487213649894398,4.2274449999999995,5.315493599999999,0.612817360439902,0.6046840743612047,0.6044285353879503,0.612817360439902
80,80,41,,train,0.6201807228915662,0.8060278296470642,1.0991502,0.5567126400987309,4.1336203000000005,5.232770400000001,0.6180527863524089,0.6120487889169663,0.6108402731945741,0.6180527863524089
82,82,42,,train,0.6358433734939759,0.8151665925979614,1.1146040000000002,0.5750830031465123,4.0618763,5.176480000000001,0.6350583668524376,0.6305973186446785,0.6282923953048013,0.6350583668524376
84,84,43,,train,0.6532530120481927,0.8135137557983398,1.1433258,0.5954333802248685,3.9211156000000003,5.0644417,0.6530986019612213,0.65264448501893,0.6535105380007005,0.6530986019612213
86,86,44,,train,0.6648795180722892,0.8053802251815796,1.1668418999999999,0.6090338151554141,3.7941396000000003,4.9609814000000005,0.6668299174634871,0.6649611603907424,0.6634696017595897,0.6668299174634871
88,88,45,,train,0.6766265060240964,0.8116196990013123,1.1839776000000002,0.6226837409054484,3.7135625,4.89754,0.6766876489509318,0.6747277602863196,0.673542619858177,0.6766876489509318
90,90,46,,train,0.6867469879518072,0.7927666902542114,1.2267057,0.634527360362725,3.56355,4.790255999999999,0.6874015020448425,0.6868208737443467,0.6879478395456787,0.6874015020448425
92,92,47,,train,0.6762048192771084,0.8171130418777466,1.1866791,0.6221947574359926,3.7653468,4.9520254,0.6765201716294748,0.6754019630957321,0.6751784811882651,0.6765201716294748
94,94,48,,train,0.7028915662650602,0.8026353120803833,1.2372545,0.6533580345526901,3.4850705,4.722324400000001,0.7023188840569102,0.7008392786427177,0.7000184927659563,0.7023188840569102
96,96,49,,train,0.7134939759036144,0.8022925853729248,1.2643158,0.6657194744348474,3.3641365,4.6284523,0.7119434569244731,0.7106285106689543,0.7095011642774887,0.7119434569244731
98,98,50,,train,0.7197590361445784,0.8078553676605225,1.2661774,0.6730564864530926,3.356645,4.6228223,0.7188907269077358,0.7179475933671741,0.7181052365543934,0.7188907269077358
100,100,51,,train,0.7219277108433735,0.7983326911926271,1.2771707,0.6755693988732691,3.2871349999999997,4.564305,0.7233703497141185,0.7222186888548796,0.7213248229279909,0.7233703497141185
102,102,52,,train,0.7406024096385542,0.8048934340476991,1.3127746999999999,0.6973990588118253,3.1374521,4.450227,0.7409237398777889,0.7405092273595155,0.7418339619950503,0.7409237398777889
104,104,53,,train,0.7493373493975903,0.7954640388488771,1.3241775,0.7075706883041705,3.0725915,4.396769,0.7508272246324965,0.7506811618203175,0.7527921738239708,0.7508272246324965
106,106,54,,train,0.7615662650602409,0.8049010038375854,1.3394443999999999,0.7217576236040879,3.0090427,4.348487400000001,0.7617883265583701,0.7619846061929303,0.7646938803794411,0.7617883265583701
108,108,55,,train,0.7615060240963856,0.7985948920249939,1.3533725,0.7217203799508459,2.947302,4.300675,0.7618211527950819,0.7619714605333459,0.7630310250318109,0.7618211527950819
110,110,56,,train,0.7519277108433735,0.7490317821502686,1.3693396999999998,0.7105654925533114,2.9593754,4.3287153,0.7531656060781858,0.7526205456009348,0.7533688782158176,0.7531656060781858
112,112,57,,train,0.7674096385542168,0.609527587890625,1.4595323,0.7286410492813674,2.735823,4.195355,0.7671948746732659,0.7658039736852736,0.7656046649855598,0.7671948746732659
114,114,58,,train,0.7654819277108433,0.5506889820098877,1.5013047,0.7263776079450325,2.6878307,4.1891356,0.7661885061559474,0.7653049626621585,0.7659072702629725,0.7661885061559474
116,116,59,,train,0.7693975903614458,0.5606136918067932,1.491841,0.7309701283269119,2.7083583,4.200199,0.7696555474021063,0.7685774995243051,0.76826445982494,0.7696555474021063
118,118,60,,train,0.7746385542168674,0.5604049563407898,1.5105524,0.7370499862003388,2.579858,4.0904107000000005,0.7742096753535449,0.7738512194135747,0.7757647168411941,0.7742096753535449
120,120,61,,train,0.7876506024096386,0.5471897721290588,1.5390955,0.752250887378131,2.5207345,4.059830000000001,0.7875862256640309,0.7872570041983634,0.7888617404592541,0.7875862256640309
122,122,62,,train,0.7881927710843374,0.5465463995933533,1.5481218,0.7529157640395332,2.5216274,4.06975,0.7887065187966965,0.7879255360341809,0.7882724913201563,0.7887065187966965
124,124,63,,train,0.7918072289156627,0.5394821166992188,1.5598458999999998,0.7570778880454159,2.471674,4.0315204,0.7905799096885708,0.7901383187024623,0.7910205760578733,0.7905799096885708
126,126,64,,train,0.7988554216867471,0.5440438985824585,1.5748548999999998,0.76534246165611,2.3561447,3.9309992999999994,0.8001126938680334,0.7989124543947529,0.7999886313998454,0.8001126938680334
128,128,65,,train,0.8023493975903614,0.5550536513328552,1.5847937,0.7693896208858619,2.3537986,3.9385924,0.8017800846492394,0.8013253611836035,0.8023093686477607,0.8017800846492394
130,130,66,,train,0.8030722891566265,0.5474989414215088,1.5764326000000002,0.7702689523446913,2.3740478,3.9504802000000003,0.8038776768106679,0.8030292959195818,0.8042651688296923,0.8038776768106679
132,132,67,,train,0.8010843373493975,0.5397410392761229,1.5905378000000001,0.7679213482463395,2.3265417,3.9170792000000003,0.8027687021504109,0.8021854130111047,0.8037003897814637,0.8027687021504109
134,134,68,,train,0.8053012048192771,0.537432849407196,1.6085596000000002,0.7728540928617746,2.2329226,3.841482,0.805531396752761,0.8050267385104802,0.8057835635993743,0.805531396752761
136,136,69,,train,0.8115662650602409,0.534543514251709,1.6246476,0.7801401335659868,2.1910380000000003,3.8156855000000003,0.8124106026386917,0.8119450800045146,0.812724754068783,0.8124106026386917
138,138,70,,train,0.8180722891566266,0.5396344661712646,1.6376921,0.7877401861294843,2.1485757999999997,3.786268,0.8169916207975635,0.8167868720735497,0.8180024001036311,0.8169916207975635
140,140,71,,train,0.8136144578313254,0.5323792099952698,1.6288296999999998,0.7825543429446515,2.1721165,3.8009465,0.8136781212907479,0.8129578707818487,0.8137602567112525,0.8136781212907479
142,142,72,,train,0.8203012048192772,0.5291802883148193,1.6415125,0.7903289708883188,2.1433543999999998,3.7848672999999997,0.8198634724987978,0.8194391445582384,0.8203430925734672,0.8198634724987978
144,144,73,,train,0.8160240963855422,0.5359386801719666,1.645486,0.7853379117106322,2.1137297000000004,3.7592156,0.8161010955637354,0.815464334589797,0.8155870768242899,0.8161010955637354
146,146,74,,train,0.8184337349397591,0.5300794243812561,1.6439631999999997,0.7881757402144913,2.1243627,3.7683258,0.8175615589798001,0.8168562671925235,0.8176141838630854,0.8175615589798001
148,148,75,,train,0.8259638554216867,0.5310401320457458,1.6572388,0.7969500876341665,2.054735,3.7119739999999997,0.8260348700840243,0.825700590828293,0.8270738994589435,0.8260348700840243
150,150,76,,train,0.8128915662650602,0.5318378210067749,1.6591913,0.7817140130712068,2.0881639,3.747355,0.8132354772262458,0.8126463633563735,0.8128417051236829,0.8132354772262458
152,152,77,,train,0.8196385542168675,0.5246292352676392,1.6584748,0.7895584422475717,2.0905495,3.7490243999999997,0.8203545849889217,0.8205249334941822,0.8220403526183718,0.8203545849889217
154,154,78,,train,0.8240361445783132,0.5327398777008057,1.6592019,0.7947001288218735,2.0729268,3.7321286,0.8247256256084612,0.8243611787742642,0.8249023683627354,0.8247256256084612
156,156,79,,train,0.8269879518072291,0.5251057744026184,1.6796601000000002,0.7981362295831002,1.9767138,3.656374,0.8268528175025767,0.8267669047462177,0.8284685165275858,0.8268528175025767
158,158,80,,train,0.8346385542168675,0.5316042900085449,1.6919978,0.807069536653276,1.9275156000000002,3.6195133000000004,0.8344148622605466,0.8338647261500108,0.8344528135080661,0.8344148622605466
160,160,81,,train,0.8369879518072291,0.5281498432159424,1.6987543999999999,0.8098056074904063,1.8888164,3.5875711000000003,0.8368414953033153,0.8365672899574511,0.8375348775010175,0.8368414953033153
162,162,82,,train,0.8412650602409638,0.5228709578514099,1.7102498,0.8147902413422334,1.8721938999999999,3.582444,0.8400217979490692,0.8396478212053784,0.8408993572688335,0.8400217979490692
164,164,83,,train,0.8488554216867471,0.5260296463966371,1.7307231,0.8236240331482846,1.7772785,3.5080016000000005,0.8490486479512559,0.8487251703450767,0.8498971939456726,0.8490486479512559
166,166,84,,train,0.8475903614457831,0.5147286057472229,1.7406541000000002,0.8221839935355554,1.7959068,3.5365605,0.8467454103062831,0.8465562023478937,0.8474150369988213,0.8467454103062831
168,168,85,,train,0.8469879518072291,0.5208237767219543,1.7333777,0.8214919893768174,1.7783536,3.5117311,0.847459961372866,0.8468958427555445,0.8470389221418632,0.847459961372866
170,170,86,,train,0.8376506024096385,0.5274292230606079,1.7147286,0.8105908051588551,1.8559846999999998,3.5707133,0.837413245498192,0.8371379385334015,0.8373075234404753,0.837413245498192
172,172,87,,train,0.8463253012048193,0.5272324681282043,1.7165316000000002,0.8206583918058623,1.8137625,3.5302942,0.8469927542036093,0.8469981750089763,0.8478906079317362,0.8469927542036093
174,174,88,,train,0.8476506024096385,0.5345603823661804,1.7326431,0.8222467965287642,1.769018,3.5016613,0.8471532436315091,0.8467810735652047,0.8477414330299191,0.8471532436315091
176,176,89,,train,0.8514457831325302,0.5054517984390259,1.7583746999999998,0.8266802457150765,1.7145749,3.4729495000000004,0.8515816101189314,0.8514757936165174,0.8521548220615676,0.8515816101189314
178,178,90,,train,0.8555421686746988,0.5115994811058044,1.7622845,0.8314484008043109,1.6785251,3.4408097,0.8554001044814811,0.8552495909289269,0.8557684136605082,0.8554001044814811
180,180,91,,train,0.8524096385542169,0.5105369091033936,1.7648811000000002,0.8278023062932076,1.6891023999999997,3.4539835,0.8524518862087369,0.8520747638234087,0.8528092165417431,0.8524518862087369
182,182,92,,train,0.8563253012048193,0.5160120725631714,1.7603916000000002,0.8323623410321521,1.667713,3.4281049,0.8559298441065974,0.8557224079648201,0.8563548363057337,0.8559298441065974
184,184,93,,train,0.8575903614457832,0.5018939971923828,1.7812933999999998,0.8338311481256739,1.6198643,3.401158,0.8582751995720704,0.8580426125155733,0.858632371255491,0.8582751995720704
186,186,94,,train,0.8632530120481928,0.5064451098442078,1.7900276999999998,0.8404559520104105,1.5980678999999998,3.3880959,0.8641780896722516,0.8638037424029985,0.8642596639796158,0.8641780896722516
188,188,95,,train,0.859277108433735,0.5064380764961243,1.7717522,0.8358155934785356,1.6343647,3.4061169999999996,0.8594890120841919,0.8593772970609085,0.8597528603757929,0.8594890120841919
190,190,96,,train,0.8627710843373494,0.5045695304870605,1.7902296000000002,0.8398698137876592,1.5752213,3.3654509,0.8628550706904321,0.8626933969775351,0.8637771289738455,0.8628550706904321
192,192,97,,train,0.8706626506024097,0.4990149736404419,1.8163358,0.8490994761156128,1.4699583,3.2862945,0.8709305699797791,0.8706634474014374,0.871259649614885,0.8709305699797791
194,194,98,,train,0.8680722891566265,0.5055050253868103,1.8097341,0.8460546733393359,1.5151305,3.3248646,0.8664150268241558,0.8661605740868994,0.8665220957571909,0.8664150268241558
196,196,99,,train,0.868132530120482,0.5062892436981201,1.8017953999999998,0.8461464457250016,1.5353785,3.3371737,0.8683694325820991,0.8683156950164762,0.8686562579063121,0.8683694325820991
198,198,100,,train,0.8740361445783132,0.5043589472770691,1.8211828,0.8530400085754394,1.4379312,3.2591143,0.8744236147157732,0.8741437980340311,0.8741949722918433,0.8744236147157732


==> images/logs/data/epsilon10_r1/log_earliness_test.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
1,1,1,,test,0.04236528862152822,1.0,0.41502440000000007,0.0,8.367863,8.782886999999999,0.1428571428571424,0.011612405276441284,0.006052184088789746,0.1428571428571424
3,3,2,,test,0.2899014463074363,1.0,0.5156876,0.1307630170504831,7.261647999999999,7.777335000000001,0.19441024077837304,0.1314262858516557,0.1715700159033048,0.19441024077837304
5,5,3,,test,0.6002815819787534,1.0,0.566394,0.3605640716136822,7.0811205,7.647514,0.25608689196225976,0.1825613520216565,0.18339924842768632,0.25608689196225976
7,7,4,,test,0.09893766798924868,0.9995424715270756,0.5255685999999999,0.05103739473917758,7.3387074000000005,7.864275999999999,0.2289825431819384,0.07670508522060085,0.05315023623815659,0.2289825431819384
9,9,5,,test,0.11135287341610137,0.6963833011652483,0.5747952,0.05531273940704454,7.40631,7.981105,0.2306113558737247,0.08692174464726621,0.1813423673496625,0.2306113558737247
11,11,6,,test,0.3478817355689236,0.6565322222836619,0.55026186,0.17235422447915458,8.055534,8.605796,0.23854429626848656,0.15773842945819785,0.18345065579637307,0.23854429626848656
13,13,7,,test,0.5196467426084731,0.4890626179423309,0.747903,0.2778194721884954,6.216025,6.9639277,0.3033017981280154,0.2366737021531522,0.22579459634852914,0.3033017981280154
15,15,8,,test,0.516574939203891,0.4913505647627373,0.7609354,0.311828979816586,6.3276634000000005,7.088598700000001,0.3395862362087368,0.2964202688105376,0.2962229798565225,0.3395862362087368
17,17,9,,test,0.6088570331498784,0.5506639056092715,0.92232656,0.3686591689241221,5.4544,6.376727,0.32560712345160353,0.2808250577933515,0.2808221270312937,0.32560712345160353
19,19,10,,test,0.4653782157941892,0.4261659888548337,0.8019526,0.2687564975501196,6.015200599999999,6.817153500000001,0.31229697655034444,0.264604134153118,0.34732607127553017,0.31229697655034444
21,21,11,,test,0.6714450275182389,0.8125001810277638,0.91275793,0.5086981931036912,5.0703309999999995,5.9830894,0.4613200471147485,0.4116603190611833,0.4179474524318322,0.4613200471147485
23,23,12,,test,0.6722129783693843,0.8251056132430696,0.9103329,0.5125954954815602,4.885443700000001,5.7957764,0.4926343370712831,0.4786949145346613,0.4818570307617568,0.4926343370712831
25,25,13,,test,0.6885959298604889,0.6560224453581409,1.0017412,0.5298149874638958,4.7929699999999995,5.794711599999999,0.4837439365656745,0.4578475258391949,0.4494365044252052,0.4837439365656745
27,27,14,,test,0.7237936772046589,0.6449137808646852,0.98340607,0.5784334880219076,4.7445054,5.727911499999999,0.5292556759104446,0.5186118670855852,0.5167644122279956,0.5292556759104446
29,29,15,,test,0.7163701523102521,0.6720889638453544,1.0048466999999999,0.5668757571215204,4.4413279999999995,5.4461746,0.5314082782298158,0.5168389589245616,0.5499562550672008,0.5314082782298158
31,31,16,,test,0.6065531805964418,0.6388164201836521,1.0109359,0.4668350767096765,4.5437827,5.554719,0.5424241245857584,0.5037668828069223,0.5206289365191147,0.5424241245857584
33,33,17,,test,0.4767694867528478,0.6215986611186594,0.9518476999999999,0.3663577547183463,5.070993,6.0228405,0.5620468838347812,0.4923481136589466,0.5321715017981248,0.5620468838347812
35,35,18,,test,0.7125303980545246,0.5692118676535641,1.1101818,0.5804824882258721,4.3419847,5.452167,0.5864219100419267,0.5607774569291483,0.5490436320073819,0.5864219100419267
37,37,19,,test,0.6641494944323564,0.5360213926542663,1.203047,0.5310901419909994,3.9313586000000003,5.134405,0.5864545701239204,0.5601670905895075,0.5681951067152337,0.5864545701239204
39,39,20,,test,0.6527582234736977,0.5315148875038621,1.1837685,0.5233915918281372,4.2683697,5.452138400000001,0.5958313911993828,0.5404170864090173,0.520229804661136,0.5958313911993828
41,41,21,,test,0.6975553564571867,0.5332018440914293,1.2284030000000001,0.5728912032372148,3.9442744,5.1726775,0.6165375904016444,0.5747800403049995,0.5710898076213197,0.6165375904016444
43,43,22,,test,0.6597977729425317,0.5395397028994284,1.1772971,0.5360572369065398,4.20225,5.3795470000000005,0.6242553818695277,0.5769928535049174,0.5757474129660579,0.6242553818695277
45,45,23,,test,0.7107385127351851,0.5522395301221421,1.2628834,0.5873456254342745,3.6754239999999996,4.9383073,0.6269515725651925,0.5981938806992796,0.6053043331421017,0.6269515725651925
47,47,24,,test,0.7040829386919237,0.5474393019393888,1.2423568999999999,0.5812849345379008,3.8240065999999997,5.0663633,0.6365560071303055,0.5999496983762818,0.5975428251823293,0.6365560071303055
49,49,25,,test,0.7353129399718418,0.5423488999655938,1.2499481000000001,0.6168093489381071,3.9245419999999998,5.1744900000000005,0.6479888660531622,0.6117859599285025,0.6001776640042319,0.6479888660531622
51,51,26,,test,0.7418405222065788,0.5240168409580033,1.3310906999999998,0.6267907774901531,3.4286741999999997,4.759764700000001,0.656707916557396,0.6199765409237672,0.6117339229419047,0.656707916557396
53,53,27,,test,0.7822859337002431,0.5618768530660179,1.3727843000000002,0.6625914008177121,3.3575114999999998,4.730296,0.6083046641487595,0.5954602377001523,0.6477119320704583,0.6083046641487595
55,55,28,,test,0.7232817099705618,0.4983309212755238,1.3892441,0.6060163553172974,3.1250336,4.514278,0.6642756047868593,0.6343494590351902,0.6398940380720527,0.6642756047868593
57,57,29,,test,0.7730705234864969,0.5413314279338346,1.449019,0.6608398397929064,2.8410493999999997,4.2900686,0.6610158276140893,0.6371215113907994,0.644749520450298,0.6610158276140893
59,59,30,,test,0.7734544989120696,0.5033828246782314,1.4863409,0.6644226672678533,2.854605,4.3409457,0.6760034099860227,0.6492203964723824,0.6393446960050904,0.6760034099860227
61,61,31,,test,0.8187635991296557,0.4907446812945877,1.6203747,0.7186677894992101,2.470111,4.0904856,0.6700256342144171,0.6637022786833772,0.6708163164043471,0.6700256342144171
63,63,32,,test,0.6966594137975172,0.5383611627863092,1.269037,0.5841619058439202,3.6932611000000004,4.9622980000000005,0.6913136007251809,0.6417985473762091,0.6540812905788658,0.6913136007251809
65,65,33,,test,0.8008447459362601,0.5062147736428841,1.5970061000000002,0.6951436039083719,2.3587441000000005,3.95575,0.6705979750478123,0.643711772693872,0.6766852306885008,0.6705979750478123
67,67,34,,test,0.798284909765775,0.5320809338926104,1.5768443,0.6973261940070857,2.4498708,4.0267153,0.6935703158656199,0.6647850953334312,0.6490226378031577,0.6935703158656199
69,69,35,,test,0.7844617944451555,0.4998820549262373,1.5299493999999998,0.6816572771906869,2.9039577999999997,4.4339066,0.701423393913165,0.6668033070195024,0.6530723281589726,0.701423393913165
71,71,36,,test,0.6640215026238321,0.5061693247028073,1.3993143999999997,0.5520664584389376,3.41604,4.8153543,0.6962058520329328,0.6342921358246798,0.6527695286182407,0.6962058520329328
73,73,37,,test,0.7204658901830283,0.5229663011880687,1.4052633999999997,0.6094092056238454,3.2792120000000002,4.6844754,0.7007276685625434,0.6480075953186536,0.6578977747278475,0.7007276685625434
75,75,38,,test,0.8287469601945475,0.4850448274114215,1.7552831000000002,0.7345603923444326,1.8466816000000001,3.6019645,0.6960373556000322,0.685284489801585,0.6813108175887607,0.6960373556000322
77,77,39,,test,0.8043005247664151,0.48260490778335996,1.6671159,0.7058167190378156,2.1436257000000003,3.8107417000000003,0.7082663153405295,0.6872792888448228,0.6870050452992519,0.7082663153405295
79,79,40,,test,0.7487520798668885,0.4999651411841015,1.5845613,0.6452583322635747,2.6289775,4.213539,0.7287858100020637,0.6721750519279517,0.6688602199054594,0.7287858100020637
81,81,41,,test,0.8290029438115959,0.4813947289542607,1.7509229,0.7382611986822297,1.9318935000000002,3.6828165,0.717901127949128,0.7029696860035022,0.6994866092549475,0.717901127949128
83,83,42,,test,0.7793421221041853,0.4706740453583165,1.7023531000000003,0.6800213496285314,2.2292582999999997,3.9316115,0.732447784352512,0.6920741730444407,0.6803614271721241,0.732447784352512
85,85,43,,test,0.8021246640215026,0.5029521267141683,1.6335981000000002,0.7066930045411611,2.4717145,4.105313,0.7236667034496737,0.6894497669586814,0.6682213389232683,0.7236667034496737
87,87,44,,test,0.7790861384871368,0.5101831079373104,1.5637386999999998,0.6809273495399661,2.8357491,4.399488,0.7320601041012809,0.6796278709994886,0.6525718419380894,0.7320601041012809
89,89,45,,test,0.7230257263535134,0.4675773981461002,1.5847868999999999,0.6165210301548449,2.7126727,4.2974596,0.7184281869488726,0.6646095480156659,0.6689440977530151,0.7184281869488726
91,91,46,,test,0.8525534365800589,0.4630629140598669,1.793496,0.7693532998407921,1.771205,3.5647006,0.7195551946301922,0.7158237357631937,0.7166672640088255,0.7195551946301922
93,93,47,,test,0.8202995008319468,0.4941771020943925,1.7763008999999998,0.7258241900380731,1.8360144,3.6123157,0.7115342729360029,0.6995550014946488,0.7133438154472216,0.7115342729360029
95,95,48,,test,0.8243952387047229,0.4532693422131291,1.8190683999999997,0.7299046349417426,1.8285939999999998,3.6476626000000003,0.7018448518402173,0.6822419094508897,0.6854546901319029,0.7018448518402173
97,97,49,,test,0.7575835146550621,0.4703295824380688,1.6165806999999999,0.6558010799388465,2.4598082999999997,4.0763893,0.7260029511620457,0.6760411932307072,0.6899880408185602,0.7260029511620457
99,99,50,,test,0.7757583514655062,0.4856355292330216,1.7239741000000002,0.6736493332525267,2.1036770000000002,3.8276513,0.7229914630053448,0.6701325147120585,0.6963954879484405,0.7229914630053448
101,101,51,,test,0.8229873288109562,0.4681738434849314,1.6960773,0.7321559000750731,2.1893432,3.8854208,0.7245436239391196,0.7006712352275686,0.6860961410533549,0.7245436239391196
103,103,52,,test,0.8211954434916166,0.4530826696745801,1.7819078000000002,0.7289500050684852,1.9315734,3.7134814,0.720606866451633,0.7032703248703503,0.7023749430136864,0.720606866451633
105,105,53,,test,0.7548956866760528,0.476687400928442,1.5636097,0.6530476839703683,2.8037400000000003,4.3673496,0.7301322891414264,0.6799024962730124,0.6703242950340774,0.7301322891414264
107,107,54,,test,0.7679508511455266,0.5033994161470622,1.6244516000000002,0.6703299647025371,2.565352,4.1898036,0.7443359201016085,0.6922571023385684,0.6782231515581094,0.7443359201016085
109,109,55,,test,0.7694867528478178,0.4648871280921736,1.6492833999999998,0.6712817732976072,2.492803,4.142086,0.7502639527969619,0.7008143444990766,0.6977268586273343,0.7502639527969619
111,111,56,,test,0.826955074875208,0.4623778912876713,1.824584,0.7379443119481958,1.738807,3.563391,0.7415824939448225,0.7226751887690316,0.718211778802743,0.7415824939448225
113,113,57,,test,0.7909893766798924,0.4767769191576087,1.6700051,0.695654500205503,2.3891430000000002,4.059148,0.7404763859760596,0.6959915378257245,0.6797998035474169,0.7404763859760596
115,115,58,,test,0.8503775758351465,0.463957215898319,1.8987526999999997,0.7688738219289808,1.5716336000000002,3.4703863,0.7402947142712705,0.7240863604161945,0.7120544289848143,0.7402947142712705
117,117,59,,test,0.7570715474209649,0.4608877338220425,1.6788342,0.6565368193633796,2.5107496,4.189584,0.7437332620883179,0.696221812944075,0.6942745424814752,0.7437332620883179
119,119,60,,test,0.8068603609369001,0.4870243358365633,1.6812637,0.7154080749468898,2.2563207000000003,3.9375843999999995,0.7516241596001356,0.7126298831858365,0.7042806203984543,0.7516241596001356
121,121,61,,test,0.8537053628567771,0.4172468222496067,1.9520323,0.7697789348936694,1.4441548999999998,3.3961870000000003,0.7250279395579399,0.7239786674607921,0.7304383430035115,0.7250279395579399
123,123,62,,test,0.8126199923204915,0.4943732347050192,1.6984289000000001,0.7199889809404199,2.2827582000000004,3.9811870000000003,0.717529384128752,0.6872495493253362,0.6830229075921118,0.717529384128752
125,125,63,,test,0.8223473697683348,0.4519075279462982,1.7479817,0.7343859357869754,2.102866,3.8508477,0.7487866773863981,0.7158184833977909,0.6957827951993687,0.7487866773863981
127,127,64,,test,0.8195315499808012,0.4584914062280572,1.8111821,0.7303907616276882,1.8284203999999997,3.6396024,0.753182332871232,0.7187517136661636,0.7012682306255981,0.753182332871232
129,129,65,,test,0.7943171637015229,0.4726638421946973,1.7600758,0.7001410058346146,2.0950856,3.8551612,0.7500163167292219,0.7056934586445089,0.6977864923720157,0.7500163167292219
131,131,66,,test,0.7827979009343402,0.462463509191383,1.7251729,0.6860328724101964,2.2130902000000003,3.9382629999999996,0.7430756412535945,0.6996317834134865,0.6879880402687498,0.7430756412535945
133,133,67,,test,0.8019966722129783,0.4529193606889324,1.7548563000000001,0.7105479893189247,2.1752279999999997,3.9300842000000005,0.7591582535199108,0.7189100535830637,0.706885174369005,0.7591582535199108
135,135,68,,test,0.8288749520030718,0.4485990179079247,1.8186950000000002,0.7410407523169037,1.9279301,3.746625,0.7391392668224885,0.7128385956041632,0.6930377186961566,0.7391392668224885
137,137,69,,test,0.7958530654038142,0.4536114572581381,1.7741832999999998,0.701757623590971,2.0513499,3.8255334000000003,0.7498119383768799,0.7126844932125871,0.7089007264475281,0.7498119383768799
139,139,70,,test,0.8328426980673237,0.474202048817373,1.76282,0.7481827314105813,1.9282985000000001,3.6911182,0.7525046562863096,0.7270151513218178,0.7123722242311269,0.7525046562863096
141,141,71,,test,0.8542173300908742,0.4280490670816481,1.934494,0.7736864280043281,1.4653096,3.3998036,0.7405975545695132,0.7314369544868314,0.7245555762952951,0.7405975545695132
143,143,72,,test,0.7984129015742992,0.4719119378923365,1.7084999,0.7054121938269371,2.3022932999999997,4.0107927000000005,0.7414407330009549,0.6956445508465612,0.6717467632612176,0.7414407330009549
145,145,73,,test,0.8080122872136183,0.4508835032580609,1.8136742,0.7177237000236428,1.9315133000000002,3.7451877999999996,0.7574406577845444,0.7180614008347515,0.7027183357083676,0.7574406577845444
147,147,74,,test,0.858697043389223,0.451809704382759,1.9391266,0.7788166986526401,1.4337037000000001,3.3728302,0.7382371690228596,0.7299680364127509,0.7385984959977209,0.7382371690228596
149,149,75,,test,0.8508895430692436,0.4413503096781612,1.8985487,0.7694610045144855,1.4912136,3.3897623999999995,0.7478518126161996,0.7339730621881448,0.7327352601332181,0.7478518126161996
151,151,76,,test,0.7644950723153718,0.4889744793641515,1.6322709999999998,0.6679530631396446,2.6863294,4.3186,0.7529944364550697,0.6962012936042766,0.6843111026991506,0.7529944364550697
153,153,77,,test,0.8423140918981186,0.44774545554484746,1.8157729999999999,0.7587777417603437,1.8612592000000001,3.6770324999999997,0.7452452399436058,0.7280591371905689,0.7152519472994535,0.7452452399436058
155,155,78,,test,0.8493536413669525,0.4659781879098908,1.8799095000000001,0.7680943167238807,1.668928,3.5488373999999996,0.7370163868672704,0.7209113383442463,0.7101779222130753,0.7370163868672704
157,157,79,,test,0.7623192115704595,0.482496329524948,1.6537814,0.664837721525742,2.7627740000000003,4.4165554,0.7547148596418632,0.69542033303201,0.6788721167079544,0.7547148596418632
159,159,80,,test,0.8503775758351465,0.4578291161544349,1.9124358,0.7702634003145844,1.4624555000000001,3.3748913000000003,0.7564105692377444,0.7384642115215272,0.7257193598683671,0.7564105692377444
161,161,81,,test,0.8234992960450531,0.4472665246531289,1.8405371,0.7355005486322688,1.8407362,3.6812730000000005,0.7544397996938006,0.7205739705115403,0.7095264568020019,0.7544397996938006
163,163,82,,test,0.8347625751951875,0.4711484560416316,1.8725738999999997,0.7512381389919841,1.8123499,3.6849239999999996,0.7557591776102679,0.7251732654764483,0.7044211037893441,0.7557591776102679
165,165,83,,test,0.8089082298732881,0.4471551157787749,1.7941433,0.7197939273389375,2.0742176,3.8683608,0.7653021951874411,0.7204509132881338,0.7011973195194212,0.7653021951874411
167,167,84,,test,0.7623192115704595,0.4729686024349441,1.7115319,0.6642147976832004,2.4477026,4.1592345,0.7512963088638198,0.6956777739371446,0.6837860627470361,0.7512963088638198
169,169,85,,test,0.8401382311532062,0.4568805142153971,1.9008613,0.7575500834921558,1.6669313000000001,3.5677927000000005,0.7547746487363288,0.7301950191268383,0.7107186281396837,0.7547746487363288
171,171,86,,test,0.8067323691283758,0.441603468777209,1.8315506000000001,0.7142884612655465,1.9939749,3.8255253,0.7417248823452941,0.7082692261111335,0.6934331483211055,0.7417248823452941
173,173,87,,test,0.6971713810316139,0.476735507685232,1.5278108,0.5950572672726248,3.2182112000000003,4.7460217,0.7461588063592792,0.6780978398493592,0.6792352353086989,0.7461588063592792
175,175,88,,test,0.8002047868936388,0.4585814894832744,1.7586032999999999,0.7084329252262144,2.1949053,3.9535089,0.7557325186881609,0.7079612238182449,0.6843488957153487,0.7557325186881609
177,177,89,,test,0.84205810828107,0.4392577302146529,1.9333577000000002,0.7589806635397519,1.6220572,3.5554147000000005,0.7431686209290129,0.7231049976311734,0.706920907028784,0.7431686209290129
179,179,90,,test,0.7934212210418533,0.4622345227844835,1.7813724999999998,0.7002128410561647,2.1246633999999998,3.9060361000000006,0.7578386534303275,0.7108330397869154,0.6942332879186159,0.7578386534303275
181,181,91,,test,0.8277230257263535,0.4698878911516262,1.817661,0.740551485168667,1.8532746999999998,3.6709356,0.7508080438592899,0.7237014008133118,0.7178381990926443,0.7508080438592899
183,183,92,,test,0.7941891718929989,0.4643088019867853,1.7383461,0.7009624785899863,2.3002038,4.03855,0.7559798498665805,0.7101670082218884,0.6928925328125887,0.7559798498665805
185,185,93,,test,0.8469217970049917,0.4652918897148144,1.9260148999999998,0.7664508433574861,1.5473795,3.4733943999999997,0.7567029890741763,0.7374983377160067,0.7230233123611063,0.7567029890741763
187,187,94,,test,0.8218354025342378,0.4591622265493344,1.8153793000000003,0.7349743871269787,1.96843,3.7838092000000003,0.7565568842057594,0.7199208618122583,0.6971698908502051,0.7565568842057594
189,189,95,,test,0.8322027390247024,0.4592013148320765,1.8474271,0.7474690366233694,1.9100834999999998,3.7575107000000005,0.7535303097081795,0.721378127414134,0.6965840258834096,0.7535303097081795
191,191,96,,test,0.8352745424292846,0.4419769509965523,1.9133345000000002,0.7516840539317072,1.6687256999999998,3.5820602999999998,0.757476893305326,0.7303674001634558,0.7184229976942829,0.757476893305326
193,193,97,,test,0.756047612952771,0.4712936211082322,1.6594748,0.6574487670463001,2.8379157000000004,4.4973903,0.7531573094838848,0.6906644676483624,0.6744082193211636,0.7531573094838848
195,195,98,,test,0.8393702803020606,0.4605725644853809,1.8476838,0.7564669181678634,1.7683921000000002,3.616076,0.7554565872451061,0.732783507959882,0.7186283128102975,0.7554565872451061
197,197,99,,test,0.8366824523230513,0.4679198752466366,1.8674879,0.7524685269364294,1.7117558000000002,3.5792437000000006,0.7544844091067671,0.731148171112513,0.7201174144543668,0.7544844091067671
199,199,100,,test,0.8575451171125048,0.4263313275457111,2.0431546999999997,0.7771773370461096,1.2733594,3.3165139999999997,0.7355739933171159,0.7283184284056717,0.7273462059703509,0.7355739933171159


==> images/logs/data/epsilon10_r1/log_earliness_train.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
0,0,1,,train,0.145,1.0,0.43707466,0.0017105219403709148,8.5552845,8.992360000000001,0.14434938595882893,0.12898212273496987,0.14179388766109324,0.14434938595882893
2,2,2,,train,0.1930722891566265,1.0,0.45656377,0.05732204540813279,8.047964,8.504529,0.19189357631911436,0.16459783892524169,0.18834047871240134,0.19189357631911436
4,4,3,,train,0.23126506024096385,1.0,0.49187,0.10094092721744576,7.6803803,8.17225,0.2280462947323909,0.14876594261965426,0.1892682832310409,0.2280462947323909
6,6,4,,train,0.2544578313253012,1.0,0.5325073,0.1317152552177055,7.366287,7.898793700000001,0.2573349667929001,0.18495506761279906,0.2049627817880608,0.2573349667929001
8,8,5,,train,0.2484939759036145,0.9694657325744628,0.5520291,0.12214521909268887,7.270302,7.8223305,0.2465082462438201,0.1926817601840352,0.21180074481925606,0.2465082462438201
10,10,6,,train,0.26,0.6098673343658447,0.6139458999999999,0.13718998815867367,7.1188073,7.7327533,0.2609846677308946,0.2438674485794731,0.25424694577390416,0.2609846677308946
12,12,7,,train,0.2893373493975904,0.5705333352088928,0.59948635,0.170091605087432,7.142005999999999,7.741492,0.2882581887472209,0.24207453406364254,0.2715397313716937,0.2882581887472209
14,14,8,,train,0.3075903614457831,0.5271058678627014,0.67626613,0.190785543498865,6.6796474,7.355914,0.3045526417523368,0.2307202469067908,0.2797417981612414,0.3045526417523368
16,16,9,,train,0.34518072289156626,0.5371186733245851,0.72294396,0.2352748040301097,6.3583565,7.0813007,0.34253936926063683,0.2868560656133187,0.3305443047461112,0.34253936926063683
18,18,10,,train,0.39144578313253015,0.5077609419822693,0.794297,0.2896142131042136,6.052773,6.8470699999999995,0.3905557162372742,0.33645275646189504,0.3748857630285488,0.3905557162372742
20,20,11,,train,0.4272289156626506,0.6086205840110779,0.81430614,0.3315106567436987,5.908472,6.722777400000001,0.4259486207754072,0.3938151396059362,0.4099615943956523,0.4259486207754072
22,22,12,,train,0.4895180722891566,0.7278607487678528,0.8588068000000001,0.4046097989517068,5.510586,6.369392400000001,0.4896125337157846,0.459850979707875,0.4673256150015468,0.4896125337157846
24,24,13,,train,0.5263253012048192,0.7136227488517761,0.92094654,0.4471532791208165,5.1311684,6.0521145,0.525467304960468,0.5041759982001065,0.5111089282512838,0.525467304960468
26,26,14,,train,0.5414457831325301,0.6582298278808594,0.95799804,0.4651311697072081,4.996738400000001,5.9547367,0.5435399860830544,0.5134630969713465,0.5216712283254041,0.5435399860830544
28,28,15,,train,0.5553012048192771,0.6460739374160767,0.99394935,0.481251462537786,4.858851400000001,5.8528004000000005,0.5557094373783097,0.5408683477122612,0.5422361758290137,0.5557094373783097
30,30,16,,train,0.5693975903614458,0.6483563780784607,1.0096401,0.497581843112325,4.794857,5.8044972,0.5688814874233986,0.5560588829902502,0.5586037374343339,0.5688814874233986
32,32,17,,train,0.6033734939759036,0.6401339173316956,1.0669799,0.5370836569413547,4.450918,5.5178986,0.6017017774319301,0.59341286870849,0.5930679642154687,0.6017017774319301
34,34,18,,train,0.6083734939759036,0.6176627278327942,1.0904708,0.5431100761462461,4.428058999999999,5.51853,0.6072488442939921,0.6028380181517455,0.6013818914365974,0.6072488442939921
36,36,19,,train,0.6259638554216868,0.5713639259338379,1.1506575,0.5636296992485103,4.149248,5.2999053,0.6268214910741087,0.6196948476029869,0.6187248892532045,0.6268214910741087
38,38,20,,train,0.6360240963855421,0.5412010550498962,1.1875818,0.5754394149058247,4.0624022,5.2499843,0.6373685923549536,0.6326793153749338,0.6310459978903389,0.6373685923549536
40,40,21,,train,0.6516867469879518,0.5387153625488281,1.2306561000000003,0.5935684686924387,3.901146,5.1318019999999995,0.6511840852090103,0.6458968431712486,0.6451321280605615,0.6511840852090103
42,42,22,,train,0.6646385542168675,0.5328412652015686,1.2593836,0.608770116113173,3.7973296999999997,5.056712999999999,0.6638881366983448,0.6601139701646301,0.6586580647428455,0.6638881366983448
44,44,23,,train,0.6793975903614458,0.5448024868965149,1.2818809,0.625958036071129,3.6564707999999997,4.9383516,0.6795517802413922,0.6755987294133983,0.6753871583769945,0.6795517802413922
46,46,24,,train,0.6810240963855422,0.5439905524253845,1.2847899,0.6278626215982392,3.6653836,4.950173400000001,0.6833265616479025,0.6802461108535315,0.6794128851178546,0.6833265616479025
48,48,25,,train,0.6934939759036145,0.5378292798995972,1.3229326000000001,0.6423892991968715,3.4843422999999993,4.807275,0.6924889925292076,0.6889963992120763,0.6896378802177826,0.6924889925292076
50,50,26,,train,0.7024096385542169,0.5383723974227905,1.3352239,0.6528470197773482,3.4239998,4.7592235,0.7028397925146788,0.7009078581963151,0.7009738078727177,0.7028397925146788
52,52,27,,train,0.7009638554216867,0.5294373631477356,1.3543464,0.6511465998897165,3.3579288,4.7122755,0.703074181286799,0.6988506597438359,0.6977347889408215,0.703074181286799
54,54,28,,train,0.6947590361445783,0.5358696579933167,1.3442736000000002,0.6438455669915171,3.3945550000000004,4.738828,0.6950194778774458,0.6929511461826604,0.6934919028408881,0.6950194778774458
56,56,29,,train,0.7169277108433735,0.5250549912452698,1.3933331,0.6697327930431213,3.1907825,4.584116000000001,0.7157977702551606,0.7129951007609883,0.7124501223800566,0.7157977702551606
58,58,30,,train,0.7244578313253012,0.5211328864097595,1.4098341,0.6785473219853616,3.1257555,4.5355897,0.7256210041071649,0.7238074856447178,0.7231778300417894,0.7256210041071649
60,60,31,,train,0.7406626506024097,0.5297646522521973,1.4537158000000001,0.6974198747182876,2.9211004000000003,4.374816,0.7394532994153119,0.7377841559879864,0.7366873405942931,0.7394532994153119
62,62,32,,train,0.7325903614457832,0.5114661455154419,1.4321826000000002,0.6879418619537792,3.0602098,4.4923925,0.7320889754617167,0.7304866420181629,0.7307425241170454,0.7320889754617167
64,64,33,,train,0.7483132530120482,0.5287535190582275,1.4574962,0.7063235731332589,2.9251428,4.3826394,0.7470055368717381,0.7453027344752151,0.7442514731527465,0.7470055368717381
66,66,34,,train,0.7410843373493976,0.5120543837547302,1.4781877,0.6978832569562631,2.8378088,4.315996599999999,0.7408713465430494,0.7392910313858307,0.7391207395445584,0.7408713465430494
68,68,35,,train,0.755,0.5170376896858215,1.5047013999999999,0.7141605942908464,2.7275944,4.232296,0.7549679928255564,0.7535216273911222,0.7532521661290165,0.7549679928255564
70,70,36,,train,0.7498192771084338,0.5102051496505737,1.5028399,0.7080756193725766,2.767544,4.270384,0.7512125656136993,0.7497820946447371,0.7503713797951116,0.7512125656136993
72,72,37,,train,0.7596385542168674,0.5148555636405945,1.52423,0.7195633118848846,2.6970885,4.2213187,0.7593151869230489,0.7581028975277005,0.7580180540244303,0.7593151869230489
74,74,38,,train,0.7709638554216868,0.5145696997642517,1.5438399999999999,0.7327635231007785,2.5788352000000003,4.1226754,0.771195475394677,0.7700599445769637,0.7694444080913699,0.771195475394677
76,76,39,,train,0.7696987951807229,0.5076358318328857,1.5549803,0.731312387866537,2.5613194,4.1162996,0.769884545324438,0.7685650172951659,0.7682142473684924,0.769884545324438
78,78,40,,train,0.7839759036144578,0.4983943402767181,1.5916671999999998,0.7479278872938748,2.3944972,3.9861638999999998,0.7843940915751247,0.7837945077451697,0.7839054829885322,0.7843940915751247
80,80,41,,train,0.7883734939759036,0.4996115863323212,1.6098483000000001,0.7531022029645382,2.3386161,3.9484644,0.7880330418099285,0.7871756223731695,0.7868099842004114,0.7880330418099285
82,82,42,,train,0.7882530120481928,0.4911064803600311,1.6154699,0.7529115981904299,2.330573,3.946043,0.7862877905899665,0.7858381260279658,0.7869643582517624,0.7862877905899665
84,84,43,,train,0.7912650602409639,0.4957233369350433,1.6203513999999999,0.7564682843369939,2.324408,3.9447591,0.7912262346232098,0.7904582175297017,0.7906039312277675,0.7912262346232098
86,86,44,,train,0.7940361445783133,0.5000090003013611,1.6215115,0.7596639714822171,2.2927855999999998,3.9142968999999996,0.7925165720846542,0.7916127012556272,0.7916768852245435,0.7925165720846542
88,88,45,,train,0.8004216867469879,0.5017836689949036,1.6438924,0.7671571511747431,2.2238119,3.8677042,0.8003473097034711,0.7998972999202082,0.7998141479727584,0.8003473097034711
90,90,46,,train,0.7901807228915663,0.4986495971679688,1.6250817,0.7551810293460194,2.307216,3.9322977,0.7900226629651558,0.7893146150611582,0.7892728008597985,0.7900226629651558
92,92,47,,train,0.7991566265060241,0.4949217438697815,1.6436752000000001,0.7656558801980748,2.2225194,3.8661947,0.7983085834151159,0.7973240897645842,0.7981061983019693,0.7983085834151159
94,94,48,,train,0.8002409638554216,0.5063894987106323,1.6353725000000001,0.7669510100079446,2.2583597,3.893732,0.8003089343747741,0.8002149727586062,0.8011137482396885,0.8003089343747741
96,96,49,,train,0.7971686746987952,0.4999907910823822,1.6456366000000002,0.7633739963355276,2.223199,3.868835,0.7975647743646841,0.7961161031372332,0.7966847926318258,0.7975647743646841
98,98,50,,train,0.8118674698795181,0.4914990663528442,1.6770128,0.7804655640305722,2.0808226999999997,3.7578356,0.8111761279102769,0.8100692950568245,0.8097289609876049,0.8111761279102769
100,100,51,,train,0.7973493975903615,0.4982996582984924,1.6435478,0.7635678109478692,2.1869082000000004,3.830456,0.7965308005198597,0.7960506449870708,0.7970098411537218,0.7965308005198597
102,102,52,,train,0.8150602409638554,0.5009388923645021,1.6801556,0.7842055730492316,2.0317779,3.7119334000000004,0.8138214946257943,0.8126919895396797,0.8141066156388235,0.8138214946257943
104,104,53,,train,0.8148192771084337,0.4897211194038391,1.6927053,0.7839393734603425,2.0010706999999996,3.693776,0.8151496392118273,0.8146421796161094,0.8148946636401403,0.8151496392118273
106,106,54,,train,0.8175301204819277,0.4967602491378784,1.6863737,0.7871024496644687,2.030621,3.7169943,0.8184773838455589,0.8176519084285994,0.8189742126321103,0.8184773838455589
108,108,55,,train,0.8233132530120482,0.4973580539226532,1.7131525,0.7938644121936458,1.9206665,3.6338186,0.8233892296547269,0.8226979011788998,0.8227947422632983,0.8233892296547269
110,110,56,,train,0.8287951807228916,0.4939616024494171,1.7244053,0.8002513290574194,1.878232,3.602637,0.8286332077066321,0.8280141597451325,0.8279766990809313,0.8286332077066321
112,112,57,,train,0.8310843373493976,0.491737425327301,1.722908,0.8029082366106386,1.8738119999999998,3.59672,0.8315392364446658,0.8312061021081878,0.8318316038802046,0.8315392364446658
114,114,58,,train,0.8316867469879518,0.4919607043266296,1.7310383000000003,0.803594241805485,1.8582307,3.5892693999999996,0.8328746426761532,0.8328613393147738,0.8336335146900982,0.8328746426761532
116,116,59,,train,0.8319277108433735,0.4884594082832336,1.7480067,0.8038783332727573,1.8089447,3.5569512999999997,0.8314413191035886,0.8309137597380258,0.8317875968483456,0.8314413191035886
118,118,60,,train,0.837289156626506,0.4935892224311829,1.7410153000000002,0.8101379643263765,1.8321698,3.5731851999999997,0.8371854182141878,0.8369594441932786,0.8374387715326772,0.8371854182141878
120,120,61,,train,0.8347590361445784,0.4894630312919617,1.7369043999999998,0.8072156957783084,1.8308016,3.567706,0.8343069557474925,0.8337474848003652,0.8342086998801264,0.8343069557474925
122,122,62,,train,0.8289759036144578,0.4954580962657929,1.724273,0.8003912724792719,1.9197148000000002,3.6439877,0.8278312735194199,0.8276873274309542,0.8297444395893867,0.8278312735194199
124,124,63,,train,0.8254216867469879,0.4885769486427307,1.7201052,0.7963291740498724,1.8996228,3.6197277999999997,0.8260270919481714,0.8251703652811335,0.8257699585093754,0.8260270919481714
126,126,64,,train,0.8428313253012049,0.4963569045066834,1.7577845,0.8166276042628139,1.7622779999999998,3.5200623999999996,0.8432104803552972,0.8428534577943768,0.8430755068363729,0.8432104803552972
128,128,65,,train,0.8394578313253012,0.4850900769233704,1.764875,0.8126976972545396,1.7502799,3.5151550000000005,0.8391166682408782,0.8386314211885326,0.8385532253382576,0.8391166682408782
130,130,66,,train,0.8418072289156626,0.4887650310993194,1.7617903000000001,0.8154265446924935,1.7317705,3.4935606,0.8414561675176221,0.8412367442829058,0.8419167103528195,0.8414561675176221
132,132,67,,train,0.8466265060240964,0.4841053783893585,1.7740926,0.8210707752136309,1.6740308999999998,3.4481232000000004,0.8470184851610603,0.8464181079327329,0.8467275057463078,0.8470184851610603
134,134,68,,train,0.8464457831325302,0.4861779510974884,1.7834743000000002,0.8208523102887911,1.6573131999999997,3.4407872999999998,0.8466130752446954,0.8463441154159219,0.8470458483950721,0.8466130752446954
136,136,69,,train,0.85,0.4819834232330322,1.7937546000000002,0.8250108672849039,1.6099305,3.4036849,0.8503868306896157,0.8495901774755683,0.8502275378523884,0.8503868306896157
138,138,70,,train,0.848132530120482,0.4871951937675476,1.7798166000000002,0.8228089521995218,1.6850985,3.464915,0.84745853314926,0.8468370478261029,0.8470729109139558,0.84745853314926
140,140,71,,train,0.8559638554216867,0.4868838787078858,1.7943921999999999,0.8319493626245612,1.621652,3.4160442000000004,0.8553753354006791,0.855132625862875,0.8558679586270116,0.8553753354006791
142,142,72,,train,0.8545180722891567,0.4816757738590241,1.7994701000000002,0.8302782077129798,1.5644403,3.3639102,0.8548464162880947,0.8545258276008282,0.8553188857665419,0.8548464162880947
144,144,73,,train,0.8566867469879518,0.4865970611572266,1.7973241999999998,0.8327908713606613,1.6021573999999998,3.3994815000000003,0.8565300792150652,0.8559245067197226,0.8558609896323665,0.8565300792150652
146,146,74,,train,0.8548192771084338,0.4925805926322937,1.7963341,0.8306076654667796,1.6021276000000002,3.3984617999999993,0.8549899840318952,0.8545963036076251,0.8545472070132296,0.8549899840318952
148,148,75,,train,0.8544578313253012,0.4849874973297119,1.7960189999999998,0.8301987042151235,1.5963246000000002,3.3923435,0.8542744865372373,0.8537908193646709,0.8544587932931764,0.8542744865372373
150,150,76,,train,0.8553012048192771,0.4853101074695587,1.7977319999999999,0.8311930296267045,1.6169982,3.4147303,0.8555759882221547,0.8554115487127965,0.8562061090666482,0.8555759882221547
152,152,77,,train,0.8643975903614458,0.4858420789241791,1.8178256999999998,0.8417907639688117,1.4973558,3.3151817,0.8642485641651213,0.8640027634692198,0.8651558426914929,0.8642485641651213
154,154,78,,train,0.863132530120482,0.4866076111793518,1.8212879000000002,0.8402913429550483,1.4914736000000002,3.3127612999999996,0.8629495391941475,0.8628815170022366,0.8634576164923832,0.8629495391941475
156,156,79,,train,0.8606024096385542,0.4785929322242737,1.8231085999999999,0.8373584048536571,1.4939467,3.3170552000000004,0.859809897536227,0.859457570599636,0.8599129104483326,0.859809897536227
158,158,80,,train,0.8681927710843373,0.4857029616832733,1.8300766,0.8462149445330016,1.4706219999999999,3.3006983,0.8677477365968468,0.8675753976070333,0.8676279676562649,0.8677477365968468
160,160,81,,train,0.8636144578313253,0.4822775423526764,1.8211689999999998,0.8408667090461495,1.505274,3.3264432,0.8631814307790976,0.8627831374089191,0.8631897016204785,0.8631814307790976
162,162,82,,train,0.8739156626506024,0.4892847537994385,1.8388584,0.8528841684089806,1.4021860000000002,3.2410445,0.8736761582473219,0.8736758440020278,0.8740589997729388,0.8736761582473219
164,164,83,,train,0.8751204819277109,0.4865054488182068,1.8505726000000002,0.8542931034473998,1.3847148,3.2352874,0.8749393765811708,0.8749646711209825,0.8756582563211095,0.8749393765811708
166,166,84,,train,0.8717469879518073,0.4813810288906098,1.844961,0.8503519293985154,1.3977093999999999,3.2426703,0.8715822309888877,0.8715288769159153,0.8723508503874101,0.8715822309888877
168,168,85,,train,0.8690963855421687,0.4857010543346405,1.8375740000000003,0.8472683993144959,1.4163915,3.2539654,0.8704146253645878,0.8702332886446383,0.8703478682317093,0.8704146253645878
170,170,86,,train,0.8803614457831326,0.4854089021682739,1.8578297,0.8604178486092874,1.3383441,3.1961737,0.8800451152717047,0.8795178621412258,0.8797937453955534,0.8800451152717047
172,172,87,,train,0.8663253012048193,0.476796418428421,1.8393051999999999,0.8440483803199855,1.4461638,3.2854690000000004,0.8674085893848844,0.8667209832732546,0.8668595983174605,0.8674085893848844
174,174,88,,train,0.8617469879518073,0.4785864651203156,1.8214337999999999,0.8387026348712305,1.4875486,3.3089824,0.8614362512074185,0.8610693207884996,0.8614146276016551,0.8614362512074185
176,176,89,,train,0.8729518072289156,0.4853604137897492,1.8502246,0.8517660818012222,1.4001083,3.2503330000000004,0.8732986815020345,0.8729266344574723,0.8731693109526059,0.8732986815020345
178,178,90,,train,0.8766265060240964,0.473446398973465,1.8655535,0.8560612863376843,1.3143281,3.1798813,0.8768185490273833,0.8763438065895002,0.8766264080391325,0.8768185490273833
180,180,91,,train,0.8766265060240964,0.4881109297275543,1.8558655,0.8560647294822141,1.3629779,3.2188435,0.8764163017093837,0.8759450350546905,0.8759747640795988,0.8764163017093837
182,182,92,,train,0.8760843373493976,0.4808967709541321,1.854586,0.8554214722871206,1.3498195,3.2044053,0.8760329324323327,0.8757367261441409,0.8764535347727881,0.8760329324323327
184,184,93,,train,0.8805421686746988,0.4824500381946564,1.8721375,0.8606251229429331,1.3142598,3.1863973,0.880405708836172,0.8800662878043293,0.8801272707114738,0.880405708836172
186,186,94,,train,0.8868072289156627,0.4747464656829834,1.8917738999999998,0.8679153401502248,1.2209561000000002,3.11273,0.8857998124684282,0.8857601399867512,0.8859391687693033,0.8857998124684282
188,188,95,,train,0.8834939759036144,0.4743747711181641,1.8915093,0.8640727505888114,1.2347563999999998,3.1262654999999997,0.8832679330254061,0.8831102457468144,0.8832257570495402,0.8832679330254061
190,190,96,,train,0.8870481927710844,0.4770123064517975,1.8927828000000002,0.8682028387656116,1.1895323999999998,3.0823152,0.8875630988896585,0.8873628301028825,0.8876035791299849,0.8875630988896585
192,192,97,,train,0.8811445783132529,0.4766068160533905,1.8835821,0.8613291704732893,1.2675949,3.1511774,0.8815984024659561,0.8814690093546078,0.8817807457594988,0.8815984024659561
194,194,98,,train,0.8867469879518072,0.4836243987083435,1.8775601000000002,0.8678514999777861,1.2731127,3.1506727000000003,0.8863157288131926,0.8862397913868446,0.8863438680885375,0.8863157288131926
196,196,99,,train,0.8878313253012048,0.4743711352348328,1.9007214,0.8691330025430177,1.1803373,3.0810587000000003,0.8879412370470565,0.8876370714749534,0.8879361465562854,0.8879412370470565
198,198,100,,train,0.8871084337349397,0.4750529527664185,1.8942743999999998,0.8682789508710008,1.2183821000000001,3.1126566,0.8870664919526735,0.8867907191700625,0.8869495534154751,0.8870664919526735


==> images/logs/data/epsilon10_r2/log_earliness_test.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
1,1,1,,test,0.5732753103801357,1.0,0.47802228,0.0,7.680828,8.15885,0.14285714285714282,0.1041095253590524,0.08189647291144794,0.14285714285714282
3,3,2,,test,0.12133623448099322,1.0,0.43323416,0.04659804536072242,8.067011,8.500244,0.1648315437311409,0.058763735750531676,0.03637711239683896,0.1648315437311409
5,5,3,,test,0.6097529758095482,1.0,0.5525093000000001,0.3460624368880189,6.936935000000001,7.489444000000001,0.2543915123494717,0.18294832693315125,0.17147999159768104,0.2543915123494717
7,7,4,,test,0.5805708434660182,1.0,0.6444099,0.3623428966370757,6.380165,7.024574799999999,0.3323213423806687,0.23149649987856574,0.21061271130987574,0.3323213423806687
9,9,5,,test,0.6568539613464738,0.9997505519701088,0.8129739,0.4351432016738828,5.1817827,5.9947567,0.3498221145331604,0.2650060673581425,0.2971923506431777,0.3498221145331604
11,11,6,,test,0.5364136695251503,0.7435678010414911,0.6954397,0.33333572055773125,6.40655,7.1019897,0.3128450385228648,0.2461406829013204,0.27487093644863386,0.3128450385228648
13,13,7,,test,0.5847945731473185,0.7771466546508117,0.73643327,0.4002764674258715,6.0557337,6.792167,0.37458559764605226,0.33029573090000625,0.3236843529194134,0.37458559764605226
15,15,8,,test,0.7257135543325227,0.8029537038499888,0.9584388,0.5657144106610315,4.7430177,5.7014565,0.4622643383590085,0.4265992372678262,0.43042811640670975,0.4622643383590085
17,17,9,,test,0.6911557660309741,0.8140399675291049,0.83580625,0.5321248972066822,5.2977343,6.13354,0.4741605217144288,0.4545077456917608,0.4565479375830502,0.4741605217144288
19,19,10,,test,0.7406885959298605,0.7777042613057873,0.950783,0.5941502456075972,5.0784626,6.029245400000001,0.4923736115279879,0.4508808038478576,0.4433184472776511,0.4923736115279879
21,21,11,,test,0.3143478817355689,0.7946152112253891,0.92494035,0.2420287340699549,4.80874,5.7336800000000006,0.4945288166676156,0.3960730742897953,0.4749073168623586,0.4945288166676156
23,23,12,,test,0.7396646614616664,0.8002753432286399,1.0001845,0.6056141147465425,4.5130099999999995,5.513194599999999,0.5503368996429562,0.524034182742553,0.5200363180171554,0.5503368996429562
25,25,13,,test,0.7248176116728531,0.8165946450451493,1.0798584999999998,0.5906884089303488,4.094718,5.1745768,0.5599167117852175,0.5244250697433176,0.5354630125440295,0.5599167117852175
27,27,14,,test,0.6704210930500448,0.7985086603682171,1.0854563999999998,0.5382782569077731,4.0628652999999995,5.148322,0.5834032447653916,0.5440526291789888,0.5782814735105408,0.5834032447653916
29,29,15,,test,0.7298092922052989,0.8101209907287454,1.1006253000000001,0.5982368721818929,4.0655923,5.1662173,0.5725743847359891,0.5505223980151254,0.5555914676185746,0.5725743847359891
31,31,16,,test,0.6967874056060412,0.7903837695334442,0.9848466999999999,0.567788504255856,4.55481,5.5396566,0.6072343985877876,0.5703386344849248,0.5744733403028726,0.6072343985877876
33,33,17,,test,0.717778062204019,0.8205287212067114,1.2058206,0.5921327390843373,3.5549257000000005,4.760746,0.6203802500116923,0.5889963644287729,0.6245178421534849,0.6203802500116923
35,35,18,,test,0.7923972865736593,0.8036487270347081,1.1911881000000002,0.6792892693928321,3.6728553999999995,4.864043,0.6252829573498561,0.6103009294362659,0.6031112409387784,0.6252829573498561
37,37,19,,test,0.6522462562396006,0.8151651675373555,1.1337333,0.5282750892676272,3.9939737,5.127707,0.6374227440423841,0.5850995828169777,0.5977970445194968,0.6374227440423841
39,39,20,,test,0.7712786381671572,0.8319506707023789,1.2227496999999998,0.6477921558060028,3.5079957999999998,4.7307453,0.6229998599491984,0.6085354561920869,0.6298780267484848,0.6229998599491984
41,41,21,,test,0.7191859720977858,0.8067691793978556,1.1578057,0.5923945030813212,3.858172,5.015978,0.6321657463576524,0.5868883936305462,0.6063431908573411,0.6321657463576524
43,43,22,,test,0.7089466274158454,0.7987607333006825,1.133214,0.5935979159873954,4.1427974999999995,5.2760115,0.6683677263292419,0.6140627167654037,0.6084008529744203,0.6683677263292419
45,45,23,,test,0.7275054396518623,0.8027943253610901,1.2324753000000002,0.616024411923673,3.4413736000000004,4.673849,0.6866658310096916,0.639500515530685,0.6321123573139095,0.6866658310096916
47,47,24,,test,0.798284909765775,0.7957476633155685,1.2917148,0.6965649381680197,3.1508439999999998,4.442559200000001,0.6857449135298294,0.6583291868109288,0.6393908810773884,0.6857449135298294
49,49,25,,test,0.7807500319979521,0.8097667111665824,1.337071,0.6759476169829827,2.9793662999999997,4.3164372,0.7005170674917601,0.6694873753227016,0.6696749640569759,0.7005170674917601
51,51,26,,test,0.8310508127479841,0.8059423680011375,1.3952371000000001,0.734863772662105,2.714105,4.109342,0.6797902607867222,0.6755090690773854,0.6857663742349468,0.6797902607867222
53,53,27,,test,0.8053244592346089,0.8037783072565583,1.4148886,0.7062342597990549,2.6838917999999996,4.0987806,0.6954207934242136,0.6739962238742129,0.6684312301389995,0.6954207934242136
55,55,28,,test,0.7591194163573531,0.8046563083677396,1.3388111999999999,0.6544590816670921,3.0062609,4.345072,0.7170121700246331,0.6686159352119294,0.6632379712507851,0.7170121700246331
57,57,29,,test,0.8217074107257135,0.8045779809457856,1.4454844,0.7302976573693963,2.4829182999999997,3.928403,0.7286824867111266,0.7065878951666535,0.6952185336734662,0.7286824867111266
59,59,30,,test,0.8243952387047229,0.8079613377359285,1.4179678,0.7304587865516298,2.641715,4.059683000000001,0.711947432581277,0.6944781631227689,0.6997528717401327,0.711947432581277
61,61,31,,test,0.8245232305132472,0.7666906857595004,1.4529530000000002,0.7340106648790391,2.72059,4.1735430000000004,0.7247033002248829,0.7002008688600986,0.6816542912634406,0.7247033002248829
63,63,32,,test,0.7465762191219762,0.6341017358477979,1.4547793,0.6426168977729,2.752812,4.207591000000001,0.7252790151601708,0.6744658777310338,0.6625158616482055,0.7252790151601708
65,65,33,,test,0.7574555228465378,0.5483360970238598,1.4934192,0.6544725645479645,2.927284,4.420703400000001,0.7214885878936855,0.6735143260954368,0.6606393640249807,0.7214885878936855
67,67,34,,test,0.7802380647638552,0.5389251108987052,1.5758173,0.6838065130537886,2.4993448,4.0751624,0.7503273685648927,0.7040790521337482,0.6885091159005512,0.7503273685648927
69,69,35,,test,0.7702547036989633,0.547025299672263,1.456836,0.6678112660690745,2.9656527,4.422488700000001,0.7206614505165911,0.6777194593107893,0.6677430172404174,0.7206614505165911
71,71,36,,test,0.8386023294509152,0.5314328215843023,1.7167095,0.7512207355828461,2.05885,3.7755593999999997,0.7222598049830288,0.7109929157840303,0.7080373953522362,0.7222598049830288
73,73,37,,test,0.6146166645334699,0.5423869020817536,1.2973988,0.5115633022760894,4.0928830000000005,5.390282599999999,0.7196448493106953,0.6352932011172231,0.6546354758908117,0.7196448493106953
75,75,38,,test,0.7758863432740305,0.5456825317204528,1.5305917,0.6789823040880649,2.9083424,4.4389343,0.7480293184683829,0.685721089981594,0.6572899373386952,0.7480293184683829
77,77,39,,test,0.8234992960450531,0.5194584932960482,1.6816856,0.7338823367730459,2.0778193,3.7595050000000003,0.7384259014997617,0.7141181150918097,0.702110163454863,0.7384259014997617
79,79,40,,test,0.8090362216818123,0.5095995183125491,1.7548150000000002,0.7149656624832844,1.9186662,3.6734815000000003,0.7282811131419742,0.698630775520982,0.6931369152234367,0.7282811131419742
81,81,41,,test,0.7298092922052989,0.5119926943777384,1.5383765,0.6275710972964924,2.7361817000000004,4.274558,0.7467418818659297,0.6888313039923329,0.6880254679058659,0.7467418818659297
83,83,42,,test,0.7862536797644951,0.5058929529073278,1.5936615,0.6910244271599829,2.5499042999999997,4.143566000000001,0.7484566772303022,0.7057415846273523,0.691609124798931,0.7484566772303022
85,85,43,,test,0.8315627799820812,0.5194803619984762,1.6481736,0.7453582759635157,2.2633195,3.911493,0.7497865962372987,0.7228470704550871,0.7059853701643288,0.7497865962372987
87,87,44,,test,0.8214514271086651,0.4902301482760013,1.7760522,0.7332747943324275,1.9795789000000001,3.7556309999999997,0.7460229936510993,0.7136351450322794,0.6923914921003743,0.7460229936510993
89,89,45,,test,0.8179956482785101,0.4866828708457969,1.8111916000000001,0.7273639138675897,1.6955282999999999,3.5067196000000003,0.7422178021005374,0.7194103386796623,0.7117120811111409,0.7422178021005374
91,91,46,,test,0.8256751567899654,0.5109686559752766,1.7309282,0.7384644022954108,2.0040202000000003,3.7349482000000003,0.7526696076890546,0.7189879970920401,0.701369148524309,0.7526696076890546
93,93,47,,test,0.7898374504031742,0.5032341295702378,1.63792,0.6949506982707538,2.3238944999999998,3.9618149,0.7524444161112702,0.7143990781291568,0.7053172895045933,0.7524444161112702
95,95,48,,test,0.8112120824267247,0.49250413401584103,1.7112715,0.7218377152882804,2.0422716,3.753543,0.7553696056007969,0.7195889902618064,0.7025367934808097,0.7553696056007969
97,97,49,,test,0.8005887623192116,0.5146905429121376,1.6927873,0.7086648243714486,2.229016,3.9218032,0.7517294613976213,0.7062142866981419,0.6846940834190294,0.7517294613976213
99,99,50,,test,0.7976449507231537,0.4921830456198742,1.750536,0.7024807583267421,1.8894022000000001,3.6399379,0.7444524705489379,0.7147406339641432,0.7176604817187103,0.7444524705489379
101,101,51,,test,0.8075003199795213,0.4835940763985437,1.7550423,0.7163786746825395,2.0462540000000002,3.8012962,0.7552272224020911,0.7185218134309981,0.7082651269206793,0.7552272224020911
103,103,52,,test,0.8110840906182004,0.4808339981989384,1.80087,0.7209198454680368,1.8272513,3.6281214,0.7591905709262926,0.7248232412816131,0.7186930022397334,0.7591905709262926
105,105,53,,test,0.819403558172277,0.5013746014097784,1.7433808000000002,0.7321586937210736,1.9527159,3.696097,0.7617847942555035,0.7280877320173477,0.7136444974470151,0.7617847942555035
107,107,54,,test,0.8535773710482529,0.4803225179667313,1.8641641,0.7742097182759696,1.5922325000000002,3.4563966,0.7454336776254975,0.7298476275881757,0.7176305398999456,0.7454336776254975
109,109,55,,test,0.8563931908357865,0.4663667365762976,1.9034543000000002,0.7736390355151421,1.4476082000000001,3.3510628,0.7303084730712247,0.7319087431704688,0.7381634528337283,0.7303084730712247
111,111,56,,test,0.832970689875848,0.4916961632207758,1.7998807000000001,0.7474153773580395,1.8200481,3.619929,0.7532632698199275,0.7272404724393907,0.7140043983153416,0.7532632698199275
113,113,57,,test,0.8644566747728145,0.4703216912732769,1.9306607,0.7875618426272186,1.3499329,3.2805939,0.7463995984611052,0.7432017452373423,0.7413492068948349,0.7463995984611052
115,115,58,,test,0.7656469985920901,0.5091839800522764,1.6489791,0.6695047247858559,2.575581,4.224560299999999,0.7640872706890772,0.7086786328207434,0.6989998110492637,0.7640872706890772
117,117,59,,test,0.84205810828107,0.4778369217424657,1.7916218999999998,0.7605627639616889,1.8033383,3.5949602,0.7618432206691013,0.7378264047664548,0.7194215097774018,0.7618432206691013
119,119,60,,test,0.8067323691283758,0.4863817119609103,1.7091296000000002,0.7161199000079309,2.1578226000000003,3.8669519999999995,0.7627034092900562,0.7243342065266981,0.7104108496868944,0.7627034092900562
121,121,61,,test,0.8281070011519263,0.4855102004207744,1.8532286,0.7431833953412749,1.6675506000000002,3.5207791,0.7613391048119759,0.7296470002725709,0.7210552619171859,0.7613391048119759
123,123,62,,test,0.8208114680660438,0.499587328012653,1.7654303,0.7336271806744963,2.0199323000000002,3.7853627,0.7604340464062271,0.7225037513714287,0.7035101647970088,0.7604340464062271
125,125,63,,test,0.7931652374248048,0.471703610593262,1.8009846,0.6990323239098379,1.9287560000000001,3.7297406000000004,0.7542968798253076,0.7189752816742201,0.721323906458806,0.7542968798253076
127,127,64,,test,0.8383463458338666,0.5040967981783999,1.8133043999999998,0.7555204449034727,1.7464220000000001,3.5597265,0.7626687472614699,0.7384851713933296,0.7263714955794968,0.7626687472614699
129,129,65,,test,0.8574171253039805,0.4646447346593782,1.9077296000000001,0.7766197545879189,1.54598,3.4537096,0.7327558673414041,0.7269999215517128,0.7268462654925155,0.7327558673414041
131,131,66,,test,0.7917573275310379,0.4752333393017638,1.7190683,0.6993371593224252,2.2643476000000002,3.9834156000000003,0.7616675097014652,0.7122002907473481,0.6907823805874658,0.7616675097014652
133,133,67,,test,0.7913733521054652,0.4902453491224652,1.6822271,0.6988358399347839,2.2365049999999997,3.9187326000000002,0.7653915247530764,0.7161036577069738,0.7000863606716615,0.7653915247530764
135,135,68,,test,0.7996928196595418,0.477516499857811,1.7707006999999997,0.7084093380496858,2.0282310000000003,3.7989316,0.7630300258780556,0.7239918621598994,0.7142588080421702,0.7630300258780556
137,137,69,,test,0.8612568795597082,0.5043412981160824,1.8978666000000002,0.7844254885353517,1.4407653999999999,3.338632,0.7500675137281574,0.7440732033689264,0.7411390405033256,0.7500675137281574
139,139,70,,test,0.8023806476385511,0.4676545379162103,1.8168346999999998,0.7125143474459955,1.8306744,3.6475089999999994,0.7698411400783959,0.728112245608905,0.7191086447067105,0.7698411400783959
141,141,71,,test,0.826955074875208,0.4638112581495408,1.8555221999999998,0.7420814551452012,1.7204807,3.5760026,0.7686830742642818,0.7376907457869368,0.7238382848387551,0.7686830742642818
143,143,72,,test,0.8337386407269934,0.4880612464101646,1.7959743000000001,0.7493362803171391,1.8540404,3.6500149,0.7576047957460441,0.729384955618664,0.709088299879925,0.7576047957460441
145,145,73,,test,0.8406501983873033,0.4739189707661007,1.8659618000000002,0.7581273159080396,1.6186181999999998,3.4845800000000002,0.7628215771446752,0.7406005418105855,0.7278723994266946,0.7628215771446752
147,147,74,,test,0.7627031869960322,0.4791013951864608,1.6620861,0.666849970110269,2.570516,4.232602,0.7680523680108776,0.7107888081557961,0.6987371034183891,0.7680523680108776
149,149,75,,test,0.8087802380647638,0.4859939916336648,1.7491621,0.7200763753644844,2.0555482,3.8047101000000003,0.7675225762872631,0.7234978927404097,0.7013323221684649,0.7675225762872631
151,151,76,,test,0.7763983105081275,0.4733807340818448,1.7243145,0.6823033744413174,2.275884,4.0001983999999995,0.7718867719271538,0.7177282778420659,0.7054495723018118,0.7718867719271538
153,153,77,,test,0.8405222065787791,0.4795409031683589,1.8501560000000001,0.7584472394818825,1.6637568,3.5139127,0.7565814063728559,0.7348641026699908,0.7219102429662607,0.7565814063728559
155,155,78,,test,0.8173556892358889,0.4920546585355578,1.7708322,0.7302691233674111,2.0367691999999997,3.8076015,0.7637979177591733,0.7248752077145098,0.7031960295958359,0.7637979177591733
157,157,79,,test,0.8315627799820812,0.4753577684608822,1.8392221999999998,0.748192347991199,1.8464468999999997,3.6856692000000004,0.7675284100901166,0.7365663418881062,0.7200166307948062,0.7675284100901166
159,159,80,,test,0.8482017150902342,0.4477805913880814,1.9009733,0.7681853164938997,1.6011932,3.5021665,0.7607864363322562,0.7436813264642773,0.732968431008768,0.7607864363322562
161,161,81,,test,0.8479457314731857,0.4776353445847026,1.8477863999999997,0.7678685626803554,1.8842206999999997,3.7320073,0.7505855913305074,0.7314499992590456,0.7183585826007143,0.7505855913305074
163,163,82,,test,0.7991808524254448,0.4699911921764409,1.7267015,0.7069566438631647,2.1950736,3.9217748999999995,0.7598022871464946,0.7263980441537404,0.7260086205686332,0.7598022871464946
165,165,83,,test,0.8082682708306669,0.4780038211120942,1.7568609,0.7181947482579667,2.1009157000000003,3.8577766000000002,0.7639953110019241,0.7229886851810022,0.7135126839746503,0.7639953110019241
167,167,84,,test,0.7729425316779726,0.4854506944005589,1.7380202,0.6777915740509304,2.141996,3.8800160000000004,0.763792942286208,0.7123888001587105,0.7001472189295467,0.763792942286208
169,169,85,,test,0.8141558940227825,0.4480346693401725,1.8434625,0.7259458084440613,1.8435655,3.6870279999999998,0.7627442055340913,0.7266963412228955,0.7125476004861201,0.7627442055340913
171,171,86,,test,0.854601305516447,0.4791310535684194,1.8907334999999998,0.7773871635833021,1.6585999,3.5493336,0.7622336816811975,0.7435326002826103,0.729581314412722,0.7622336816811975
173,173,87,,test,0.8213234353001407,0.4742852749603274,1.7896266,0.7347425146665689,1.9759781000000003,3.7656047,0.7665373854807507,0.7285164899494238,0.7095221875837893,0.7665373854807507
175,175,88,,test,0.8068603609369001,0.4785214370883538,1.758287,0.7181836335341727,2.1594691000000004,3.917756,0.7704177785720472,0.7239431410755132,0.7025057322992145,0.7704177785720472
177,177,89,,test,0.8223473697683348,0.4692736282922916,1.8803368000000003,0.7367753794372947,1.7571234,3.6374602,0.7661347012076831,0.7281740147282806,0.7125054208841329,0.7661347012076831
179,179,90,,test,0.8288749520030718,0.4531230800085664,1.8874346999999998,0.7437198554102379,1.6113712,3.4988059999999996,0.7656388702350784,0.7363094511575893,0.7276395650059035,0.7656388702350784
181,181,91,,test,0.8453858953027006,0.4815789356752401,1.8830044,0.7652920562258342,1.6266658,3.5096703000000002,0.7673980696682419,0.7409927721752528,0.7224148549318744,0.7673980696682419
183,183,92,,test,0.8397542557276334,0.4756039305625772,1.8711995,0.7568316698970198,1.7656555,3.6368551,0.7585925162539062,0.7282573416637611,0.7136356704155735,0.7585925162539062
185,185,93,,test,0.8341226161525662,0.4670110774728612,1.8692674999999999,0.7508716044896337,1.6812,3.5504675000000003,0.7672559650535729,0.7387021899845012,0.7242444957928369,0.7672559650535729
187,187,94,,test,0.8526814283885832,0.4707564020194361,1.8760511999999998,0.7733687475104055,1.6641133999999997,3.5401647000000005,0.7580149884908051,0.7452243632781869,0.7371229176793691,0.7580149884908051
189,189,95,,test,0.8324587226417509,0.4778853603834892,1.8521471,0.7483935612948696,1.769033,3.6211800000000003,0.7612340904046576,0.7328948415104949,0.7159914877884113,0.7612340904046576
191,191,96,,test,0.8338666325355177,0.46598494079404706,1.8288008000000002,0.7502450074362965,1.9581025,3.7869034,0.762996556792323,0.7333072756804879,0.7158558396558579,0.762996556792323
193,193,97,,test,0.8328426980673237,0.4722908838587308,1.8509099999999998,0.7504766759698699,1.8206115,3.6715214,0.7717128546989321,0.7361977676606906,0.7128152765634986,0.7717128546989321
195,195,98,,test,0.8196595417893254,0.47041916923835797,1.7810693,0.7332374845960847,2.021845,3.8029144,0.7665287596282279,0.7310047345212997,0.7124375067473024,0.7665287596282279
197,197,99,,test,0.8328426980673237,0.4534096524442478,1.8951907,0.7485286920242701,1.7024991999999999,3.5976898999999998,0.7572953167003742,0.7336875115298127,0.7271253290229487,0.7572953167003742
199,199,100,,test,0.700243184436196,0.488864557111736,1.6034973,0.5975277736041569,2.8599968,4.4634943,0.7521409106618393,0.6898610176953195,0.6958679548798367,0.7521409106618393


==> images/logs/data/epsilon10_r2/log_earliness_train.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
0,0,1,,train,0.1445180722891566,1.0,0.43711638,-0.00037017285626597365,8.464578,8.901695,0.14256937719183113,0.12870934996780578,0.1440564808521671,0.14256937719183113
2,2,2,,train,0.1552409638554217,1.0,0.43737042,0.01510326491335389,8.131842,8.569212,0.15588734255221112,0.14424576509264456,0.1630133548779853,0.15588734255221112
4,4,3,,train,0.22819277108433736,1.0,0.47116974,0.09932484597816753,7.8500295,8.321199,0.2283411277730219,0.15018568174220828,0.21558144730302625,0.2283411277730219
6,6,4,,train,0.30012048192771085,1.0,0.5297090999999999,0.18420663627116,7.2834826,7.813192,0.3017119372339737,0.24994737605838105,0.279026856954118,0.3017119372339737
8,8,5,,train,0.3316265060240964,0.9999525547027588,0.59460163,0.2193119843572972,6.827709,7.4223113,0.3279487992467763,0.28801803957723715,0.3296916796902859,0.3279487992467763
10,10,6,,train,0.3513855421686747,0.9541230201721193,0.61849344,0.24291412047624936,6.6994085000000005,7.317902,0.35033382116985645,0.3146212431811368,0.3376157967412697,0.35033382116985645
12,12,7,,train,0.3666265060240964,0.7546438574790955,0.70045507,0.2611775613673066,6.2579536,6.958408400000001,0.3675948010634468,0.34017898668939256,0.35578881590038625,0.3675948010634468
14,14,8,,train,0.4526506024096386,0.692901611328125,0.80710214,0.3614540360290613,5.735635,6.5427365,0.4518271936281897,0.4220796071422889,0.4355619732131896,0.4518271936281897
16,16,9,,train,0.4843373493975904,0.6705771088600159,0.88782865,0.3985730347839765,5.486487,6.3743157,0.484903532189857,0.4692826926377847,0.4679806567214486,0.484903532189857
18,18,10,,train,0.4966867469879518,0.6650879979133606,0.9242305000000001,0.4124654943204171,5.1990867,6.1233177,0.494259274290265,0.4780143284444835,0.4763360455518745,0.494259274290265
20,20,11,,train,0.5055421686746988,0.6618004441261292,0.9461069999999999,0.4225198491636738,5.1395383,6.0856447,0.5037546777615699,0.4852140869818808,0.4874883377309341,0.5037546777615699
22,22,12,,train,0.5370481927710843,0.6489231586456299,0.9950306999999999,0.45971732989730296,4.8572903,5.852321,0.5359249271121355,0.5203329580601095,0.5178195836194666,0.5359249271121355
24,24,13,,train,0.566566265060241,0.6433675289154053,1.0475092,0.4940806457062142,4.6256757,5.673185,0.5637687205830334,0.5426438820863313,0.5438712867270794,0.5637687205830334
26,26,14,,train,0.5825903614457831,0.6479915380477905,1.0762058,0.5131760646491269,4.4584837,5.534689,0.5832516315874174,0.5693751383706479,0.5690001372459638,0.5832516315874174
28,28,15,,train,0.6187951807228915,0.6485075354576111,1.1285985,0.5552441409469714,4.2689295,5.3975277,0.6178208868148417,0.6108875886792872,0.6116235977700635,0.6178208868148417
30,30,16,,train,0.6049397590361446,0.6507706642150879,1.1051781999999999,0.5390346148534463,4.4396787,5.544857,0.6026802136086521,0.5977559252905771,0.5953970395604078,0.6026802136086521
32,32,17,,train,0.6478313253012048,0.6468492746353149,1.1663618,0.5891446370057118,4.0388966,5.205258000000001,0.6473420587489996,0.6440725398290635,0.6429162775542172,0.6473420587489996
34,34,18,,train,0.6568072289156627,0.6583815217018127,1.1871969999999998,0.5996364332259756,3.9997309999999997,5.1869283,0.6581519590754079,0.6554260547731913,0.6564375170257544,0.6581519590754079
36,36,19,,train,0.6757228915662651,0.6486877202987671,1.2258976000000001,0.6216560003789292,3.8102016000000005,5.036099,0.6756674377212224,0.6733011415881073,0.67292446678343,0.6756674377212224
38,38,20,,train,0.6948192771084337,0.6595555543899536,1.2663242000000001,0.6439586893077152,3.6120071000000005,4.878331,0.6961355540539761,0.6936396053770029,0.6926677114009886,0.6961355540539761
40,40,21,,train,0.6917469879518072,0.6531693935394287,1.2699254,0.6403583854841801,3.6044120000000004,4.8743377,0.6903748193332729,0.6875398190574822,0.6873553680787391,0.6903748193332729
42,42,22,,train,0.7019277108433735,0.6528750658035278,1.2935649,0.6522167056672797,3.5218193999999996,4.8153844,0.7017412879579215,0.6991446095365125,0.6981515376414007,0.7017412879579215
44,44,23,,train,0.713433734939759,0.6471275091171265,1.3120573999999998,0.6657146476831766,3.3766932,4.688750700000001,0.7136605527218274,0.7103720665615507,0.7111944288558657,0.7136605527218274
46,46,24,,train,0.7204216867469879,0.6565021276473999,1.3455384,0.6738233199107283,3.2354844,4.581023,0.7214108586499359,0.7191686411572561,0.7180311090722278,0.7214108586499359
48,48,25,,train,0.7312650602409638,0.6418738961219788,1.357726,0.6864839717181808,3.1805246,4.53825,0.730623164203417,0.7274267814952295,0.7265579507194458,0.730623164203417
50,50,26,,train,0.7482530120481927,0.6549922227859497,1.3909,0.7063295321533969,3.0057926,4.3966928,0.749586577687387,0.7469277241249124,0.7463747056521152,0.749586577687387
52,52,27,,train,0.7445180722891567,0.6494410037994385,1.4022748,0.7019448205665534,2.9882953,4.390569999999999,0.7440744172310472,0.7422325425765474,0.7420443337842849,0.7440744172310472
54,54,28,,train,0.7586144578313253,0.6542479991912842,1.4268028999999998,0.7183881605583677,2.8622484,4.289051000000001,0.7594502431931868,0.7575258501811556,0.7569645169346281,0.7594502431931868
56,56,29,,train,0.7668072289156627,0.6472543478012085,1.4361281000000001,0.7279037398154979,2.8470757,4.2832040000000005,0.7658899749886354,0.7643535710515186,0.7637369228975283,0.7658899749886354
58,58,30,,train,0.766566265060241,0.6390617489814758,1.4535596000000002,0.7276679644503582,2.7626896,4.2162489999999995,0.7671082237875895,0.7650395954832016,0.764241601430636,0.7671082237875895
60,60,31,,train,0.772289156626506,0.6384117007255554,1.4689348,0.7342864196756713,2.697505,4.1664395,0.7708408607826601,0.7698634745088271,0.7698510334898702,0.7708408607826601
62,62,32,,train,0.7747590361445783,0.5859692096710205,1.498535,0.73717983573293,2.6671803,4.1657147000000005,0.7740043535542158,0.7730185283058859,0.7734609531155598,0.7740043535542158
64,64,33,,train,0.7748192771084338,0.5387970805168152,1.5241171999999998,0.7372909810476579,2.6290205,4.1531377,0.7752717412161795,0.773600241734239,0.7735996871751716,0.7752717412161795
66,66,34,,train,0.7813855421686747,0.5284561514854431,1.5527319,0.744878768882328,2.537538,4.090269999999999,0.7804402874107161,0.7786010666151875,0.7802549423825564,0.7804402874107161
68,68,35,,train,0.7936746987951807,0.5295990705490112,1.5647707,0.7592928528249948,2.4628308,4.0276012,0.795021939527582,0.7936751728934226,0.7931128186138027,0.795021939527582
70,70,36,,train,0.7940963855421687,0.5290122032165527,1.5688729,0.7597704908641736,2.4462402,4.0151129999999995,0.7944181170303193,0.7932545671423501,0.7935498650987756,0.7944181170303193
72,72,37,,train,0.7957228915662651,0.5184539556503296,1.5924512,0.7616460291477419,2.353024,3.9454749,0.7948312421541421,0.7937243755605516,0.7945456145654883,0.7948312421541421
74,74,38,,train,0.7891566265060241,0.5303826332092285,1.5738502,0.7539892901926243,2.466371,4.040221,0.7880528783025749,0.7870877709430921,0.7866425897156152,0.7880528783025749
76,76,39,,train,0.8017469879518072,0.5285149812698364,1.5986871999999999,0.768700895602905,2.3407473999999997,3.9394348,0.8022199937712008,0.800927069930477,0.8004837484937959,0.8022199937712008
78,78,40,,train,0.8047590361445783,0.5118587017059326,1.6217258999999997,0.7721837273709878,2.2615519,3.8832774,0.8055916105782385,0.8046845771180433,0.8052225453147678,0.8055916105782385
80,80,41,,train,0.815,0.5124944448471069,1.6443771,0.7841402531710574,2.1368947,3.7812714999999995,0.8150187851769013,0.8140976556609878,0.8139248599070154,0.8150187851769013
82,82,42,,train,0.8171686746987952,0.5188584923744202,1.6482648999999998,0.7866984391339374,2.1402478,3.7885127,0.8171970133207589,0.8161711695078415,0.8163482434090301,0.8171970133207589
84,84,43,,train,0.8194578313253013,0.51036137342453,1.6465154,0.7893405127378802,2.155755,3.8022704,0.8180944177112147,0.8173643857225059,0.8173183699232045,0.8180944177112147
86,86,44,,train,0.8250602409638554,0.5071908831596375,1.6655441999999998,0.7958709567246378,2.0735416,3.7390854,0.8253428813258942,0.8246818354883825,0.8252685059848986,0.8253428813258942
88,88,45,,train,0.8159638554216867,0.5100312829017639,1.6593582999999998,0.7852813441657984,2.1167467,3.7761047,0.8160065597560618,0.8152409015200515,0.8155158428594268,0.8160065597560618
90,90,46,,train,0.8221686746987952,0.5050524473190308,1.67717,0.7924905673536607,2.056828,3.733998,0.8200188137385529,0.8194860085779003,0.8201703259745438,0.8200188137385529
92,92,47,,train,0.8252409638554217,0.5114485621452332,1.6723988999999997,0.7961151434653084,2.039183,3.711582,0.8251734589911567,0.8242980572152946,0.8256567419162197,0.8251734589911567
94,94,48,,train,0.8267469879518072,0.5049427151679993,1.6959084999999998,0.7978524836908857,1.9727081000000002,3.6686167999999997,0.8256271757060855,0.824978435790286,0.8251954663280084,0.8256271757060855
96,96,49,,train,0.8327710843373494,0.5018398165702821,1.7002883999999998,0.8048901989338288,1.9273518,3.62764,0.8320992953684387,0.8312259172158667,0.8317505155520971,0.8320992953684387
98,98,50,,train,0.8267469879518072,0.5310381650924683,1.6731675,0.7978571886459332,2.0081413,3.6813089999999997,0.8278164450402882,0.8271489785512216,0.8268561781319733,0.8278164450402882
100,100,51,,train,0.8368072289156626,0.5002409815788269,1.7050884999999998,0.8095988685356004,1.9312017,3.6362900000000002,0.8359617946130417,0.8350532197879338,0.8351319236901649,0.8359617946130417
102,102,52,,train,0.8425301204819277,0.5062907338142395,1.7169709,0.8162686916894952,1.8598540000000001,3.576825,0.8420764348429312,0.8416894982516828,0.8419008039939518,0.8420764348429312
104,104,53,,train,0.8344578313253012,0.5087700486183167,1.7024914,0.8068696189654704,1.9188874,3.6213783999999998,0.8351825088429108,0.8347701619241547,0.8345939335713594,0.8351825088429108
106,106,54,,train,0.8406024096385543,0.5069032311439514,1.7118491000000002,0.8140321119896932,1.8927432,3.6045926,0.8409740627253639,0.8406540776550063,0.8408837049485893,0.8409740627253639
108,108,55,,train,0.8354819277108434,0.4946572780609131,1.7219715,0.8080422736011609,1.8689537,3.5909252,0.8353965824648749,0.8346058689625938,0.8351994897519831,0.8353965824648749
110,110,56,,train,0.8342771084337349,0.5063834190368652,1.6988991000000002,0.8066684757443503,1.9373393,3.6362386,0.8361305990814233,0.83525606938133,0.8354334159321979,0.8361305990814233
112,112,57,,train,0.8457831325301205,0.4962696135044098,1.7433721000000002,0.8200435400115379,1.7844286,3.527801,0.8441428602813409,0.8438227421230022,0.8446674393892292,0.8441428602813409
114,114,58,,train,0.8454819277108434,0.5050644874572754,1.7365270000000002,0.8196891564542186,1.7825053,3.5190322,0.8451185560136464,0.8446667475245253,0.8456148509911033,0.8451185560136464
116,116,59,,train,0.8508433734939759,0.4982980191707611,1.7575758000000001,0.8259811966750509,1.7284538,3.4860294,0.8510084212138905,0.8505088624370852,0.8502064031602721,0.8510084212138905
118,118,60,,train,0.8525903614457832,0.4942648410797119,1.7564970000000002,0.8280186124437228,1.7113403999999999,3.4678376,0.8533730091085152,0.8527390961135108,0.8537203778565415,0.8533730091085152
120,120,61,,train,0.8514457831325302,0.5076375007629395,1.7458862000000002,0.8266774130882002,1.7476624,3.4935482,0.8510315537515162,0.8505108959055674,0.8507187673471742,0.8510315537515162
122,122,62,,train,0.8496385542168675,0.5027700066566467,1.7541666,0.8245696056087325,1.7199802,3.4741468,0.8488542091182975,0.848556627582272,0.8486978161863397,0.8488542091182975
124,124,63,,train,0.8574096385542168,0.4988864958286285,1.7608006,0.8336437551649738,1.6934578000000002,3.4542584,0.8568621968194183,0.8565466157848887,0.8572152620255205,0.8568621968194183
126,126,64,,train,0.8572289156626506,0.494954377412796,1.7784743000000003,0.8334225060514009,1.6557496999999999,3.4342243999999997,0.8577139471321803,0.8573716759972619,0.8574736576927054,0.8577139471321803
128,128,65,,train,0.8549397590361446,0.5056833624839783,1.7589647000000002,0.8307450215211029,1.7024477999999998,3.4614123999999995,0.8559669306532676,0.8557039577277471,0.8560037108481762,0.8559669306532676
130,130,66,,train,0.8455421686746988,0.4992957413196564,1.7402577000000001,0.8198003726797424,1.7821183999999997,3.5223760000000004,0.8456165565583148,0.8449341245203384,0.8448271237928813,0.8456165565583148
132,132,67,,train,0.8578313253012049,0.4946495592594147,1.7700086,0.8341208745723684,1.6520636999999998,3.4220722,0.8573791483369302,0.8571248365792762,0.8574902006041925,0.8573791483369302
134,134,68,,train,0.8596987951807229,0.491668701171875,1.7826727999999998,0.8363202992617035,1.6149981000000002,3.3976707000000004,0.8600065113746245,0.8595535821915903,0.8595101630201432,0.8600065113746245
136,136,69,,train,0.8682530120481927,0.5052076578140259,1.7942426,0.8462926220941266,1.5608661,3.3551083,0.8683052092412924,0.8679685205137794,0.8679474133104436,0.8683052092412924
138,138,70,,train,0.8660843373493976,0.5067214369773865,1.7886696,0.8437477128310952,1.5884352,3.3771047999999997,0.8652873501232864,0.8650746047480549,0.8650566516585461,0.8652873501232864
140,140,71,,train,0.8676506024096385,0.4939200580120087,1.8042848000000002,0.8455737118763992,1.5326021,3.3368870000000004,0.8691436065083609,0.8689121930652183,0.8692622254269627,0.8691436065083609
142,142,72,,train,0.8686144578313253,0.5007055401802063,1.7909943,0.8466841486639416,1.555353,3.3463472999999997,0.8671326788436142,0.8671280985828764,0.8673530037352339,0.8671326788436142
144,144,73,,train,0.8724698795180723,0.4956574141979218,1.8121879,0.8512046723719512,1.4812296999999999,3.2934172,0.8720966833088187,0.87173195935246,0.8716859625922176,0.8720966833088187
146,146,74,,train,0.868132530120482,0.5018051266670227,1.7958003,0.8461596990299229,1.5443122,3.3401123999999998,0.8688151597435267,0.8684457877697521,0.869032107871065,0.8688151597435267
148,148,75,,train,0.8725301204819277,0.4883487820625305,1.8252586,0.8512733865217476,1.4486611999999999,3.27392,0.8713127674114072,0.8708065667863012,0.8712080037354448,0.8713127674114072
150,150,76,,train,0.8696987951807229,0.4896197021007538,1.8109746,0.8479625886801271,1.4806902,3.291665,0.86958910370443,0.8692296283177277,0.869617205377021,0.86958910370443
152,152,77,,train,0.8698795180722891,0.494897723197937,1.8171316000000002,0.8481744476274251,1.4906528000000001,3.3077843000000002,0.8696979324345611,0.8693746129895926,0.8694122138222526,0.8696979324345611
154,154,78,,train,0.8754216867469878,0.4908154308795929,1.8238523000000002,0.8546402242868381,1.4156678,3.2395202999999997,0.874667817437681,0.8744151840536253,0.8745314193841328,0.874667817437681
156,156,79,,train,0.8784939759036144,0.4919852018356323,1.8297535,0.858226577084623,1.4348575000000001,3.2646112,0.8785420803045196,0.8782716322752118,0.8785292729967912,0.8785420803045196
158,158,80,,train,0.8771686746987952,0.4901207089424133,1.8327083999999998,0.8566831106037553,1.4068180000000001,3.2395264999999998,0.8773129684633725,0.8770558133026282,0.8775516536016417,0.8773129684633725
160,160,81,,train,0.8824096385542168,0.4956299364566803,1.8446561999999997,0.8628130340793047,1.3634258999999997,3.2080822,0.8830674939734855,0.8826948374252872,0.8827473697173547,0.8830674939734855
162,162,82,,train,0.8751204819277109,0.491870254278183,1.8321322,0.8543116596789667,1.4338014,3.2659335,0.8749968463522774,0.8743338300320173,0.8742937586646596,0.8749968463522774
164,164,83,,train,0.8801807228915662,0.4900475144386292,1.8426806,0.8602091508605395,1.3360822,3.1787627,0.8805060265070874,0.8802767183610621,0.8805590452384252,0.8805060265070874
166,166,84,,train,0.8813855421686747,0.4806523025035858,1.8571535,0.8616104264278248,1.3273343,3.1844876,0.8805910079669667,0.8802942528406128,0.8803338269553503,0.8805910079669667
168,168,85,,train,0.8809036144578313,0.4950116574764252,1.8395558999999997,0.8610387473675941,1.3639219,3.2034778999999998,0.8809012061051357,0.8805317175106842,0.8803787558429275,0.8809012061051357
170,170,86,,train,0.8862048192771085,0.4831700623035431,1.870425,0.8672333219762403,1.2446365,3.1150615000000004,0.8861349322759332,0.8859288072605954,0.885981368883386,0.8861349322759332
172,172,87,,train,0.8839156626506024,0.4892037212848663,1.8560212,0.8645550019631314,1.3517852,3.2078066,0.8838986878162226,0.8835845240685455,0.8836793325343434,0.8838986878162226
174,174,88,,train,0.8868072289156627,0.4893156588077545,1.8562176,0.8679354970876152,1.3107647,3.1669822,0.8865706817473634,0.8863252730315835,0.8864701328663612,0.8865706817473634
176,176,89,,train,0.8880120481927711,0.4903156757354736,1.8693738999999998,0.8693343831386422,1.2715013000000002,3.140875,0.8878090266616944,0.8876746720067249,0.8877327368706638,0.8878090266616944
178,178,90,,train,0.8808433734939759,0.4829911589622498,1.8612287,0.8609755636358499,1.3168072,3.1780357000000006,0.8806934404924016,0.8802965047280805,0.8804020313103763,0.8806934404924016
180,180,91,,train,0.8877710843373494,0.4853996932506561,1.8680227999999999,0.8690564697181686,1.2852683999999999,3.1532915,0.8877639573393382,0.8876682096055212,0.8880723503793043,0.8877639573393382
182,182,92,,train,0.8890361445783133,0.4842712879180908,1.8640444999999999,0.8705367539356652,1.2741424,3.138187,0.8891159788607972,0.8890615750288857,0.8892983868105154,0.8891159788607972
184,184,93,,train,0.8884337349397591,0.4797890484333038,1.8702515,0.8698392672108921,1.2975808000000002,3.1678324,0.8887809889618746,0.8883378121395628,0.8885530173732052,0.8887809889618746
186,186,94,,train,0.8860240963855421,0.4831798076629639,1.8634613999999998,0.8670244880676503,1.3012404,3.1647015,0.8867855630678428,0.8864079273718063,0.8862816272093327,0.8867855630678428
188,188,95,,train,0.8916867469879518,0.4908077716827393,1.8651984000000001,0.8736315759054213,1.2614173,3.1266154999999998,0.8926139592226258,0.8922763664985224,0.8922138900792046,0.8926139592226258
190,190,96,,train,0.8925301204819277,0.4879807233810425,1.8723957999999998,0.8746167647170872,1.2529593,3.1253552000000004,0.8926710346331438,0.8925499935026453,0.8929207086201558,0.8926710346331438
192,192,97,,train,0.8926506024096386,0.4891400039196014,1.8783576000000002,0.8747509659693931,1.236732,3.1150897,0.8921015402595254,0.8919207779308028,0.8919733453135559,0.8921015402595254
194,194,98,,train,0.8945180722891566,0.4825617969036102,1.8843613000000001,0.8769284820072506,1.2043136,3.0886748,0.8951028174240185,0.8947962229500541,0.8950154859510089,0.8951028174240185
196,196,99,,train,0.8910843373493976,0.4790542125701904,1.8849999,0.8729364734991698,1.2170367,3.1020365,0.8915557038316868,0.8909754464039702,0.8912971310146974,0.8915557038316868
198,198,100,,train,0.8899397590361445,0.4882361888885498,1.8684949,0.8715878304782545,1.2720101000000001,3.1405048,0.8903008122429323,0.8899408388927705,0.889919021386943,0.8903008122429323


==> images/logs/data/epsilon1_r0/log_earliness_test.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
1,1,1,,test,0.04236528862152822,1.0,0.044123235999999996,0.0,1.5299697,1.5740929,0.1428571428571424,0.011612405276441284,0.006052184088789746,0.1428571428571424
3,3,2,,test,0.06220401894278766,1.0,0.046356462,0.0,1.4860666,1.5324229999999999,0.14285714285714254,0.016731792126402228,0.008886288420398236,0.14285714285714254
5,5,3,,test,0.04876487904774095,0.9999522333559784,0.047288693,0.0,1.4710508999999998,1.5183396,0.1428571428571425,0.013284982042596904,0.00696641129253442,0.1428571428571425
7,7,4,,test,0.1269678740560604,0.046138033230992304,0.12764305,-0.0015056466022908804,1.4238791000000002,1.5515223,0.14175073552166634,0.043622237084765716,0.0927471165386052,0.14175073552166634
9,9,5,,test,0.1185204146934596,6.150006846140883e-05,0.12866586,0.0,1.4296061000000002,1.5582718999999998,0.1428571428571427,0.030274794435426473,0.016931487813351367,0.1428571428571427
11,11,6,,test,0.04236528862152822,4.349877734945512e-05,0.12917098,0.0,1.4340488999999998,1.5632198,0.1428571428571424,0.011612405276441284,0.006052184088789746,0.1428571428571424
13,13,7,,test,0.1185204146934596,3.996050742191889e-05,0.13178758,0.0,1.414598,1.5463856000000002,0.1428571428571427,0.030274794435426473,0.016931487813351367,0.1428571428571427
15,15,8,,test,0.06220401894278766,0.0001933458802030671,0.122029305,0.0,1.4860337,1.608063,0.14285714285714254,0.016731792126402228,0.008886288420398236,0.14285714285714254
17,17,9,,test,0.06962754383719442,0.0007581909028831031,0.12618811,0.0,1.4557086000000001,1.5818968,0.1428571428571426,0.018598608523205225,0.009946791976742059,0.1428571428571426
19,19,10,,test,0.05734033021886599,0.0024206813138973157,0.13265501,0.0019975053902831705,1.4036121000000001,1.5362672,0.14642927473060588,0.03295600380639811,0.11342650139058966,0.14642927473060588
21,21,11,,test,0.1185204146934596,0.00484812922617543,0.12648407,0.0,1.4507008,1.5771848999999998,0.1428571428571427,0.030274794435426473,0.016931487813351367,0.1428571428571427
23,23,12,,test,0.06962754383719442,0.00804821186260673,0.12511577,0.0,1.4594963,1.5846121000000002,0.1428571428571426,0.018598608523205225,0.009946791976742059,0.1428571428571426
25,25,13,,test,0.04530910021758607,0.009015270405010671,0.12591761,-0.0009506917475744863,1.4534129999999998,1.5793306999999999,0.1401531757170833,0.023408164522596447,0.012790261610523006,0.1401531757170833
27,27,14,,test,0.06962754383719442,0.010256325439206269,0.12672347,0.0,1.446676,1.5733995,0.1428571428571426,0.018598608523205225,0.009946791976742059,0.1428571428571426
29,29,15,,test,0.08524254447715346,0.010280454245836144,0.13012135,0.0,1.4226077,1.5527291,0.14285714285714265,0.022441999561922263,0.012177506353879066,0.14285714285714265
31,31,16,,test,0.04876487904774095,0.010038411897188518,0.124671556,2.583251033827502e-06,1.4627297,1.5874013999999999,0.1428571428571425,0.013289847742282871,0.006969087250777391,0.1428571428571425
33,33,17,,test,0.11877639831050812,0.01023310725708488,0.12925214,0.0005114452646822106,1.4271669,1.556419,0.1434906846107772,0.031843040721854836,0.031266292176083524,0.1434906846107772
35,35,18,,test,0.5731473185716114,0.011260807357494945,0.13623397,-0.00014067645222047364,1.378617,1.514851,0.14282524798264915,0.10409474993310207,0.08188866944627313,0.14282524798264915
37,37,19,,test,0.1185204146934596,0.009482193121734915,0.13020244,0.00015812952725904157,1.423218,1.5534205,0.142917369699227,0.03074596438841105,0.024486292773535902,0.142917369699227
39,39,20,,test,0.0862664789453475,0.010986410410347154,0.12087566,0.0017242389600221914,1.4930747,1.6139504,0.1469611605563265,0.029885369972430808,0.027840115443079426,0.1469611605563265
41,41,21,,test,0.08524254447715346,0.009382120425373551,0.12376886599999999,0.0,1.4723681999999998,1.5961370000000001,0.14285714285714265,0.022441999561922263,0.012177506353879066,0.14285714285714265
43,43,22,,test,0.051324715218226034,0.006164856608456915,0.12993228,7.252112937638263e-05,1.4232678,1.5532001,0.14377763590361978,0.02320159381511285,0.01800840460469821,0.14377763590361978
45,45,23,,test,0.10328938947907336,0.004181642599848332,0.12762222,0.006510440275776833,1.4428945,1.5705168,0.14815836988944672,0.0499506175024157,0.030864607925147225,0.14815836988944672
47,47,24,,test,0.10597721745808268,0.002963386092503652,0.12690954,0.00935816257736977,1.4503841,1.5772938,0.15364437836039407,0.058485986164269116,0.04284258181924326,0.15364437836039407
49,49,25,,test,0.10687316011775247,0.002835188264485732,0.13460079,0.009064282837425143,1.4012917999999999,1.5358924999999999,0.15102780626130882,0.05853902716813321,0.03653205984855962,0.15102780626130882
51,51,26,,test,0.11365672596953795,0.0028556690873918662,0.12853050000000002,0.009423081714950859,1.4421017,1.5706322,0.15090853387982953,0.0534611115683532,0.0336415846442844,0.15090853387982953
53,53,27,,test,0.09266606937156023,0.0016247186938265366,0.124686226,0.013851745158328335,1.4637883,1.5884745,0.15515448156825304,0.05491496494966257,0.03364810283575509,0.15515448156825304
55,55,28,,test,0.08882631511583257,0.002511436566116167,0.13065216,0.014319624030189129,1.4298549999999999,1.5605069999999999,0.15624227834755494,0.057634268986308426,0.03673297055575953,0.15624227834755494
57,57,29,,test,0.13400742352489442,0.003551888152489889,0.14486384,0.016398677510401624,1.3250719,1.4699358,0.1566287494508467,0.0803771104867541,0.12081654888332467,0.1566287494508467
59,59,30,,test,0.09573787277614232,0.005079266023480507,0.13295825,0.01665225580773411,1.413141,1.5460993,0.16014402730196556,0.05862592224712895,0.036542377993193015,0.16014402730196556
61,61,31,,test,0.09893766798924868,0.006861967098149084,0.13275856,0.013008717482243729,1.4235046,1.5562633,0.15364901163968844,0.05550740030263395,0.03603730975821346,0.15364901163968844
63,63,32,,test,0.11160885703314988,0.005182495734327604,0.13227615,0.010729645638029096,1.4182222,1.5504984,0.15421690619244047,0.0528419744143608,0.11250083069941763,0.15421690619244047
65,65,33,,test,0.09612184820171507,0.004030116875912819,0.12949485,0.019184590466050186,1.4409971000000001,1.570492,0.16625103701762772,0.07031862907014745,0.04857904077926797,0.16625103701762772
67,67,34,,test,0.08997824139255088,0.0033568252513762496,0.13041857,0.017125504493364856,1.4433532,1.5737716999999998,0.1621462697107778,0.0678526946902557,0.05480822681656373,0.1621462697107778
69,69,35,,test,0.07705106873160117,0.005291032850066004,0.14719279,0.014422833527598926,1.2927451,1.4399378,0.16087973370483488,0.06470556196418599,0.20586925820668692,0.16087973370483488
71,71,36,,test,0.09906565979777296,0.0065632027168646785,0.15513518,0.020797725423994752,1.2653799,1.420515,0.1678878821198723,0.07098669910732022,0.15944522373925565,0.1678878821198723
73,73,37,,test,0.09944963522334573,0.006285138586078811,0.16267806,0.020114174359397774,1.2197965,1.3824747,0.1666109465102679,0.06571097164304401,0.17135873729477996,0.1666109465102679
75,75,38,,test,0.0958658645846666,0.012787842372872432,0.14540389,0.019788082110491958,1.3089182,1.4543222,0.16570765519820296,0.06935359054292567,0.1909748438880617,0.16570765519820296
77,77,39,,test,0.10072955330858824,0.015729946731757666,0.15602756,0.022471471327032685,1.2660886999999998,1.4221163,0.17034737858812116,0.06282715324073164,0.14664058621587456,0.17034737858812116
79,79,40,,test,0.2735184948163318,0.43969440758060896,0.11846011,0.13042659474973342,1.4688233999999998,1.5872834999999998,0.23019086817403456,0.17578261392149733,0.23618128633028376,0.23019086817403456
81,81,41,,test,0.7075387175220786,0.9822168171720522,0.084250726,0.5296416420275314,0.9234829999999999,1.0077338,0.431185910762692,0.4015283051169515,0.4304289091543755,0.431185910762692
83,83,42,,test,0.6448227313451939,0.8799187300540319,0.10178088,0.4270786566675357,0.9761945,1.0779753,0.3666433490281644,0.3056892413681413,0.3096687454519315,0.3666433490281644
85,85,43,,test,0.5789069499552029,0.8407658999427733,0.11454825,0.38139014297921225,1.0181174000000002,1.1326658,0.35915549656363016,0.2747116002145233,0.3148675273506882,0.35915549656363016
87,87,44,,test,0.4548828874952003,0.8941725873716787,0.09934905,0.2926882470979296,1.0611248,1.1604741000000003,0.3953335312944359,0.2852720256869897,0.4257967501365178,0.3953335312944359
89,89,45,,test,0.475361576859081,0.89733655771209,0.09796437599999999,0.3034749492403534,0.97005105,1.0680155,0.401299116388496,0.30811900835438755,0.39193171489676,0.401299116388496
91,91,46,,test,0.5136311276078331,0.8916962482489679,0.09239985,0.3334977061329082,1.0612854,1.1536852,0.39343028560035626,0.31104077804995284,0.3457488245527873,0.39343028560035626
93,93,47,,test,0.5504927684628184,0.8831835877157412,0.11375187,0.3713345623189989,0.9254325999999999,1.0391845,0.4058308982953153,0.33486514529876593,0.3706596838119986,0.4058308982953153
95,95,48,,test,0.5641878919749136,0.9446468087986954,0.10994995,0.4093377174930165,0.8581234000000001,0.96807337,0.4772386006870829,0.42973548060751693,0.4629073447315144,0.4772386006870829
97,97,49,,test,0.6257519518750799,0.9559917803521024,0.10115436,0.4634341959643674,0.8710902,0.9722446,0.4857144170285364,0.4688286921457054,0.4951103157554501,0.4857144170285364
99,99,50,,test,0.7159861768846794,0.9279737732461592,0.11932129,0.5574594478680245,0.8068656999999999,0.9261870000000001,0.4785287598106034,0.4535389991202746,0.4587305285804051,0.4785287598106034
101,101,51,,test,0.7310892102905414,0.9352899115750688,0.118988425,0.5794333377862109,0.8082319,0.9272203000000001,0.4999543784419081,0.4829396381607278,0.4831773635429613,0.4999543784419081
103,103,52,,test,0.7346729809292205,0.9477948706386572,0.11297374,0.5723588891973704,0.8127668,0.9257405999999999,0.4806185990827176,0.4881987364676848,0.5004076607845456,0.4806185990827176
105,105,53,,test,0.6512223217714066,0.928715592107804,0.119895115,0.4920064673515447,0.8158206,0.9357156999999999,0.48913766376236,0.4464780148099646,0.4725002106197434,0.48913766376236
107,107,54,,test,0.5814667861256879,0.9215469584921988,0.109235495,0.4306436880520084,0.9414279000000001,1.0506635,0.4876673228467755,0.43175330943438267,0.4529415401810837,0.4876673228467755
109,109,55,,test,0.7427364648662486,0.9453218969866448,0.11317191,0.5956868818548612,0.79927814,0.91245,0.5053400987863079,0.4946213720169982,0.4954867580237036,0.5053400987863079
111,111,56,,test,0.7348009727377448,0.9370367280098444,0.11982622,0.5897441875635175,0.77802753,0.89785373,0.5165587392929757,0.4979465055809861,0.5057464337001294,0.5165587392929757
113,113,57,,test,0.7614232689107897,0.9347967480611376,0.12591131,0.6175456841167598,0.7258893,0.8518007,0.5203680550479282,0.5118436976847139,0.5194059565752117,0.5203680550479282
115,115,58,,test,0.6527582234736977,0.9474876857235142,0.11399883,0.5102252049573276,0.7897682,0.90376705,0.5450341666473658,0.5167076119711072,0.519738711177144,0.5450341666473658
117,117,59,,test,0.712274414437476,0.9433372978413592,0.11741678400000001,0.5713219888898651,0.7736970000000001,0.89111376,0.5480188721124574,0.5335828507727898,0.5303937323053962,0.5480188721124574
119,119,60,,test,0.7488800716754128,0.9410277922599988,0.12073353,0.6062821513258176,0.73916477,0.8598983,0.5334363092132307,0.5279790944434429,0.5375536551994305,0.5334363092132307
121,121,61,,test,0.6507103545373096,0.8964259908033508,0.14217453,0.5102647284107816,0.7252531,0.8674276,0.5621536315047705,0.534698186809372,0.5383246214668241,0.5621536315047705
123,123,62,,test,0.7173940867784462,0.8769323781211379,0.15044618,0.578730766993536,0.7032122,0.8536583000000001,0.5610038657684984,0.5466360238104675,0.5564247768608027,0.5610038657684984
125,125,63,,test,0.7717906054012543,0.8751433054177551,0.15138918,0.6375707572708011,0.7009241,0.8523132999999999,0.5379396704149741,0.5217609150432942,0.546541110597141,0.5379396704149741
127,127,64,,test,0.7111224881607577,0.8182890703993932,0.16050577,0.5684457826569297,0.69890857,0.85941434,0.549621725831184,0.5313909744432014,0.5485343939674826,0.549621725831184
129,129,65,,test,0.7569435556124408,0.8116994650574725,0.17031771,0.621189455276143,0.68439835,0.8547161,0.5446502197428272,0.5254839082003252,0.5266532761398356,0.5446502197428272
131,131,66,,test,0.7103545373096122,0.8127680829181764,0.17220259,0.5747149796293581,0.66971886,0.8419214,0.5730555588607612,0.552491868129173,0.5459183737157858,0.5730555588607612
133,133,67,,test,0.7104825291181365,0.7970610416842209,0.17762639,0.5759529586034924,0.6819454,0.8595718000000001,0.5733127579907628,0.5497487133602335,0.5476612964445453,0.5733127579907628
135,135,68,,test,0.7813899910405734,0.81801613538858,0.17255718,0.6522652432145216,0.61983705,0.7923943,0.5578181336241471,0.5469920924137296,0.5775757825195348,0.5578181336241471
137,137,69,,test,0.7868936388071164,0.8097588474302395,0.18263602,0.6580227222223551,0.58406436,0.7667004,0.5604007458195298,0.5471109739937302,0.5705421462834808,0.5604007458195298
139,139,70,,test,0.7833098681684372,0.8132834771900629,0.17775917,0.6586177059019113,0.6042491,0.7820083000000001,0.5689430659525911,0.5611320897971599,0.5629525077507732,0.5689430659525911
141,141,71,,test,0.7673108921029054,0.8104350711559797,0.17791769,0.640985224772688,0.6183751999999999,0.79629284,0.5812694448853907,0.5724264608704219,0.5819534545879751,0.5812694448853907
143,143,72,,test,0.7606553180596441,0.7977903668873231,0.18291777,0.6355136034488611,0.6299409,0.8128586999999999,0.5848783180743127,0.5704409558487173,0.5609825095459403,0.5848783180743127
145,145,73,,test,0.7908613848713683,0.8117243508892962,0.19495507,0.6616635632807162,0.51299715,0.70795226,0.5562605198880635,0.5509936975546138,0.5852145942079485,0.5562605198880635
147,147,74,,test,0.7856137207218739,0.8148330062765069,0.18386477,0.6610138737255876,0.57724476,0.7611095,0.5725059204872478,0.5724130130535013,0.5757889390614527,0.5725059204872478
149,149,75,,test,0.7386407269934724,0.8062825191691945,0.18405986,0.6085040562549542,0.6008904,0.78495026,0.5833343673559248,0.5565899615062382,0.5652617225455215,0.5833343673559248
151,151,76,,test,0.7781901958274671,0.8086777660822871,0.18057644,0.6559334099076095,0.5883487,0.7689252,0.5915101080706497,0.5856762438069921,0.5838998315768817,0.5915101080706497
153,153,77,,test,0.7890694995520287,0.8209845079731211,0.19260764,0.6617222780231626,0.5066801,0.69928765,0.5641510322227212,0.5607556457269991,0.5872597077309797,0.5641510322227212
155,155,78,,test,0.77166261359273,0.6711240337505968,0.23646,0.6492829235202882,0.53407997,0.77054,0.5959789040817647,0.5868659803079807,0.5867718355511269,0.5959789040817647
157,157,79,,test,0.7641110968897991,0.5780565056770306,0.29381695,0.6343672643174377,0.45683935,0.7506563,0.5752313352151716,0.5625487682825367,0.5715063995135246,0.5752313352151716
159,159,80,,test,0.6827083066683732,0.6000516066268888,0.23897952,0.5573117355836128,0.68495005,0.9239295,0.6086802458184254,0.5651921517676958,0.5570577438306252,0.6086802458184254
161,161,81,,test,0.7843338026366312,0.5986098905451283,0.28587613,0.6609036702928556,0.45295936,0.7388355,0.5888258082947327,0.5811258379278523,0.5987753343356462,0.5888258082947327
163,163,82,,test,0.7362088826315116,0.5835441977639451,0.27347319999999997,0.6125763219034885,0.51903903,0.7925123000000001,0.6099142097290392,0.5837513619019283,0.5920757377706016,0.6099142097290392
165,165,83,,test,0.7676948675284782,0.564154495018116,0.28800568,0.6449004269204565,0.47376806,0.7617736999999999,0.6021872039107761,0.5908018527601044,0.5938229792715689,0.6021872039107761
167,167,84,,test,0.7721745808268271,0.5776475447588403,0.29289907,0.6526538841818793,0.46856517,0.76146424,0.6091818856683479,0.5968207529912087,0.5883077890618315,0.6091818856683479
169,169,85,,test,0.7825419173172917,0.5775362346269028,0.3017801,0.6611470188347028,0.4179564,0.71973646,0.5996578760728448,0.5948048788352581,0.5983006765640801,0.5996578760728448
171,171,86,,test,0.7888135159349802,0.5757117901956241,0.29367858,0.6665279899898255,0.45075014,0.7444286999999999,0.5907244762360373,0.593215601992646,0.6111720832271101,0.5907244762360373
173,173,87,,test,0.7410725713554333,0.5634543564276486,0.28447068,0.6140669489147838,0.5174388,0.80190945,0.5955686087460457,0.5748658220986025,0.5754327230986498,0.5955686087460457
175,175,88,,test,0.7422244976321516,0.5497189050255941,0.29689970000000004,0.6202206374022496,0.47299415,0.7698938,0.6213187874009515,0.5958310095579492,0.5855970223357696,0.6213187874009515
177,177,89,,test,0.7653910149750416,0.5611223485466872,0.29534662,0.6433121512473763,0.46172154,0.75706816,0.608522750346666,0.5942825763257026,0.6041638167519696,0.608522750346666
179,179,90,,test,0.7886855241264559,0.5723509549049967,0.30665883,0.6728903301922078,0.42672443,0.73338324,0.6175878272602641,0.603656782897657,0.6022070005576844,0.6175878272602641
181,181,91,,test,0.7756303596569819,0.5500769285710524,0.30363637,0.6584622089135593,0.43642488,0.7400611999999999,0.6185164888426298,0.6038202019037505,0.6022409254538731,0.6185164888426298
183,183,92,,test,0.7043389223089722,0.5759585337804389,0.2669367,0.5826609510181016,0.5853234,0.85226005,0.6327101872938338,0.5934625966846323,0.5859758937167706,0.6327101872938338
185,185,93,,test,0.755535645718674,0.5480007760056804,0.302624,0.6367056905955852,0.45427105,0.75689495,0.6222020027353687,0.5959411415563374,0.5872986253782578,0.6222020027353687
187,187,94,,test,0.6925636759247408,0.5642298272534336,0.27408037,0.5709733814256659,0.5726504,0.8467306999999998,0.6377307064159885,0.5878336555678937,0.5767835160653405,0.6377307064159885
189,189,95,,test,0.7644950723153718,0.5659013855097039,0.2938019,0.6486550373508951,0.46836755,0.7621694999999999,0.6357416063907045,0.61288389027467,0.5994254327487756,0.6357416063907045
191,191,96,,test,0.7830538845513887,0.6188261742887036,0.27000636,0.6665453932170531,0.47924876,0.74925506,0.6216825410491672,0.6088594927250587,0.6036391495337311,0.6216825410491672
193,193,97,,test,0.7246896198643287,0.5478459698392386,0.29229343,0.6057306772697504,0.49389923,0.78619266,0.6485651118070507,0.6087567149455755,0.595726970810245,0.6485651118070507
195,195,98,,test,0.7440163829514911,0.5379551778548408,0.30167183,0.6258969608760666,0.47586554,0.7775373999999999,0.636342134793927,0.6065581319673521,0.5975486739096809,0.636342134793927
197,197,99,,test,0.7772942531677972,0.5465706566721787,0.30810475,0.6589981539733469,0.42814440000000004,0.73624915,0.6222499148098563,0.6083044119102485,0.6080970480052683,0.6222499148098563
199,199,100,,test,0.7998208114680659,0.5443769677169349,0.33023036,0.6874405343713094,0.36933824,0.69956857,0.6230492902335725,0.6173916787424468,0.6158404405104785,0.6230492902335725


==> images/logs/data/epsilon1_r0/log_earliness_train.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
0,0,1,,train,0.1419277108433735,1.0,0.044682425,-0.0033103286764395853,1.579612,1.6242944,0.14004385573529138,0.12465413438214032,0.14066838596019698,0.14004385573529138
2,2,2,,train,0.14228915662650599,1.0,0.044683028,0.0007554026829002775,1.5195061,1.5641891,0.14346533934339592,0.12476758057231625,0.18803816062555234,0.14346533934339592
4,4,3,,train,0.14439759036144578,0.9999558925628662,0.044708867,0.0009671774748377887,1.5168458,1.5615546999999999,0.14364028898071907,0.10856613479718268,0.12213897952267908,0.14364028898071907
6,6,4,,train,0.14433734939759035,0.8300803303718567,0.05932393,0.00029834632643801063,1.5011938,1.5605177,0.14313087835486046,0.12540806249613118,0.1600593163491094,0.14313087835486046
8,8,5,,train,0.14626506024096386,0.00940217636525631,0.12897699,0.001949013673997504,1.4369515,1.5659285,0.14450532296450902,0.1161909055911374,0.1450539395617743,0.14450532296450902
10,10,6,,train,0.14186746987951807,0.00019771141523960978,0.12886226,-0.0010470889812527352,1.435294,1.5641563,0.1419340157071078,0.12871349193189138,0.14070761589769473,0.1419340157071078
12,12,7,,train,0.1408433734939759,0.0001623133139219135,0.12903455,-0.002945046347655773,1.4329266999999999,1.5619610000000002,0.14031497856063405,0.13097467882822966,0.13981578111508022,0.14031497856063405
14,14,8,,train,0.14367469879518072,0.00027322533424012363,0.12933524,0.0011185428577097337,1.4334726,1.562808,0.14380832837867016,0.1259903011750806,0.14455742132935376,0.14380832837867016
16,16,9,,train,0.14042168674698796,0.0007694464293308557,0.12911902,-0.004074688567175949,1.4354904,1.5646093,0.1394308024385661,0.12371844217157987,0.1410525928504638,0.1394308024385661
18,18,10,,train,0.14198795180722892,0.002410617424175143,0.12907012,-0.0032152440576437807,1.4341933,1.5632633,0.14017865298150636,0.11089080842634544,0.13990603600500742,0.14017865298150636
20,20,11,,train,0.14584337349397591,0.004989900626242161,0.12913626,0.0031914792516580413,1.4321405,1.5612768,0.14558746437230696,0.12768414467780073,0.14245540213821534,0.14558746437230696
22,22,12,,train,0.14289156626506025,0.007667855359613895,0.12907782,-0.0019106120883000558,1.4326048,1.5616827,0.14117238665617554,0.11657048903220442,0.13802811189019598,0.14117238665617554
24,24,13,,train,0.14849397590361446,0.009550954215228558,0.12921300000000002,0.004559698721587133,1.4325421,1.5617552,0.1466980327983146,0.13600906407237626,0.14520434378557967,0.1466980327983146
26,26,14,,train,0.1389156626506024,0.010639754123985769,0.1290845,-0.005026743247248637,1.4309233000000001,1.5600079,0.13856185500271198,0.11339590022252664,0.13600158155715386,0.13856185500271198
28,28,15,,train,0.14373493975903615,0.010748570784926414,0.12905937,0.0011279667282433387,1.4318743,1.5609336,0.14379278841103346,0.1141506473159742,0.14227877519049986,0.14379278841103346
30,30,16,,train,0.14012048192771084,0.011259593069553377,0.12898463,-0.003024086184915423,1.4307947,1.5597792,0.1401888721162324,0.12416824646580878,0.14416610699960605,0.1401888721162324
32,32,17,,train,0.14433734939759035,0.010775149799883366,0.12910560000000001,0.001281030496160227,1.4307228,1.5598284,0.14395475650869002,0.11931642929394427,0.13331865450594946,0.14395475650869002
34,34,18,,train,0.13885542168674697,0.0113481804728508,0.12911905,-0.005317553136290439,1.430742,1.5598611999999998,0.13825821072094108,0.12397185222793955,0.13878461998254335,0.13825821072094108
36,36,19,,train,0.14843373493975906,0.011157375760376452,0.12923059,0.005187563679553,1.4299631000000002,1.5591936000000002,0.14724423394751415,0.1185681206800158,0.15244807105620625,0.14724423394751415
38,38,20,,train,0.13921686746987952,0.010549965314567087,0.12909643,-0.005808770453485468,1.4325533000000001,1.5616497999999999,0.13795028077499208,0.1105720113581955,0.14617680054930995,0.13795028077499208
40,40,21,,train,0.14536144578313254,0.010913812555372715,0.12943519999999997,0.0028639142975167573,1.4302896999999999,1.5597252000000001,0.1453674292217837,0.11300322362133405,0.15533718514415007,0.1453674292217837
42,42,22,,train,0.14481927710843373,0.008766152895987034,0.12932293,0.0007764948365166898,1.4302358999999998,1.5595586000000001,0.1435289776997681,0.12186039842400773,0.1450991552001926,0.1435289776997681
44,44,23,,train,0.14849397590361446,0.0062788184732198715,0.13007021,0.005323590248682389,1.4266485,1.5567187,0.14739664336139907,0.11383971699107433,0.13745650806950666,0.14739664336139907
46,46,24,,train,0.15710843373493974,0.004697095602750778,0.13072744,0.017756293623641638,1.4252365,1.5559638999999998,0.1582306204451259,0.12045395649727073,0.16198950432901466,0.1582306204451259
48,48,25,,train,0.15307228915662652,0.003047536825761199,0.13131255,0.010468228320682444,1.426401,1.5577135,0.15178320551910582,0.12292661343381164,0.14962275724767468,0.15178320551910582
50,50,26,,train,0.1616265060240964,0.004005413502454758,0.13157470000000002,0.02203319766483802,1.4260422,1.5576168,0.16176584586817513,0.12905434095170892,0.15584822766184026,0.16176584586817513
52,52,27,,train,0.16626506024096385,0.0029953648336231713,0.13259414,0.0273645709712887,1.4168348,1.5494288999999999,0.16644402044575618,0.1172871050928752,0.15143631582213662,0.16644402044575618
54,54,28,,train,0.16933734939759035,0.002892346354201436,0.13499203,0.03205665597012985,1.4056146999999999,1.5406066,0.17072958913344613,0.13125373597782258,0.1381191465599786,0.17072958913344613
56,56,29,,train,0.17909638554216867,0.004147190600633621,0.13794243,0.04341385387956554,1.3838434,1.5217858999999998,0.18063009915819972,0.12549895383391624,0.16610750331020513,0.18063009915819972
58,58,30,,train,0.17186746987951804,0.005347582511603832,0.13436484,0.0337539020937984,1.4093493000000001,1.5437142,0.1717168951228539,0.12103027752259965,0.1550996038905175,0.1717168951228539
60,60,31,,train,0.17771084337349394,0.0069597698748111725,0.13487726,0.03880996809420912,1.4073673,1.5422447,0.17566800395444526,0.12608242002236375,0.15578788340338365,0.17566800395444526
62,62,32,,train,0.1783734939759036,0.008202279917895794,0.13480254,0.042643955067133865,1.408293,1.5430955,0.18019837100111294,0.12535072015125912,0.15473845445972714,0.18019837100111294
64,64,33,,train,0.1819879518072289,0.005011577159166336,0.13384096,0.0420710142204038,1.4123018999999999,1.5461428999999998,0.17779999630402546,0.11285848688523605,0.14562700258291947,0.17779999630402546
66,66,34,,train,0.17987951807228916,0.004037049598991871,0.13570963,0.04302838144674178,1.4011538000000001,1.5368633999999999,0.1797375035722106,0.12451629876929067,0.16135180677663444,0.1797375035722106
68,68,35,,train,0.17536144578313256,0.005711646284908056,0.13975938,0.03661293448505503,1.3709326000000002,1.5106918,0.17393676575257006,0.1171989370770841,0.17412265930037954,0.17393676575257006
70,70,36,,train,0.18813253012048192,0.007631870917975902,0.14861591,0.0514176999206813,1.3090852,1.4577013,0.18657666686034707,0.12878060532048088,0.1626602536596312,0.18657666686034707
72,72,37,,train,0.1843373493975904,0.007974968291819096,0.15339147,0.04984912353671348,1.2703571000000002,1.4237486000000001,0.18609774648311897,0.12994529808078395,0.1673404409361908,0.18609774648311897
74,74,38,,train,0.18963855421686748,0.008952762931585312,0.15698817,0.05447164564967498,1.2608993999999998,1.4178877,0.18987733783778524,0.12852133601502785,0.1856454991871094,0.18987733783778524
76,76,39,,train,0.18421686746987956,0.017505263909697533,0.15932779,0.050845681697708985,1.2349241000000002,1.3942518,0.18732898060290296,0.12610498023881295,0.1591746884156462,0.18732898060290296
78,78,40,,train,0.1924698795180723,0.05698394030332565,0.16041465,0.05857444039272791,1.219449,1.3798635000000001,0.19358228807260844,0.13698890783083387,0.19233797316795526,0.19358228807260844
80,80,41,,train,0.3886746987951808,0.791912317276001,0.103038,0.2864954453054825,1.1587176000000001,1.2617556,0.3867359605019349,0.37203058828915897,0.3856782596242532,0.3867359605019349
82,82,42,,train,0.3452409638554217,0.9239677786827089,0.07698846,0.23609952967037046,1.2822044,1.3591928,0.34524557975693343,0.3243829193798133,0.3222238341756669,0.34524557975693343
84,84,43,,train,0.37819277108433735,0.8468293547630309,0.09655778,0.2739302851255005,1.2093458000000001,1.3059036,0.37614082105728336,0.31748859187580825,0.3420459833991445,0.37614082105728336
86,86,44,,train,0.39451807228915664,0.8948934674263,0.08834156,0.29330657085631445,1.1828355,1.2711768,0.3944508528521223,0.37432250626270974,0.3877291080281067,0.3944508528521223
88,88,45,,train,0.4172289156626506,0.8833304047584534,0.10231123,0.3189016258725363,1.1239643,1.2262756000000001,0.4130782548224912,0.3608122808496289,0.3907238177872441,0.4130782548224912
90,90,46,,train,0.4322289156626506,0.8698760867118835,0.104157515,0.33744151636643954,1.0926906,1.1968484,0.4314806202078701,0.4075966187791869,0.4161895805765649,0.4314806202078701
92,92,47,,train,0.4403614457831325,0.8550056219100952,0.11044853,0.3468247908009801,1.0553658000000001,1.1658143,0.43932452705656094,0.4185982504484657,0.43600403642753616,0.43932452705656094
94,94,48,,train,0.4767469879518073,0.8880898356437683,0.11162797,0.3896100555092411,1.0015075,1.1131355,0.4769495041052459,0.4600428735650317,0.4630990425478657,0.4769495041052459
96,96,49,,train,0.5147590361445783,0.90741229057312,0.11822677,0.4336939891673609,0.95477057,1.0729971,0.5121699546138492,0.5019375102154848,0.5004973387227485,0.5121699546138492
98,98,50,,train,0.5078915662650603,0.9128169417381288,0.11548412599999999,0.4258433811045079,0.96646243,1.0819465,0.5089382033003425,0.503350999352376,0.5011245912468337,0.5089382033003425
100,100,51,,train,0.5187349397590362,0.9144684672355652,0.11889455,0.43850905863279405,0.92010206,1.0389966999999998,0.5214515285218485,0.5124885247320481,0.5090355877918258,0.5214515285218485
102,102,52,,train,0.5346385542168675,0.9153854250907898,0.12257063,0.45710845178524,0.9100745000000001,1.032645,0.5351302553105134,0.530830248846079,0.5279870610310393,0.5351302553105134
104,104,53,,train,0.531566265060241,0.9166885018348694,0.1217131,0.4535162876143351,0.90373313,1.0254462,0.5341952117041349,0.5303136841951349,0.5277296609663065,0.5341952117041349
106,106,54,,train,0.541144578313253,0.9110221862792968,0.124715745,0.4645354044605746,0.8864341,1.0111497999999999,0.5409383128164784,0.5337127053442766,0.5312213755304176,0.5409383128164784
108,108,55,,train,0.5469879518072289,0.9126253128051758,0.12584871,0.4713063252345929,0.8833318000000001,1.0091804,0.5468610315139643,0.5320175360050027,0.5327332699713943,0.5468610315139643
110,110,56,,train,0.5564457831325301,0.9137300848960876,0.12631261,0.4825827201835826,0.8637655000000001,0.9900780999999998,0.5579021217310242,0.5494446385155539,0.5468157214944437,0.5579021217310242
112,112,57,,train,0.5706024096385542,0.9099524617195128,0.13404547,0.49898402086807797,0.8253608,0.95940626,0.5691572530729698,0.564911731735407,0.562304582349218,0.5691572530729698
114,114,58,,train,0.5681927710843373,0.9083443880081176,0.13116175,0.4962071262553026,0.83754313,0.9687049000000001,0.5692859893264165,0.5606542446724839,0.5588701704696402,0.5692859893264165
116,116,59,,train,0.5799397590361446,0.9116933345794678,0.13349503,0.5099523676028099,0.80966693,0.9431619000000001,0.5806134181626097,0.5752498524098854,0.5731282252159996,0.5806134181626097
118,118,60,,train,0.5945180722891567,0.9110780358314514,0.13645315,0.5268548950933167,0.7873539,0.9238069999999999,0.5945112329360548,0.587107137128424,0.5861876615776618,0.5945112329360548
120,120,61,,train,0.5953614457831325,0.8782027959823608,0.14928539,0.5279511940799898,0.7764647,0.92575,0.5959329710336094,0.5897854515647676,0.5885093111324153,0.5959329710336094
122,122,62,,train,0.5906626506024096,0.8182755112648009,0.16944116,0.5223723663825399,0.7763227,0.9457639000000001,0.5914269571593039,0.5855989458881047,0.584083572118704,0.5914269571593039
124,124,63,,train,0.5913253012048193,0.7989396452903748,0.178845,0.5231278891642274,0.76015687,0.9390019000000001,0.5895797815918059,0.5832915214236902,0.5799526110466863,0.5895797815918059
126,126,64,,train,0.5946385542168675,0.7330396175384521,0.19079567,0.5271845817611889,0.73560274,0.9263984000000001,0.5966490942570254,0.5885833777542481,0.5879920334667383,0.5966490942570254
128,128,65,,train,0.6065662650602409,0.6670866012573242,0.21622983,0.5409584183387989,0.6853069,0.9015367,0.605926532454944,0.6005099875108693,0.6006156740609155,0.605926532454944
130,130,66,,train,0.6024698795180723,0.6851895451545715,0.20846228,0.5361699054882151,0.7154159999999999,0.9238783000000002,0.6030420087072669,0.5980224958774747,0.5970040747396714,0.6030420087072669
132,132,67,,train,0.6098795180722891,0.6625463962554932,0.21765603,0.5449438973702652,0.6840729999999999,0.9017291,0.6125874209644977,0.6081333499937758,0.606542740227533,0.6125874209644977
134,134,68,,train,0.6256626506024097,0.6589812636375427,0.22727855,0.5631778718774313,0.6498052,0.8770836999999999,0.6254166180578727,0.6211606232175071,0.6216744927757171,0.6254166180578727
136,136,69,,train,0.6264457831325301,0.6598619222640991,0.22280575,0.5641810496257358,0.6582689,0.8810747,0.6282097486162649,0.6224346139232776,0.6216166220398472,0.6282097486162649
138,138,70,,train,0.6353614457831326,0.6517189145088196,0.23243172,0.5745605591999335,0.63489157,0.86732334,0.6335296410345103,0.6285173937851523,0.6275509762564732,0.6335296410345103
140,140,71,,train,0.635,0.6542837023735046,0.2314098,0.5741145156836568,0.623801,0.8552108,0.6342235194591781,0.628641285415825,0.6290067724860168,0.6342235194591781
142,142,72,,train,0.6327710843373494,0.6534698605537415,0.23470005,0.5714659495353573,0.6207385999999999,0.8554386999999999,0.6324068324084386,0.6293564183740317,0.6305894729131106,0.6324068324084386
144,144,73,,train,0.6417469879518072,0.6532094478607178,0.23565932,0.5818646634703944,0.6150366,0.85069597,0.6397152005886515,0.6349940830967452,0.6355194138128072,0.6397152005886515
146,146,74,,train,0.6318072289156627,0.6420319080352783,0.23226063,0.5704114610383728,0.6350453,0.86730593,0.6305481993688017,0.6257399048233167,0.6242485502380959,0.6305481993688017
148,148,75,,train,0.6403614457831325,0.6436993479728699,0.23538545,0.5804926198182555,0.61674714,0.85213256,0.641269970085695,0.635101922840475,0.6337862098016629,0.641269970085695
150,150,76,,train,0.6494578313253012,0.6475488543510437,0.23765886,0.5910592558209328,0.6034361,0.841095,0.6501167302919882,0.6469991903037149,0.6459283233081442,0.6501167302919882
152,152,77,,train,0.6412048192771085,0.6423820853233337,0.23858275,0.5812943566365051,0.6081876,0.84677035,0.6409331798332946,0.6375341121551868,0.6365884158499806,0.6409331798332946
154,154,78,,train,0.640421686746988,0.6021313667297363,0.2484629,0.5805522889762047,0.60052955,0.8489924000000001,0.6422173207266247,0.63813746738867,0.6366335040921951,0.6422173207266247
156,156,79,,train,0.657289156626506,0.5631908178329468,0.26662612,0.6001313031520272,0.5662318000000001,0.83285785,0.6562921333397851,0.6528574513915181,0.6539591906275374,0.6562921333397851
158,158,80,,train,0.6536144578313253,0.5532534718513489,0.27284077,0.5959003730874679,0.5571424,0.8299831,0.6531828570546829,0.6471713886911981,0.6512596111272363,0.6531828570546829
160,160,81,,train,0.6581927710843374,0.5566785931587219,0.27362016,0.6011616315053839,0.5532906,0.82691073,0.6569985095245106,0.6533738613057689,0.652700956955785,0.6569985095245106
162,162,82,,train,0.6676506024096386,0.5429545044898987,0.28085893,0.612188302777501,0.5307363,0.8115952,0.6667966415701285,0.6607392348130673,0.6628065461909923,0.6667966415701285
164,164,83,,train,0.6655421686746988,0.5474572777748108,0.28179467,0.609725577032311,0.53189164,0.81368625,0.6662618631341651,0.6621690754156514,0.6637659105221242,0.6662618631341651
166,166,84,,train,0.6704216867469879,0.5416988134384155,0.28460938,0.6155482767390676,0.52457416,0.8091835999999999,0.6702144230887378,0.6665217971947321,0.666896692641458,0.6702144230887378
168,168,85,,train,0.6745180722891566,0.5420106649398804,0.28692052,0.620137119582084,0.5112871,0.7982076,0.6740545485193816,0.6706493905137235,0.6738286139917223,0.6740545485193816
170,170,86,,train,0.6790361445783133,0.5419634580612183,0.28817683,0.6254725341930545,0.51212233,0.80029917,0.6782050068999158,0.6747027951035258,0.6750412925058156,0.6782050068999158
172,172,87,,train,0.6662048192771084,0.5419584512710571,0.2822829,0.6104897467472771,0.5378698000000001,0.8201526,0.6665268426453685,0.6612420079981546,0.6646405145693884,0.6665268426453685
174,174,88,,train,0.6760843373493975,0.5280088782310486,0.29228708,0.6220154162465547,0.5084208,0.8007079,0.6750739473765649,0.6721501282909059,0.6765758935454877,0.6750739473765649
176,176,89,,train,0.6875301204819277,0.5329804420471191,0.29405785,0.6354036155678975,0.49432215,0.78838,0.6868117995492462,0.6835823895874991,0.6840417340392865,0.6868117995492462
178,178,90,,train,0.6828313253012048,0.5361324548721313,0.2940645,0.6300046136920544,0.49693948,0.791004,0.6833987249585666,0.6815280383635384,0.6832602901493573,0.6833987249585666
180,180,91,,train,0.6830722891566265,0.5400280356407166,0.29293793,0.6302575698200937,0.49752070000000004,0.7904585999999999,0.6832865404124627,0.6813790442786016,0.6818410657757109,0.6832865404124627
182,182,92,,train,0.6879518072289157,0.5438165664672852,0.29228798,0.6359818627459344,0.49505597,0.7873439,0.6880295914857638,0.6854741902168554,0.685602674943672,0.6880295914857638
184,184,93,,train,0.6952409638554217,0.5288901329040527,0.30198357,0.6444352200735407,0.46461272,0.7665963000000001,0.6956761233612748,0.6927409119667342,0.6935386094132888,0.6956761233612748
186,186,94,,train,0.6966867469879519,0.5281842947006226,0.3029082,0.6461582489484691,0.47290555,0.77581376,0.6980439182227309,0.6946582143916074,0.6943925603428133,0.6980439182227309
188,188,95,,train,0.6978915662650602,0.5271950364112854,0.30237204,0.6474947536532696,0.46400058,0.7663727,0.6970505066364678,0.694762605054203,0.6947778323845331,0.6970505066364678
190,190,96,,train,0.6748192771084337,0.552632212638855,0.28401342,0.6205942447278309,0.5200965,0.80410993,0.6764579978215023,0.6736687804227461,0.6737369902769272,0.6764579978215023
192,192,97,,train,0.6982530120481928,0.5295559167861938,0.30305535,0.6480019485465813,0.46466792,0.76772326,0.6987911890514952,0.6945792172881757,0.6962096747300046,0.6987911890514952
194,194,98,,train,0.7104216867469879,0.5338969826698303,0.30538666,0.6620470118973968,0.44505623,0.75044286,0.7072306190384225,0.7054283282702299,0.7067820275187277,0.7072306190384225
196,196,99,,train,0.7023493975903614,0.5245432853698729,0.30822673,0.6527723963372843,0.45012474,0.75835145,0.7028202054631959,0.7002388166365794,0.7020372435535285,0.7028202054631959
198,198,100,,train,0.7139759036144578,0.5292600989341736,0.30806708,0.6663014137535488,0.44356492,0.751632,0.7134011373161548,0.7118600151208965,0.7121487191015575,0.7134011373161548


==> images/logs/data/epsilon1_r1/log_earliness_test.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
1,1,1,,test,0.04236528862152822,1.0,0.04506451,0.0,1.5058247999999999,1.5508893,0.1428571428571424,0.011612405276441284,0.006052184088789746,0.1428571428571424
3,3,2,,test,0.08524254447715346,1.0,0.045544885,0.0,1.4947053999999997,1.5402503,0.14285714285714265,0.022441999561922263,0.012177506353879066,0.14285714285714265
5,5,3,,test,0.5732753103801357,1.0,0.047510125,0.0,1.4602917,1.507802,0.14285714285714282,0.1041095253590524,0.08189647291144794,0.14285714285714282
7,7,4,,test,0.04236528862152822,0.9991603383749016,0.0430625,-5.730754019603658e-06,1.5451992,1.5882617,0.1428571428571424,0.0116138313362812,0.006052958817935776,0.1428571428571424
9,9,5,,test,0.04236528862152822,0.0021352499016964385,0.12514186,0.0,1.4602919,1.5854337,0.1428571428571424,0.011612405276441284,0.006052184088789746,0.1428571428571424
11,11,6,,test,0.04236528862152822,0.0,0.11984352,0.0,1.5027008,1.6225444,0.1428571428571424,0.011612405276441284,0.006052184088789746,0.1428571428571424
13,13,7,,test,0.06962754383719442,0.0,0.13351168,0.0,1.4016395000000001,1.535151,0.1428571428571426,0.018598608523205225,0.009946791976742059,0.1428571428571426
15,15,8,,test,0.08665045437092025,3.538269927536232e-06,0.13532022,-3.149673413305869e-05,1.3865515,1.5218717,0.1428427757965599,0.02326049439723598,0.09292212503687287,0.1428427757965599
17,17,9,,test,0.5732753103801357,0.0,0.14774898,0.0,1.3115016000000002,1.4592507,0.14285714285714282,0.1041095253590524,0.08189647291144794,0.14285714285714282
19,19,10,,test,0.06220401894278766,5.307404891304348e-06,0.12150335,0.0,1.4891027000000001,1.6106061,0.14285714285714254,0.016731792126402228,0.008886288420398236,0.14285714285714254
21,21,11,,test,0.08537053628567771,3.2883967566846424e-05,0.12716278,0.0005716241395049969,1.4430044,1.5701671999999998,0.14372292015796526,0.024693134175568697,0.018206242579708456,0.14372292015796526
23,23,12,,test,0.04876487904774095,8.200009128187846e-05,0.12756660000000003,0.0,1.4402795,1.5678462,0.1428571428571425,0.013284982042596904,0.00696641129253442,0.1428571428571425
25,25,13,,test,0.11762447203378985,0.00015931266062099763,0.13434725,0.0007521608205320612,1.3931316999999999,1.527479,0.14268063188149566,0.03500465578177154,0.02322623670636558,0.14268063188149566
27,27,14,,test,0.07986688851913477,0.00027784470319346143,0.13103372,0.0019254916694884763,1.4156752000000001,1.5467088,0.14426856722929204,0.03132666386344639,0.017902475524906564,0.14426856722929204
29,29,15,,test,0.056444387559196216,0.0007231181450820133,0.1327243,0.005950325230081395,1.4065533000000001,1.5392776000000001,0.1573344998541845,0.03090134249527395,0.019342202776075842,0.1573344998541845
31,31,16,,test,0.05964418277230257,0.0014463652038745648,0.1225615,-0.0015147790142075687,1.4770941999999998,1.5996556999999998,0.13904296566263638,0.02191439062525555,0.013531102359477385,0.13904296566263638
33,33,17,,test,0.10700115192627672,0.00133928728162566,0.12285951,0.007179518057718676,1.4696758,1.5925353,0.14886027922160164,0.04984805994442619,0.038800246758581736,0.14886027922160164
35,35,18,,test,0.11276078330986815,0.00224157902728626,0.12193659,0.00249855530975602,1.5239065,1.645843,0.14067415096632835,0.03834250634446607,0.025079917938653724,0.14067415096632835
37,37,19,,test,0.11749648022526557,0.0014429366477432311,0.13831067,0.014093050693412743,1.3707639999999999,1.5090747,0.15698469236464355,0.06483544858352923,0.1369945379047603,0.15698469236464355
39,39,20,,test,0.5616280558044285,0.0011263712030249412,0.16451177,-0.0042659920001061995,1.2052766000000001,1.3697883999999998,0.14235289549090305,0.10667125502251364,0.08757971176474236,0.14235289549090305
41,41,21,,test,0.09228209394598744,0.0010846223607249186,0.14456874,0.0027833443364715204,1.3099627,1.4545316000000001,0.14694200857907874,0.04152358512840023,0.1745858372374187,0.14694200857907874
43,43,22,,test,0.07141942915653399,0.0014867261666526234,0.14147443,-0.00021578905334546715,1.3378223999999999,1.4792968999999998,0.14151557905060616,0.04139864620591207,0.032481310798173166,0.14151557905060616
45,45,23,,test,0.08524254447715346,0.001363745229644141,0.15868735,0.01169733001076187,1.22855,1.3872374,0.15662329913701495,0.04721360315297075,0.15505749174211744,0.15662329913701495
47,47,24,,test,0.11224881607577117,0.0013152489888776542,0.15679353,0.013829704006973649,1.2490731000000002,1.4058667,0.15474259257937736,0.05874659547522752,0.11993644549998952,0.15474259257937736
49,49,25,,test,0.10188147958530654,0.0009184525878412537,0.1444473,0.019040945494166267,1.3476466999999999,1.4920938999999998,0.16643322688555054,0.05427764359157663,0.12266492531386085,0.16643322688555054
51,51,26,,test,0.09458594649942403,0.0014657159746798108,0.15660855,0.015766127099945206,1.2327502000000001,1.3893585,0.15878539292509047,0.05927705140023699,0.17963373160734547,0.15878539292509047
53,53,27,,test,0.26801484704978884,0.0012025537202631728,0.18193482,0.02316196253851659,1.0996003,1.281535,0.15620750176368056,0.10633980084235252,0.11198637254138537,0.15620750176368056
55,55,28,,test,0.32804300524766417,0.001825689682865689,0.18510823,0.047347944601500214,1.0824344,1.2675426,0.1632891605040095,0.12474736444953174,0.12429733205120415,0.1632891605040095
57,57,29,,test,0.2754383719441956,0.0017995723136796425,0.18338335,0.03783283217868787,1.0875409,1.2709242,0.15844752888785055,0.10106866258065436,0.11796967102031275,0.15844752888785055
59,59,30,,test,0.09996160245744272,0.0017494166517455904,0.16761908,0.010403842328726334,1.1865396000000001,1.3541586,0.14886005198681998,0.059941201756346214,0.17109935403952226,0.14886005198681998
61,61,31,,test,0.1036733649046461,0.002642791408619818,0.17630498,0.01135824868598198,1.1206771999999998,1.2969822,0.14880053239699415,0.06011048581489462,0.1700408946841066,0.14880053239699415
63,63,32,,test,0.107641110968898,0.0015395094740057295,0.16684222,0.008670816987325232,1.1971285,1.3639708000000001,0.15069397195943748,0.05411982832501396,0.04076879202395956,0.15069397195943748
65,65,33,,test,0.10264943043645207,0.0036998372066691936,0.1878214,0.019695274293492025,1.0723197,1.2601413000000001,0.16692427731188814,0.06511215753688256,0.12546546070875736,0.16692427731188814
67,67,34,,test,0.10213746320235503,0.0032285561093907986,0.17219505,0.01620973928789261,1.1753223,1.3475173,0.1600292880882914,0.060505992921948464,0.03876054027997395,0.1600292880882914
69,69,35,,test,0.0975297580954819,0.0052743097246798105,0.18978444,0.014650213961070527,1.079282,1.2690663,0.15764050832035084,0.057796209223577616,0.04700079478012143,0.15764050832035084
71,71,36,,test,0.11314475873544093,0.00457096200567352,0.19449160000000001,0.01589908545397366,1.0474744,1.241966,0.1597726488617178,0.06476502873285431,0.15854289247985778,0.1597726488617178
73,73,37,,test,0.11992832458722642,0.0062760021697000345,0.17898704,0.0145424099770619,1.1374959999999998,1.316483,0.15702756502823598,0.06215259363182848,0.1276312111556915,0.15702756502823598
75,75,38,,test,0.31230001279918085,0.0058252018953277715,0.20861726,0.039934213962835516,0.9723402,1.1809573999999998,0.1618994137315155,0.10954686516623724,0.14267484291212926,0.1618994137315155
77,77,39,,test,0.10380135671317037,0.008783261383025785,0.18336499,0.01743862150870603,1.136699,1.3200641000000002,0.16222376512247114,0.07338745170814961,0.047698650445449575,0.16222376512247114
79,79,40,,test,0.09509791373352106,0.007925798694493596,0.18039000000000002,0.013383202352795016,1.1514341000000001,1.3318241000000002,0.15407645743135198,0.05334764138902208,0.18340939686276905,0.15407645743135198
81,81,41,,test,0.1036733649046461,0.01584227445915487,0.19624287,0.01588287614510346,1.0484364,1.2446793,0.15960963257783106,0.0785642583606421,0.1524769340901309,0.15960963257783106
83,83,42,,test,0.7552796621016254,0.8598677274015911,0.16302903,0.6261075300240531,0.5760579,0.7390869000000001,0.587595213313692,0.5750915351039522,0.5882746347052551,0.587595213313692
85,85,43,,test,0.7522078586970434,0.5966930808116715,0.25342438,0.6284955563420986,0.54025555,0.79367995,0.6146997477961461,0.6013058522797546,0.6022151020959761,0.6146997477961461
87,87,44,,test,0.6894918725201588,0.5163577537592335,0.29624528,0.5578329657382879,0.5360515,0.8322968000000001,0.6053387419221943,0.5612723896835983,0.6001838970145442,0.6053387419221943
89,89,45,,test,0.734416997312172,0.5246658693765096,0.30169708,0.6115571137594796,0.48370758,0.7854047,0.6282788342523864,0.5954112761459991,0.5944270464830391,0.6282788342523864
91,91,46,,test,0.6846281837962371,0.5520421604884633,0.27808613,0.5647384071141566,0.53471845,0.8128046,0.6517611361098281,0.6088004152771517,0.6149736666726419,0.6517611361098281
93,93,47,,test,0.7109944963522334,0.5590832134161541,0.2856433,0.5922411011539076,0.48917755,0.77482086,0.6570359346136352,0.6190644041867114,0.6260062513088551,0.6570359346136352
95,95,48,,test,0.7859976961474465,0.4779142123690456,0.35424027,0.6661185440116796,0.32902259999999994,0.6832628000000001,0.6192617668042161,0.6181268847757672,0.6530222031129911,0.6192617668042161
97,97,49,,test,0.7149622424164853,0.5471656044176918,0.28483390000000003,0.5962654003490352,0.5248556999999999,0.8096896,0.6590092172708543,0.6185054605561178,0.6134088218939321,0.6590092172708543
99,99,50,,test,0.6696531421988993,0.5242486497523101,0.28441900000000003,0.5462849941400577,0.6104994,0.8949183,0.6328881558786653,0.5708124667300807,0.5928052794107328,0.6328881558786653
101,101,51,,test,0.7007551516702931,0.565850448136972,0.27061940000000007,0.5852616677150846,0.5832275,0.85384697,0.6711253291489898,0.6211952074333121,0.6190883278180629,0.6711253291489898
103,103,52,,test,0.703698963266351,0.5271758110921526,0.29902983,0.5791973154758395,0.45861179999999996,0.7576416,0.6423501575221697,0.611896080082463,0.645819881143458,0.6423501575221697
105,105,53,,test,0.7570715474209649,0.5356726783244158,0.31005370000000004,0.6465536206395448,0.40725890000000003,0.7173126,0.6769670116220523,0.6466856484485662,0.6416740239174047,0.6769670116220523
107,107,54,,test,0.7004991680532446,0.5396747358969498,0.29132992,0.5853845351031896,0.5180545,0.8093844,0.6763634902928227,0.6258564957026912,0.6342902621174668,0.6763634902928227
109,109,55,,test,0.6757967490080635,0.5253944540114874,0.29824179999999995,0.5609079934494507,0.47601035,0.7742521,0.6876091752242662,0.6405591252311661,0.6644679619390575,0.6876091752242662
111,111,56,,test,0.8164597465762191,0.5313870791598204,0.34155959999999996,0.7151802428089623,0.3046702,0.64622986,0.6809997061609387,0.6728132656466095,0.6729127796308642,0.6809997061609387
113,113,57,,test,0.7282733905030078,0.5382927644629115,0.2973544,0.6173656577825457,0.49632862,0.79368305,0.6987988818353605,0.6540372779235287,0.6455172890808594,0.6987988818353605
115,115,58,,test,0.7739664661461666,0.5238201296071017,0.319857,0.6693688097221747,0.41022128,0.73007834,0.6998983870944109,0.6634267228962101,0.6477265352742421,0.6998983870944109
117,117,59,,test,0.7671829002943812,0.5135308626005857,0.33247793,0.6607639710081358,0.36559296,0.6980708000000001,0.7007356982457127,0.6648735563053493,0.6559876471769085,0.7007356982457127
119,119,60,,test,0.7629591706130807,0.5190671770991322,0.32214218,0.6545093826679832,0.38716385,0.709306,0.6899872391045851,0.6582319609444414,0.6636218557646137,0.6899872391045851
121,121,61,,test,0.8050684756175605,0.5189951280491658,0.35112363,0.7015500477326334,0.28055543,0.63167906,0.6882315546785733,0.6743750117819792,0.6807366235689959,0.6882315546785733
123,123,62,,test,0.7999488032765903,0.5153298205170065,0.33886808,0.7020288394017318,0.32848388,0.66735196,0.720703814685466,0.6945317144276341,0.6842855529946812,0.720703814685466
125,125,63,,test,0.7257135543325227,0.516594107447548,0.31541237,0.6124472750810068,0.4609486,0.776361,0.6862333700956043,0.6360870409711674,0.6389772866358973,0.6862333700956043
127,127,64,,test,0.8055804428516575,0.5336695457761066,0.33041137,0.7072515915182406,0.35268372,0.6830951,0.7067404865103047,0.6823630759862339,0.6680403718826059,0.7067404865103047
129,129,65,,test,0.7870216306156406,0.5184678600016852,0.33430707,0.6841425484241045,0.32766235,0.6619694,0.7090120732315652,0.6773907557700974,0.6671970553401937,0.7090120732315652
131,131,66,,test,0.7934212210418533,0.5407496979579189,0.33545440000000004,0.6924188537155179,0.34036016,0.6758145999999999,0.7038097524298371,0.6708159038652187,0.6697298987445901,0.7038097524298371
133,133,67,,test,0.7834378599769615,0.5305087022788871,0.32672244,0.6825745994098684,0.38260013,0.7093225999999999,0.7204418039629592,0.6789366418569477,0.6691869691864812,0.7204418039629592
135,135,68,,test,0.7514399078458979,0.5537765052074556,0.29233006,0.6439758759941289,0.5278821,0.8202120999999999,0.6945633512807686,0.6467452290667144,0.6352853878630949,0.6945633512807686
137,137,69,,test,0.797260975297581,0.5123314823518775,0.34578246,0.6987102703400156,0.31250465,0.65828705,0.7139240469404806,0.6855857501569703,0.6714977666302628,0.7139240469404806
139,139,70,,test,0.7803660565723793,0.5273815025172733,0.32168427,0.6783219071789468,0.39058572,0.71227,0.7087404047144289,0.6758354859244378,0.6688658433448105,0.7087404047144289
141,141,71,,test,0.7761423268910791,0.5169821733732516,0.34426358,0.6723132403470805,0.31605762,0.66032124,0.7134863690371053,0.6777423180538014,0.6743213522949763,0.7134863690371053
143,143,72,,test,0.7866376551900678,0.5378682927567829,0.32225475,0.6881685059808916,0.42061892,0.74287367,0.7203288778921806,0.6794808362336611,0.6592564271241946,0.7203288778921806
145,145,73,,test,0.8000767950851145,0.5450367919729876,0.3308302,0.7005110002931109,0.33216685,0.66299707,0.7151466872002602,0.6903999979195821,0.6928241025414761,0.7151466872002602
147,147,74,,test,0.7505439651862281,0.542804467304411,0.31025854,0.6459865833018921,0.41130385,0.7215623999999999,0.7247648404949218,0.6761263900791061,0.6665674109944827,0.7247648404949218
149,149,75,,test,0.7729425316779726,0.5167325580298212,0.33543596,0.6706221207903283,0.35601887,0.6914548,0.7226532718175729,0.6801717619269615,0.6836190012008442,0.7226532718175729
151,151,76,,test,0.797772942531678,0.527714267204001,0.34163198,0.7010772396039349,0.31954587,0.6611779000000001,0.7294287152239939,0.6989307076012349,0.6909333275699521,0.7294287152239939
153,153,77,,test,0.7793421221041853,0.5341241750619663,0.3211811,0.6779404619810555,0.42062485,0.7418059,0.716921403782229,0.6715468030340015,0.6542732792717174,0.716921403782229
155,155,78,,test,0.8170997056188404,0.5047240017799967,0.3640772,0.7245170056223833,0.28583145,0.64990866,0.7277438544841665,0.7009555666176828,0.6864080561151592,0.7277438544841665
157,157,79,,test,0.7637271214642263,0.5227762494645967,0.32244465,0.6610145980115759,0.43924358,0.76168823,0.7161052870132119,0.6650616030440466,0.6462990930312591,0.7161052870132119
159,159,80,,test,0.7744784333802637,0.5476912514438336,0.31847143,0.6742755832029672,0.38455862,0.7030301,0.7314892908352764,0.6888111437231842,0.6776264083135607,0.7314892908352764
161,161,81,,test,0.8089082298732881,0.5158324495887049,0.34992778,0.7125825156091933,0.2828943,0.6328220999999999,0.724245604312297,0.6976202353251342,0.6900536022941653,0.724245604312297
163,163,82,,test,0.8202995008319468,0.537356606811208,0.34229514,0.7295840486751337,0.33338955,0.6756847,0.7310821917992794,0.7021368932319253,0.6821781341181227,0.7310821917992794
165,165,83,,test,0.8141558940227825,0.5299813053176959,0.33722958,0.7211422687737994,0.33538198,0.6726116,0.7344537028985639,0.7048511079457809,0.6954055156408072,0.7344537028985639
167,167,84,,test,0.7999488032765903,0.4968701095075343,0.35777634,0.7015149758994439,0.29258657,0.65036297,0.7210395201309545,0.6893635929467281,0.6889005732114393,0.7210395201309545
169,169,85,,test,0.8009727377447843,0.5069652187517555,0.35784176,0.704090909146264,0.31512123,0.672963,0.7252380980774692,0.6884589361741325,0.6839954802547847,0.7252380980774692
171,171,86,,test,0.7859976961474465,0.4961828595452759,0.35504937,0.6864308862649531,0.31789738,0.6729467,0.7274563588713986,0.6926822982212711,0.6845260589563978,0.7274563588713986
173,173,87,,test,0.7610392934852169,0.5114997064058814,0.3385107,0.6589034140008444,0.36491275,0.70342344,0.7301019358397508,0.6812880722056852,0.6676405088131204,0.7301019358397508
175,175,88,,test,0.8167157301932676,0.4903186132527245,0.37185025,0.7248767840398959,0.25954807,0.6313983,0.740702667921232,0.7143652433032835,0.706815067060851,0.740702667921232
177,177,89,,test,0.8103161397670549,0.550372566109145,0.32789338,0.7157550252768363,0.34553906,0.6734324,0.7312983137114114,0.6990666562412606,0.6841519217317028,0.7312983137114114
179,179,90,,test,0.8114680660437732,0.5116778788680696,0.35802597,0.7186459388926077,0.27676177,0.63478774,0.743611864568823,0.7145646665285844,0.7035922821933641,0.743611864568823
181,181,91,,test,0.8155638039165494,0.5257443806787861,0.35546136,0.7238163467126589,0.29908448,0.65454584,0.7386626792500653,0.7081577426044106,0.700465683555887,0.7386626792500653
183,183,92,,test,0.7665429412517599,0.5101506683106182,0.33950806,0.6648382745906121,0.3673386,0.7068466,0.7325230656793359,0.6848122931428545,0.6788135824527489,0.7325230656793359
185,185,93,,test,0.8011007295533086,0.5202524865534772,0.35140884,0.706537152505424,0.2907511,0.64215994,0.7433122308991738,0.7084923138411386,0.696690908215432,0.7433122308991738
187,187,94,,test,0.8197875335978497,0.5104872181233149,0.36459345,0.7278262819409129,0.26215833,0.6267518,0.7302193934984746,0.7104277897596967,0.7076971309732151,0.7302193934984746
189,189,95,,test,0.7267374888007168,0.5163656174955763,0.32514733,0.6227546834537154,0.41522539999999997,0.74037266,0.7418788119450221,0.6874172551319576,0.6864854556414771,0.7418788119450221
191,191,96,,test,0.7806220401894278,0.4963035227783395,0.36405987,0.6829654126791372,0.29076934,0.6548292,0.744809281362779,0.7022975328564235,0.6942770457560397,0.744809281362779
193,193,97,,test,0.7706386791245359,0.5264330267491013,0.33186066,0.6709852803299787,0.40912598,0.74098665,0.7375379541005793,0.681909494414206,0.6704472254658898,0.7375379541005793
195,195,98,,test,0.7975169589146295,0.5215566709060078,0.34622252,0.7020857669096355,0.34216994,0.6883925,0.7414905132345798,0.7049811578392079,0.6969612224856344,0.7414905132345798
197,197,99,,test,0.7957250735952899,0.511246966962104,0.35518828,0.6964589644503563,0.2817792,0.6369675,0.7243809605706772,0.6925974812568525,0.6973538557325539,0.7243809605706772
199,199,100,,test,0.7797260975297581,0.5033380971063643,0.35891315,0.6803470170515293,0.31290966,0.6718228,0.7396464283894121,0.7012114022022732,0.7016941920608747,0.7396464283894121


==> images/logs/data/epsilon1_r1/log_earliness_train.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
0,0,1,,train,0.14144578313253012,1.0,0.044589162,-0.0021055835048925755,1.5949829,1.6395721,0.14101815540299306,0.13303772686354026,0.14041869530533654,0.14101815540299306
2,2,2,,train,0.13981927710843373,1.0,0.044670317,-0.003411324358052738,1.5180288999999998,1.5626991000000001,0.13999953003597318,0.12211730060429705,0.13461405545285365,0.13999953003597318
4,4,3,,train,0.1425301204819277,1.0,0.044695087,0.0001409035390993058,1.5151364999999999,1.5598316,0.14297977921826152,0.11883204076522565,0.1571211621187197,0.14297977921826152
6,6,4,,train,0.14216867469879518,0.9999791383743286,0.04468807599999999,-0.000887551805311596,1.5148017,1.5594896999999999,0.1420546102342508,0.1253295879002788,0.14185646538675914,0.1420546102342508
8,8,5,,train,0.1410843373493976,0.7445995807647705,0.06604027,-0.003045925580763509,1.4937658,1.559806,0.14024651081407424,0.12154324466543467,0.1429525713039738,0.14024651081407424
10,10,6,,train,0.14265060240963856,0.0009840551065281034,0.1293484,-0.0015706413236425765,1.4354216,1.56477,0.1416344817411426,0.12731263641824894,0.14172194262497995,0.1416344817411426
12,12,7,,train,0.14373493975903615,8.325341127601859e-07,0.12912856,9.078549360960128e-05,1.4380781999999999,1.5672066,0.14295438398632682,0.1279984140809027,0.14130177275869502,0.14295438398632682
14,14,8,,train,0.14481927710843373,0.0,0.12920822,0.0011024074895396264,1.4329908000000002,1.5621991000000002,0.1437797254846275,0.13161139517912102,0.14329348166568592,0.1437797254846275
16,16,9,,train,0.14524096385542168,3.3301364510407434e-06,0.12919857,0.0022224919629816263,1.4310141,1.5602127000000001,0.14468487248417053,0.14087153124161006,0.14414289547143405,0.14468487248417053
18,18,10,,train,0.14240963855421687,8.325340786541346e-06,0.12921394,-0.0012148793210087633,1.4329238000000002,1.5621378000000001,0.14181640977092322,0.11739821301540393,0.1387801244616786,0.14181640977092322
20,20,11,,train,0.14337349397590365,2.1645884771714922e-05,0.12932169999999998,0.0009042152914028457,1.4322903,1.5616121,0.14363476557320642,0.11681252945840358,0.14372737355154633,0.14363476557320642
22,22,12,,train,0.14090361445783134,8.695356518728659e-05,0.12902707,-0.0030027427605937673,1.4321082,1.5611353000000001,0.14028591201768922,0.12609040534894916,0.1400000110122694,0.14028591201768922
24,24,13,,train,0.1433132530120482,0.00015358711243607104,0.12926379,-0.0014404631629583455,1.4296802,1.5589438999999998,0.141675904600396,0.10573097548965628,0.13984871917368044,0.141675904600396
26,26,14,,train,0.14283132530120482,0.0002565746544860304,0.12914594,0.000551965389582041,1.4306713,1.5598173,0.1433281064839779,0.13277672581412597,0.13994141729498233,0.1433281064839779
28,28,15,,train,0.14433734939759035,0.0006510724197141826,0.12936942,0.001710712660724202,1.4321871000000002,1.5615566,0.14439951710660626,0.13200655566458344,0.1384638527882295,0.14439951710660626
30,30,16,,train,0.1477710843373494,0.0012588530080392955,0.129465,0.0045832029297748185,1.4292378000000001,1.5587028,0.1466964531471999,0.1340012468602758,0.1455288554960595,0.1466964531471999
32,32,17,,train,0.15108433734939758,0.0018925656331703067,0.13076182,0.009714120987806177,1.4247966,1.5555583,0.15121285026197473,0.14553483912753545,0.15252574996975735,0.15121285026197473
34,34,18,,train,0.14698795180722893,0.00180148018989712,0.13582034,0.004773059394368666,1.3940575000000002,1.5298778999999998,0.14675866112069866,0.12867692825374313,0.14881979691501848,0.14675866112069866
36,36,19,,train,0.15512048192771086,0.0021069890353828673,0.13821992,0.01452076968114175,1.3753238,1.5135436000000002,0.1553927751956701,0.1378397574463794,0.14849205152115022,0.1553927751956701
38,38,20,,train,0.1583734939759036,0.001458476297557354,0.13921246,0.01759908662934882,1.366124,1.5053364,0.15785889881414306,0.12459533456384078,0.1745383864356875,0.15785889881414306
40,40,21,,train,0.1503012048192771,0.0013418289599940179,0.14151551,0.008601027456234015,1.3504174,1.491933,0.15027097451379176,0.13360676669865887,0.1508801638904925,0.15027097451379176
42,42,22,,train,0.156144578313253,0.0017385774990543725,0.14632,0.013277275812087036,1.3100587,1.4563787000000001,0.15392614847916902,0.13406323610634902,0.13178252375479502,0.15392614847916902
44,44,23,,train,0.15849397590361447,0.0015102783218026161,0.15212624,0.017649959509082654,1.2794126000000001,1.4315387,0.157815058125253,0.1379618696450389,0.15309997096777356,0.157815058125253
46,46,24,,train,0.15927710843373494,0.0015367036685347555,0.15792258,0.0193447171098182,1.2454935,1.4034162000000001,0.1596015768472332,0.13570255361155728,0.1506385930395499,0.1596015768472332
48,48,25,,train,0.15879518072289156,0.0014072599587962034,0.16196819,0.019198690664964768,1.2240378,1.3860059999999998,0.15944391736947186,0.1352007737958069,0.16014734506810166,0.15944391736947186
50,50,26,,train,0.1627710843373494,0.0011620015138760211,0.16565624,0.02233501986095201,1.2033943,1.3690504,0.1617103341095966,0.1330425906752424,0.1528491939303734,0.1617103341095966
52,52,27,,train,0.15704819277108434,0.001613265834748745,0.16877347,0.01762344474092652,1.1784179,1.3471915,0.15830592258404844,0.14170195729444826,0.15446160688359564,0.15830592258404844
54,54,28,,train,0.16126506024096385,0.001928518759086728,0.17253463,0.021537575934868526,1.1603718,1.3329062,0.16134351896044102,0.1314441597841957,0.15256016983975726,0.16134351896044102
56,56,29,,train,0.1678313253012048,0.0027039472479373217,0.17584121,0.02652045355869381,1.1480712,1.3239125,0.165027733597168,0.12070831499679925,0.1619345699044122,0.165027733597168
58,58,30,,train,0.1608433734939759,0.0022517575416713953,0.17543356,0.022126308990976368,1.1425368999999999,1.3179706,0.16210749660651705,0.1332773205665202,0.15445769144763202,0.16210749660651705
60,60,31,,train,0.16475903614457832,0.0022160205990076065,0.17940901,0.024613941910880108,1.1251471000000002,1.3045559,0.1639074082820239,0.12815068102040922,0.15483186459402454,0.1639074082820239
62,62,32,,train,0.16698795180722892,0.002234922256320715,0.18068132,0.02590566970837536,1.117283,1.2979645,0.16465245814206092,0.12684269279310054,0.15431744809083478,0.16465245814206092
64,64,33,,train,0.15957831325301206,0.0023313725832849737,0.18403274,0.018247689727055247,1.10017,1.2842027,0.15860576449507255,0.12621384098116367,0.1461614453308522,0.15860576449507255
66,66,34,,train,0.16427710843373494,0.0038722697645425797,0.18691939999999999,0.02217637313033349,1.0871709999999999,1.2740905,0.1613910694500583,0.12494760961061067,0.14778927010169166,0.1613910694500583
68,68,35,,train,0.16656626506024094,0.003981301095336676,0.18866666,0.0274337280872554,1.0760608999999999,1.2647276,0.16633010604657314,0.135246180281807,0.16482516643983716,0.16633010604657314
70,70,36,,train,0.1760843373493976,0.0039532724767923355,0.19037047,0.03694711035246247,1.0716729999999999,1.2620434999999999,0.17406305245693884,0.11366077568670185,0.1631301478172283,0.17406305245693884
72,72,37,,train,0.17289156626506025,0.0057443929836153975,0.19505039,0.032885840383731116,1.055299,1.2503494,0.170534187240697,0.13041953075039678,0.15911168466912934,0.170534187240697
74,74,38,,train,0.165,0.006128992885351181,0.19376923,0.02593092523239661,1.0555401000000002,1.2493093000000002,0.16551040636726005,0.14775678806863665,0.16207180936367535,0.16551040636726005
76,76,39,,train,0.17385542168674695,0.006456117611378431,0.19716813,0.0344202622394456,1.0440603000000002,1.2412285,0.1718349304659321,0.13668191182165998,0.16024331431604685,0.1718349304659321
78,78,40,,train,0.16939759036144578,0.007017214316874743,0.19735438,0.028604286727815988,1.0411191,1.2384734,0.16666385223913732,0.1274611744868754,0.1543421027789669,0.16666385223913732
80,80,41,,train,0.16590361445783133,0.012336581945419313,0.19939727,0.027510651329094648,1.0296873,1.2290845,0.1667548157504403,0.13914528026418246,0.15523029504551009,0.1667548157504403
82,82,42,,train,0.2562048192771084,0.2303258627653122,0.18399493,0.130640223722496,0.98353523,1.1675302,0.253812705307857,0.23491804872203256,0.27993390985426364,0.253812705307857
84,84,43,,train,0.6368072289156627,0.6864469051361084,0.19379468,0.5763116731689581,0.6725140000000001,0.8663086999999999,0.6377607236924904,0.6356755980776071,0.6370977972531053,0.6377607236924904
86,86,44,,train,0.6593373493975904,0.554057240486145,0.2709583,0.6023400146435187,0.55885774,0.82981604,0.6565529590827718,0.6515130085154289,0.6544488698594583,0.6565529590827718
88,88,45,,train,0.6514457831325301,0.5501776337623596,0.27576798,0.5933142701285208,0.56375945,0.8395273999999999,0.650925395468028,0.6495195167313849,0.6502661081622493,0.650925395468028
90,90,46,,train,0.6836746987951807,0.5424529314041138,0.28318095,0.6309357511223567,0.5251399999999999,0.8083209,0.6841788481369985,0.6821579487488668,0.6813151176945128,0.6841788481369985
92,92,47,,train,0.6988554216867471,0.5290724635124207,0.3008136,0.6485642281298469,0.47633928,0.7771529,0.6975538298224467,0.6971827367801219,0.7000827303323212,0.6975538298224467
94,94,48,,train,0.7040361445783132,0.5365548133850098,0.298304,0.6547215113822643,0.471938,0.77024204,0.7042013818661268,0.7026342272097051,0.7016928635954026,0.7042013818661268
96,96,49,,train,0.6971686746987952,0.5312818288803101,0.29780793,0.6467227246184626,0.48048827,0.7782960999999999,0.6975294017352167,0.6961877705197116,0.6963200385323651,0.6975294017352167
98,98,50,,train,0.7169879518072291,0.5279386639595032,0.30865029,0.6697434858591415,0.4275498,0.73620003,0.7154697595735432,0.7138443225651719,0.7131836215598429,0.7154697595735432
100,100,51,,train,0.7122289156626506,0.5197206139564514,0.31262073,0.6642529263064554,0.43429490000000004,0.7469156,0.7112024101123575,0.7100478324234681,0.7097933271895418,0.7112024101123575
102,102,52,,train,0.7242771084337349,0.5350279808044434,0.31115279999999995,0.6782652477757377,0.41817242,0.72932523,0.7224979592904591,0.7203887584321949,0.7200170158386444,0.7224979592904591
104,104,53,,train,0.7221084337349397,0.5435895323753357,0.30524924,0.6757736778516854,0.4224094,0.7276587,0.7218384509791268,0.7207976179628639,0.7210698569650309,0.7218384509791268
106,106,54,,train,0.7196385542168675,0.5241509675979614,0.31334224,0.6728952761162859,0.4136598,0.727002,0.7211232271487404,0.7198071080502334,0.7200915627376399,0.7211232271487404
108,108,55,,train,0.7416265060240964,0.5227500200271606,0.32674703,0.6985542783024906,0.36645925,0.6932063,0.7416326817722989,0.7397855804506293,0.7393205491820293,0.7416326817722989
110,110,56,,train,0.744277108433735,0.5255008339881897,0.32535622,0.7016360983780732,0.36946517,0.6948214,0.7436112852544131,0.7429494939560384,0.7430352946168431,0.7436112852544131
112,112,57,,train,0.7492168674698795,0.5204370021820068,0.3287744,0.7073698526871455,0.356942,0.6857164000000001,0.7496751413505336,0.7484102211642081,0.7496876952320538,0.7496751413505336
114,114,58,,train,0.7499397590361446,0.5235102772712708,0.33056304,0.7081941985636111,0.35375708,0.6843201,0.7518285839194496,0.7511853244354629,0.7528606951744788,0.7518285839194496
116,116,59,,train,0.7609036144578313,0.5189719200134277,0.33943012,0.7209736342839191,0.31942117,0.6588514,0.759775625686391,0.7583462808930003,0.7600866062717339,0.759775625686391
118,118,60,,train,0.7648795180722892,0.5040177702903748,0.34453082,0.7256220273501603,0.32674623,0.6712771,0.7643291171979477,0.7642528482728148,0.7665754109511641,0.7643291171979477
120,120,61,,train,0.7669879518072289,0.5140988230705261,0.3409466,0.7281410386447813,0.3171699,0.6581166,0.76632468845733,0.7662353515670811,0.7673768477087227,0.76632468845733
122,122,62,,train,0.7621084337349397,0.5229079723358154,0.33827785,0.7223301969695465,0.32454429999999995,0.6628222,0.7608963832185738,0.7607876793155425,0.7646060144362005,0.7608963832185738
124,124,63,,train,0.7730722891566265,0.5100013017654419,0.34770635,0.7352661064141162,0.29822990000000005,0.64593625,0.7738312593706868,0.7720938415859442,0.772698633630178,0.7738312593706868
126,126,64,,train,0.7542168674698795,0.5246706008911133,0.33439413,0.7132536315491048,0.35153842,0.6859325,0.7544537594066174,0.7532909748039659,0.7544637450991175,0.7544537594066174
128,128,65,,train,0.7684939759036145,0.5158488154411316,0.34206402,0.7299148120178929,0.30939218,0.6514562,0.7679780141688229,0.7676341469141352,0.7689390995152457,0.7679780141688229
130,130,66,,train,0.7765060240963856,0.5201011896133423,0.344275,0.7392387228083194,0.29937714,0.6436522,0.7761799726614854,0.7756305011246125,0.7758371355697372,0.7761799726614854
132,132,67,,train,0.7816265060240963,0.5230366587638855,0.34680453,0.7452502097404661,0.29079536,0.6375999,0.782094532947977,0.7811220548101353,0.7828714735364709,0.782094532947977
134,134,68,,train,0.7792168674698795,0.5156432390213013,0.34801709999999997,0.7424200345433791,0.28650355,0.6345206,0.7794501528680703,0.7788213439178469,0.7813021164108557,0.7794501528680703
136,136,69,,train,0.7821084337349398,0.5196404457092285,0.3488817,0.7458228054815359,0.28319340000000004,0.6320751,0.7826536895998214,0.7819147669335005,0.7838096408084804,0.7826536895998214
138,138,70,,train,0.781566265060241,0.5116048455238342,0.35384190000000004,0.7451528440648091,0.28068796,0.6345299,0.7805720707195114,0.7795036276770977,0.7808970689288254,0.7805720707195114
140,140,71,,train,0.7931325301204819,0.5115643739700317,0.35802466,0.7586371200446553,0.25651515,0.6145398,0.7923379143191674,0.7914325570387943,0.7929486842093341,0.7923379143191674
142,142,72,,train,0.7906024096385542,0.5085417628288269,0.35875684,0.7557099366673345,0.2542225,0.6129794,0.7909354560379948,0.7901659240520067,0.7922218711461383,0.7909354560379948
144,144,73,,train,0.7910843373493975,0.5230671167373657,0.35172856,0.7562704749293471,0.2744076,0.6261361999999999,0.7907298693435649,0.7896648864927612,0.7899708564234029,0.7907298693435649
146,146,74,,train,0.7896385542168675,0.5149809122085571,0.35481638,0.7545829154913057,0.2627368,0.61755323,0.7904270159269482,0.789675683655538,0.7913662594778069,0.7904270159269482
148,148,75,,train,0.8016867469879518,0.5226998329162598,0.35762155,0.7686343699487787,0.24438651,0.6020081,0.8013870620494216,0.8009786515211307,0.8023717376174613,0.8013870620494216
150,150,76,,train,0.7975301204819277,0.5171866416931152,0.35644254,0.7638104543399448,0.2648408,0.62128335,0.7979793476025038,0.797123789029748,0.7999187954490141,0.7979793476025038
152,152,77,,train,0.8064457831325301,0.5173329710960388,0.36316678,0.7741745502883928,0.23658635,0.59975314,0.8063606714954228,0.8060880583999637,0.8077976123743639,0.8063606714954228
154,154,78,,train,0.8006626506024096,0.5090689063072205,0.36292779999999997,0.7673953870922863,0.24558579999999997,0.6085136,0.8007844516140393,0.8001133320039513,0.8014361488660577,0.8007844516140393
156,156,79,,train,0.8083734939759036,0.5122758150100708,0.364954,0.7764190604065697,0.22864631,0.59360033,0.8071493554747524,0.8066683299145893,0.8084009943881989,0.8071493554747524
158,158,80,,train,0.8039156626506024,0.5146594047546387,0.36189213,0.7711942499882343,0.24698146,0.60887355,0.8028452245946892,0.8019755107431592,0.8040623370042626,0.8028452245946892
160,160,81,,train,0.8095783132530121,0.5198090672492981,0.36324993,0.7778082826342533,0.22949894,0.5927489,0.8089200320981799,0.8083612057120269,0.8103464093369018,0.8089200320981799
162,162,82,,train,0.8083734939759036,0.5101721286773682,0.36732787,0.7763771426004829,0.22307657,0.5904043999999999,0.807668414322492,0.8075224220848128,0.8102568108252814,0.807668414322492
164,164,83,,train,0.8106626506024096,0.5146833062171936,0.36686772,0.7790855657929584,0.22285505,0.5897228,0.8106736080599567,0.8100292155394441,0.8114840250575159,0.8106736080599567
166,166,84,,train,0.8140361445783133,0.5137264132499695,0.3685398,0.7829854571264085,0.20990781,0.57844764,0.8135574279475486,0.8128955970324927,0.8161101183687741,0.8135574279475486
168,168,85,,train,0.8127710843373493,0.5060122609138489,0.37073687,0.7815478009501812,0.21248679,0.58322364,0.8144729017358321,0.8135799245505579,0.8154571853875743,0.8144729017358321
170,170,86,,train,0.8249397590361446,0.5098896026611328,0.37532750000000004,0.7957657373107901,0.19327293,0.56860036,0.8246600029417006,0.8236104257336454,0.8252227823682331,0.8246600029417006
172,172,87,,train,0.8163855421686746,0.5044252276420593,0.37600493,0.785778493629583,0.20157270000000002,0.57757765,0.8174007549533906,0.8167902181980715,0.8171156711122125,0.8174007549533906
174,174,88,,train,0.8165662650602409,0.5141042470932007,0.36842242,0.7859933446373094,0.21189676,0.58031917,0.8162553645832552,0.8155142931401971,0.816931420428238,0.8162553645832552
176,176,89,,train,0.8173493975903614,0.5044391155242921,0.37332824,0.7868813250552159,0.21178025,0.58510846,0.8178083462202925,0.8169489086249934,0.8186207067976344,0.8178083462202925
178,178,90,,train,0.8218674698795181,0.5094200968742371,0.375318,0.7921733855754514,0.19257842,0.56789637,0.8221321572198771,0.8212459475041306,0.8226079827524574,0.8221321572198771
180,180,91,,train,0.8251807228915663,0.5129147171974182,0.37393525,0.7960526536662237,0.19219145,0.56612676,0.8249037757332695,0.8243381550354117,0.8252153887262058,0.8249037757332695
182,182,92,,train,0.8187349397590361,0.5161969065666199,0.37106059999999996,0.7885106154338803,0.20364264,0.57470334,0.8187028722153556,0.8180321169013388,0.8197368839213885,0.8187028722153556
184,184,93,,train,0.8264457831325301,0.4970985352993012,0.38268885,0.7974858864055491,0.18254417,0.565233,0.8255699539076551,0.8251420433727547,0.8267308720557549,0.8255699539076551
186,186,94,,train,0.8340963855421687,0.5009663701057434,0.38721702,0.8063788685145378,0.16346416,0.5506812,0.8325758232088091,0.8321426324059301,0.8334952010965596,0.8325758232088091
188,188,95,,train,0.8292168674698795,0.5047339797019958,0.38035559999999996,0.8007493013449809,0.18188697,0.56224257,0.8289277776150884,0.8284266650024025,0.8299900401992072,0.8289277776150884
190,190,96,,train,0.8348795180722891,0.514961302280426,0.3781041,0.8073037864281247,0.16567326,0.5437774000000001,0.8352901417022487,0.8355552202234794,0.8374282601215094,0.8352901417022487
192,192,97,,train,0.8356626506024096,0.5046692490577698,0.3851702,0.8082603832531334,0.17018317,0.55535334,0.8362218022596213,0.8358427746016106,0.8368394220957917,0.8362218022596213
194,194,98,,train,0.837289156626506,0.5150743722915649,0.37837946,0.8101181570922081,0.18377756,0.56215703,0.8365591127781962,0.8365004739037276,0.8382847278068378,0.8365591127781962
196,196,99,,train,0.8304216867469879,0.5066823363304138,0.37989,0.8021478824861139,0.1791926,0.55908257,0.8304481246145337,0.8295946161148373,0.8307169568247215,0.8304481246145337
198,198,100,,train,0.8349397590361446,0.512464702129364,0.37857372,0.8073834174307309,0.17817695,0.55675066,0.8345975541939588,0.8346182821545627,0.8369688021211014,0.8345975541939588


==> images/logs/data/epsilon1_r2/log_earliness_test.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
1,1,1,,test,0.5732753103801357,1.0,0.050438024000000005,0.0,1.4147661,1.4652041,0.14285714285714282,0.1041095253590524,0.08189647291144794,0.14285714285714282
3,3,2,,test,0.04236528862152822,1.0,0.045234635,0.0,1.5028101999999999,1.5480448999999998,0.1428571428571424,0.011612405276441284,0.006052184088789746,0.1428571428571424
5,5,3,,test,0.09765774990400616,1.0,0.04264129,0.03654437921820613,1.5562968000000001,1.598938,0.1638057978912641,0.06461521021704086,0.04609094986445328,0.1638057978912641
7,7,4,,test,0.34442595673876875,0.902557609617248,0.05179649,0.15925490641223672,1.5212584999999998,1.5730549999999999,0.2099510905311551,0.12637573560855295,0.17530601983655464,0.2099510905311551
9,9,5,,test,0.620248304108537,0.8466044759498582,0.08070153,0.3247306676631484,1.1787868000000001,1.2594883,0.24751020762839,0.2021365743999436,0.24274616611578326,0.24751020762839
11,11,6,,test,0.4713938307948291,0.6934582710158971,0.100171104,0.2865183485593448,1.2547983999999999,1.3549696000000002,0.31422628850572,0.25809577827715896,0.2851517577696053,0.31422628850572
13,13,7,,test,0.6866760527326251,0.8335874551709429,0.106777675,0.5031413227113608,0.9382377000000001,1.0450153,0.4077493024401982,0.3908318843309321,0.39214530205296977,0.4077493024401982
15,15,8,,test,0.6139767054908486,0.7997798373251601,0.10666518,0.4309265063470969,1.0421581,1.1488233,0.3962654511112058,0.3468647020160067,0.38439880338559135,0.3962654511112058
17,17,9,,test,0.5972097785741712,0.7955777605307691,0.13153586,0.4423592121786017,0.91717386,1.0487098999999998,0.4710217771576377,0.4247486640979338,0.4397419928629834,0.4710217771576377
19,19,10,,test,0.7372328170997057,0.8056240855355087,0.15227878,0.5904289025672281,0.75334,0.9056188000000001,0.4905719902447474,0.4520926486806152,0.4696403599454869,0.4905719902447474
21,21,11,,test,0.4927684628183796,0.7848314121350479,0.15380785,0.3660396094115652,0.8412703000000001,0.9950781999999999,0.5097992009451893,0.4609761152508839,0.4882941802678637,0.5097992009451893
23,23,12,,test,0.6565979777294253,0.801432195667095,0.15540196,0.5132374002857608,0.73759323,0.89299524,0.5287111626797732,0.5052271158025968,0.5183323067701039,0.5287111626797732
25,25,13,,test,0.6553180596441828,0.7817917392971998,0.17369345,0.5200189059600265,0.6837622,0.8574556000000001,0.5576753586376919,0.5174794932160692,0.5112732373668256,0.5576753586376919
27,27,14,,test,0.5565083834634583,0.7946329025750267,0.16775537,0.4229509003907736,0.7151761999999999,0.8829315999999999,0.5410426092105048,0.4868811134722048,0.5597616673031469,0.5410426092105048
29,29,15,,test,0.504543709202611,0.555543061897013,0.25012004,0.38674942933803214,0.6174768,0.867597,0.5556119887512488,0.5047070218584052,0.5613484716372389,0.5556119887512488
31,31,16,,test,0.6267758863432741,0.5711364588380168,0.24927223,0.489077171797452,0.59351134,0.8427836,0.5833146226560171,0.5495588561132876,0.5994567312456089,0.5833146226560171
33,33,17,,test,0.7053628567771663,0.5458023446715958,0.28217113,0.5730320951776566,0.48167609999999994,0.76384723,0.6062330572231451,0.5800720223180955,0.6015858319204515,0.6062330572231451
35,35,18,,test,0.7159861768846794,0.5393494098056046,0.277287,0.5926928156841198,0.5498662,0.82715327,0.6249709253695348,0.5894022454473278,0.577447571664713,0.6249709253695348
37,37,19,,test,0.633815435812108,0.5615840104868834,0.25659359,0.5062576609549615,0.59491694,0.8515105,0.6112950115302863,0.5555669184388426,0.5877450689983501,0.6112950115302863
39,39,20,,test,0.5661077691027774,0.5224899403420262,0.25532705,0.4444425100409525,0.67987025,0.93519735,0.5988407562950739,0.5296375412109591,0.5895829580335653,0.5988407562950739
41,41,21,,test,0.6631255599641623,0.5310266748249846,0.26450890000000005,0.5345703332104716,0.60855174,0.8730607,0.6199225066600119,0.5632596621264901,0.5970005181413118,0.6199225066600119
43,43,22,,test,0.6476385511327275,0.5472154281953923,0.2676085,0.5274312655705296,0.6159334,0.88354194,0.6355236314690103,0.5696917221503449,0.560084442098525,0.6355236314690103
45,45,23,,test,0.7232817099705618,0.5236894824185836,0.2968921,0.600890804923598,0.45148546,0.74837756,0.6451470630526465,0.6209600402462035,0.6294697282755026,0.6451470630526465
47,47,24,,test,0.7326251119928324,0.5434732990631319,0.29917693,0.6146055424890988,0.45624030000000004,0.7554172,0.6527987436383327,0.6151913864466765,0.6199963074102407,0.6527987436383327
49,49,25,,test,0.6467426084730578,0.516988287174545,0.28055996,0.5320256991457556,0.6033859,0.88394594,0.667810872872005,0.601464141270692,0.6031998531134514,0.667810872872005
51,51,26,,test,0.7993088442339692,0.5463708760778283,0.3164548,0.6854577097225424,0.4056108,0.72206557,0.6211891844667259,0.6105925260117432,0.6578871808979543,0.6211891844667259
53,53,27,,test,0.7173940867784462,0.5307898987385546,0.28721863,0.6025432013075561,0.51682633,0.80404496,0.6763069211729382,0.6268002059772725,0.6143027535391291,0.6763069211729382
55,55,28,,test,0.75451171125048,0.5281631529726295,0.31276387,0.6412222238928368,0.40032047,0.71308434,0.6783911437955311,0.6457519754615805,0.6538415325161252,0.6783911437955311
57,57,29,,test,0.769102777422245,0.5388267771660136,0.31402406,0.6635497081594636,0.39486548,0.7088896,0.7016324813949659,0.6598438736826127,0.6446727674022965,0.7016324813949659
59,59,30,,test,0.776654294125176,0.5052240251490352,0.33092624,0.6714281920257148,0.38834095,0.71926725,0.6878730549903304,0.6552372109096467,0.6390988335087504,0.6878730549903304
61,61,31,,test,0.8109560988096762,0.5412342900815217,0.333947,0.7116724788733986,0.30649006,0.64043707,0.6940175751283645,0.6713290648159099,0.6644949123145242,0.6940175751283645
63,63,32,,test,0.7876615896582618,0.5321145309998526,0.33288854,0.6815471798102883,0.32496873,0.6578573,0.6907522177307039,0.6622847107794633,0.6621282139587671,0.6907522177307039
65,65,33,,test,0.7606553180596441,0.5264437979010435,0.31181288,0.6546269970338738,0.4603648,0.77217764,0.7064830459789747,0.6560023120998654,0.6371245761490316,0.7064830459789747
67,67,34,,test,0.7897094585946499,0.5223326025297368,0.33401763,0.6903589942028722,0.33786213,0.67187977,0.7149187895950666,0.6803132440972673,0.6643748370951095,0.7149187895950666
69,69,35,,test,0.7717906054012543,0.5542299303844019,0.3103091,0.6669300670915551,0.39744067,0.7077496999999999,0.7082629127486438,0.6665222804115809,0.6548167282881165,0.7082629127486438
71,71,36,,test,0.6957634711378472,0.5476993181506993,0.28764844,0.5741690254580712,0.5515131999999999,0.83916163,0.66330909514686,0.6143316514518254,0.6385526145508802,0.66330909514686
73,73,37,,test,0.7899654422116984,0.5173037362813869,0.3367418,0.6886295773235894,0.33839990000000003,0.6751417,0.7087968774410142,0.6755559107746848,0.6662537457125628,0.7087968774410142
75,75,38,,test,0.7688467938051965,0.5079067798079219,0.33888552,0.6677032582148683,0.3544636,0.6933491,0.7303140026389906,0.6820718911896536,0.6624259134694874,0.7303140026389906
77,77,39,,test,0.7651350313579931,0.5331465291382289,0.32730144,0.6651355754504921,0.37297904,0.7002805000000001,0.7350954701258419,0.6841350269176187,0.6739688413608621,0.7350954701258419
79,79,40,,test,0.7161141686932037,0.5306830813865717,0.31157586,0.6110017430720625,0.42541987,0.7369956999999999,0.7319976841013096,0.6696192308618845,0.662868603160954,0.7319976841013096
81,81,41,,test,0.693203634967362,0.5654070041726351,0.27982068,0.5845236132389042,0.5586984,0.8385190999999999,0.7216973831091475,0.6571618660939575,0.6639485888730878,0.7216973831091475
83,83,42,,test,0.7483681044413157,0.5087144296901331,0.32827312,0.6452043474851384,0.3820107,0.7102838,0.7353964702227226,0.6867319521438706,0.6865338134101909,0.7353964702227226
85,85,43,,test,0.7940611800844746,0.5027435141592237,0.35682458,0.6951078224379393,0.2826827,0.63950723,0.7215711185284777,0.6886060613922921,0.6753423190107491,0.7215711185284777
87,87,44,,test,0.7580954818891591,0.4981906083015602,0.34265792,0.6562115490859786,0.35185158,0.6945095,0.7400388576668185,0.6906776817897307,0.6831617068596285,0.7400388576668185
89,89,45,,test,0.7966210162549597,0.502642412896023,0.36501300000000003,0.7004120919560867,0.26608699999999996,0.63109994,0.7379545045957815,0.7026029844212828,0.6861633685807903,0.7379545045957815
91,91,46,,test,0.7829258927428645,0.5213043867744847,0.33676290000000003,0.6844863634565921,0.39437790000000006,0.73114073,0.7312507180671177,0.6820134922005098,0.6550766023192663,0.7312507180671177
93,93,47,,test,0.7792141302956611,0.5057589265338865,0.33117086,0.6787978060081912,0.4011367,0.73230755,0.7198306172330711,0.6709185434496255,0.6459075744669193,0.7198306172330711
95,95,48,,test,0.7811340074235249,0.5022499995611448,0.34076512,0.6816904443305708,0.33890426,0.6796694000000001,0.7324827740187789,0.6918321508765837,0.6901681204535997,0.7324827740187789
97,97,49,,test,0.7537437603993344,0.5165878647325441,0.33627057,0.6534172012528727,0.38349759999999994,0.71976817,0.7424905257853721,0.6897568606767019,0.6799413658812407,0.7424905257853721
99,99,50,,test,0.6915397414565467,0.5070639858539421,0.3133449,0.5850143458350354,0.48355997,0.79690486,0.7319569224186033,0.6594493839162731,0.6593254541014749,0.7319569224186033
101,101,51,,test,0.733905030078075,0.4988304152754958,0.33882007,0.6311898831506083,0.3690613,0.70788133,0.7436811841117379,0.6830910708071593,0.6723912963527905,0.7436811841117379
103,103,52,,test,0.7679508511455266,0.462079848274597,0.3709525,0.6677395586605275,0.28346863,0.6544211,0.7363230767193141,0.6915212150217996,0.6862152354071712,0.7363230767193141
105,105,53,,test,0.7881735568923589,0.4940744703237348,0.35850364,0.6908443901274598,0.30449286,0.6629965,0.7338317663203494,0.6940621013658788,0.6839302538521539,0.7338317663203494
107,107,54,,test,0.8145398694483553,0.4829164647932817,0.37986112,0.7242580334276795,0.21033445,0.59019554,0.7474872535127933,0.7193717465538081,0.7091011004129231,0.7474872535127933
109,109,55,,test,0.7990528606169205,0.4856772479040276,0.37942168,0.69879950593573,0.25368053,0.6331022,0.7100296225727892,0.6819691813516836,0.6873266872847125,0.7100296225727892
111,111,56,,test,0.8423140918981186,0.4828357181821214,0.39840618,0.755711028168434,0.17271677,0.5711229999999999,0.7297084757891658,0.7200925742153421,0.7129421169196224,0.7297084757891658
113,113,57,,test,0.8490976577499041,0.4833316711693209,0.40813499999999997,0.7657423585477975,0.13804069,0.5461756999999999,0.7335552724455212,0.7230004980566117,0.7157087838862541,0.7335552724455212
115,115,58,,test,0.8062204018942788,0.4840982277491645,0.38497108,0.7132398081904512,0.22042516,0.6053963000000001,0.7456789517383016,0.711301461343042,0.6949321725641738,0.7456789517383016
117,117,59,,test,0.8256751567899654,0.4894490436467813,0.39041263,0.7382405790903357,0.19770235,0.5881149999999999,0.7404467890768316,0.7121027833893453,0.7015239799623909,0.7404467890768316
119,119,60,,test,0.7790861384871368,0.518717264146058,0.34573972,0.681105336320099,0.34537524,0.69111496,0.7350793614121917,0.6854038488657268,0.661497099438659,0.7350793614121917
121,121,61,,test,0.8332266734928965,0.5073674185572548,0.38727584,0.7462910759885758,0.20975970000000002,0.5970354999999999,0.7294743892521043,0.7010702548708455,0.6832661410722212,0.7294743892521043
123,123,62,,test,0.7847177780622041,0.4917753272104258,0.36649042,0.6886245288542726,0.29603583,0.66252625,0.7470278855241367,0.7023368001062956,0.6884344240486386,0.7470278855241367
125,125,63,,test,0.7291693331626776,0.4709441278104286,0.36433974,0.6261729926641547,0.35007292,0.7144126999999999,0.7427732772022367,0.684776394967221,0.6784640641253503,0.7427732772022367
127,127,64,,test,0.8456418789197492,0.4842121518122964,0.404886,0.7636606590056674,0.16094542,0.5658314,0.7424370975187475,0.7223969641667053,0.7165599387727132,0.7424370975187475
129,129,65,,test,0.8482017150902342,0.4503754762675893,0.427467,0.7636914816736167,0.12709753,0.5545645,0.7344996385309546,0.7228261566936282,0.7241409057334102,0.7344996385309546
131,131,66,,test,0.8296429028542174,0.478587997705665,0.39342606,0.7431800265732815,0.19124708,0.58467317,0.7484274039457318,0.7208485218853476,0.7024259881147094,0.7484274039457318
133,133,67,,test,0.8160757711506463,0.4790702172684249,0.39031652,0.7268394839543807,0.20266584,0.59298235,0.7550308195000213,0.7213846099974679,0.707094261866087,0.7550308195000213
135,135,68,,test,0.7973889671061052,0.4805556131552986,0.37464446,0.7025062281249521,0.2486699,0.6233143,0.7460346642098871,0.7110071359404332,0.700992445392016,0.7460346642098871
137,137,69,,test,0.8346345833866633,0.5005665702721254,0.37921873,0.7486682041274911,0.21436204,0.5935807,0.7435463548981195,0.7228570097319509,0.7105411602796793,0.7435463548981195
139,139,70,,test,0.7959810572123384,0.4981749329429277,0.37847182,0.7022837446838824,0.22928113,0.6077529,0.7514489495907632,0.7113023011265488,0.6947909136255259,0.7514489495907632
141,141,71,,test,0.7821579418917189,0.4718665328377781,0.38774723,0.6843256078714834,0.24718666,0.6349338000000001,0.747848452492146,0.7016343546265188,0.6989837387079891,0.747848452492146
143,143,72,,test,0.8205554844489953,0.4991994047148846,0.38455716,0.7309193842647931,0.23996167,0.6245188,0.7455576467585635,0.7113543710416946,0.6927933270082817,0.7455576467585635
145,145,73,,test,0.8043005247664151,0.5041129261064417,0.3683135,0.7117688419349167,0.27068847,0.63900197,0.7468426323028038,0.7088856841267436,0.6917392968948449,0.7468426323028038
147,147,74,,test,0.7552796621016254,0.5011213819681426,0.35067552,0.6568539336011726,0.33682626,0.6875018,0.7615333888563115,0.7055942607499356,0.6984960089177014,0.7615333888563115
149,149,75,,test,0.8281070011519263,0.4935452521135265,0.39405477,0.7388276051854655,0.21575493,0.6098097,0.7326163198148156,0.7086631607256036,0.6930571627498745,0.7326163198148156
151,151,76,,test,0.7762703186996033,0.4913924480044377,0.37602344,0.6791884078342998,0.28393078,0.6599541999999999,0.7481701330387693,0.6965184344032449,0.6776293934414006,0.7481701330387693
153,153,77,,test,0.8365544605145271,0.4748011163159336,0.40964594,0.7507606680129034,0.16137443,0.57102036,0.7392022276187976,0.7201044584297609,0.7076156196135598,0.7392022276187976
155,155,78,,test,0.7699987200819147,0.4882948709677986,0.37125987,0.6722691294169385,0.31774718,0.6890071,0.7486381014507237,0.6940637081890978,0.6770215752969003,0.7486381014507237
157,157,79,,test,0.8423140918981186,0.4749093626901121,0.41157943,0.7577089071279265,0.16953012,0.5811095000000001,0.7339105557458172,0.7145510630253596,0.7018035408680767,0.7339105557458172
159,159,80,,test,0.8158197875335979,0.5019517453490128,0.37943262,0.7259444689137456,0.24976724,0.62919986,0.7533462948331895,0.7121563915285484,0.6928728780274396,0.7533462948331895
161,161,81,,test,0.8183796237040829,0.4765691925415684,0.3979798,0.7279993819376074,0.23985305,0.6378329,0.7361095971254911,0.7009158187679471,0.6769602115303687,0.7361095971254911
163,163,82,,test,0.8264431076411111,0.4676635563902581,0.40528384,0.7387473493260809,0.1896128,0.5948967,0.7528718927003722,0.7236393550490537,0.7126356049198137,0.7528718927003722
165,165,83,,test,0.7496480225265583,0.4599388521128244,0.37427834,0.6487344307801322,0.33101222,0.70529056,0.7473884275781593,0.6971695952718922,0.7041935438867799,0.7473884275781593
167,167,84,,test,0.8398822475361577,0.4767526257802845,0.41101322,0.7554943986964588,0.15443616,0.56544936,0.7450104341908359,0.7259866016556051,0.7151899671077563,0.7450104341908359
169,169,85,,test,0.8306668373224113,0.4619301108855396,0.42280477,0.7435740505725724,0.14470264,0.5675074000000001,0.7436858233263137,0.7205972880100227,0.7096570536268378,0.7436858233263137
171,171,86,,test,0.8371944195571484,0.4849245838336282,0.40689296,0.7520114545284864,0.16462979999999997,0.5715226999999999,0.7488292641994877,0.7257897744746912,0.7176518715652636,0.7488292641994877
173,173,87,,test,0.8046845001919877,0.4802574275142891,0.39491079999999995,0.7142498938620508,0.22422579999999998,0.6191366,0.7603716348270216,0.7158171361240496,0.6969631702550076,0.7603716348270216
175,175,88,,test,0.820427492640471,0.4616037754272694,0.41321720000000006,0.7331541497673336,0.20682445,0.62004167,0.7503865816944897,0.7122761939618725,0.71289840623849,0.7503865816944897
177,177,89,,test,0.8336106489184693,0.484898444521683,0.41071409999999997,0.7484849455106845,0.17192295,0.5826371,0.7513716530693688,0.7237957168132294,0.7051527912480609,0.7513716530693688
179,179,90,,test,0.8164597465762191,0.4527527136610353,0.42350334,0.7230638058223764,0.16733958,0.59084296,0.730324609686687,0.6912585110415855,0.7057267413070731,0.730324609686687
181,181,91,,test,0.7931652374248048,0.4875725729333432,0.38471305,0.69833457173502,0.2443054,0.6290184,0.7491586129000094,0.7052053758478606,0.6907041607933025,0.7491586129000094
183,183,92,,test,0.8037885575323179,0.5062601540118385,0.36887383,0.7100533228690401,0.28114920000000004,0.65002304,0.7452872846269335,0.7075270634547317,0.6940208053057922,0.7452872846269335
185,185,93,,test,0.8421861000895943,0.5025237464540502,0.39391529999999997,0.7595156226752715,0.19290943,0.5868247,0.7550183655402355,0.7281377431291102,0.7104353129408929,0.7550183655402355
187,187,94,,test,0.8173556892358889,0.4801111461098122,0.40393505,0.7288490797677311,0.19056076,0.5944958,0.7591706172928934,0.7221673010076817,0.7081689529416295,0.7591706172928934
189,189,95,,test,0.8245232305132472,0.5016882950958811,0.3888397,0.7386660589479066,0.22287658,0.6117163000000001,0.7583333061529564,0.7209524609545369,0.6941283256563803,0.7583333061529564
191,191,96,,test,0.8339946243440419,0.4815209574196369,0.40970445,0.7478855995561515,0.18982744,0.5995319,0.7433910281466023,0.7158932103152369,0.6979234913711316,0.7433910281466023
193,193,97,,test,0.8323307308332267,0.4812983453842967,0.4088921,0.7469586546734734,0.16976184,0.57865393,0.7492033503326033,0.7208555530112449,0.700270529096791,0.7492033503326033
195,195,98,,test,0.8529374120056317,0.4695908767053912,0.43285355,0.7715152916854088,0.11615568400000001,0.5490092,0.7396663263733636,0.7295163038590962,0.7225910254642313,0.7396663263733636
197,197,99,,test,0.8430820427492641,0.46594194944300504,0.4208412,0.7585006795773548,0.15073934,0.5715805,0.7309056229845694,0.7150701949187813,0.7233074706605144,0.7309056229845694
199,199,100,,test,0.8209394598745681,0.45160280610588,0.42369378,0.7314462791307512,0.18047109,0.60416484,0.7478204479879482,0.7176988818271497,0.7067410090971258,0.7478204479879482


==> images/logs/data/epsilon1_r2/log_earliness_train.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
0,0,1,,train,0.14271084337349402,1.0,0.04480238,-0.001735058860001027,1.5782368999999998,1.6230394,0.1414227216320844,0.132701707789071,0.14119283163998314,0.1414227216320844
2,2,2,,train,0.13849397590361445,1.0,0.044671475999999995,-0.0053560368846273755,1.5174625,1.5621338,0.1382672341117601,0.12382650132156567,0.13982952407975002,0.1382672341117601
4,4,3,,train,0.1446987951807229,0.9999549984931946,0.044845800000000005,-0.00011011587202539409,1.5114201999999999,1.556266,0.1428378824893182,0.11253706578186616,0.18252829617271865,0.1428378824893182
6,6,4,,train,0.2085542168674699,0.9766378998756408,0.04960957,0.07717487660237085,1.4493073,1.4989169,0.20917598147617544,0.1868470209221384,0.21717256051780345,0.20917598147617544
8,8,5,,train,0.23343373493975905,0.7169080376625061,0.08223966,0.1043510733824604,1.3656026,1.4478421000000001,0.2303349502927298,0.19635430510379034,0.21839685898958788,0.2303349502927298
10,10,6,,train,0.2786746987951807,0.6368610858917236,0.09811193,0.15824976353031014,1.3014257,1.3995376,0.2779553829600487,0.2340176460260836,0.2713383273719456,0.2779553829600487
12,12,7,,train,0.3624096385542169,0.6771504282951355,0.11893902,0.25625724857454324,1.1430153,1.2619543,0.3632465770584741,0.3220316611082998,0.33767574470973793,0.3632465770584741
14,14,8,,train,0.4002409638554217,0.6981361508369446,0.12878774,0.30000586569990245,1.0875186000000001,1.2163064,0.39890055459678536,0.35511256992783063,0.37593485040025215,0.39890055459678536
16,16,9,,train,0.4617469879518072,0.698473334312439,0.15073049,0.37218666591458255,0.9548728000000001,1.1056032,0.4620970610664346,0.4335258815759061,0.4332540962863948,0.4620970610664346
18,18,10,,train,0.4903614457831325,0.663986086845398,0.17583089999999998,0.4050544243703291,0.8733582000000001,1.0491891000000002,0.4877683509948264,0.4657042078288461,0.4669835394290529,0.4877683509948264
20,20,11,,train,0.5286144578313253,0.6675534248352051,0.1884626,0.4495544202464508,0.80773336,0.9961959999999999,0.5270174060162528,0.5102591763118465,0.508567329926684,0.5270174060162528
22,22,12,,train,0.5496987951807228,0.6558680534362793,0.19777404,0.4745060474365807,0.76703495,0.96480894,0.5485021023260006,0.5357233589067136,0.5338811750083893,0.5485021023260006
24,24,13,,train,0.5693373493975904,0.6467127799987793,0.20615989,0.4974386472938507,0.7343881999999999,0.9405479999999999,0.5671699955882038,0.5593499067978823,0.5565855177019353,0.5671699955882038
26,26,14,,train,0.587289156626506,0.6314355134963989,0.21576823,0.5186662516455055,0.6994415,0.9152098,0.5881264762064157,0.5734825389431951,0.5731261827627581,0.5881264762064157
28,28,15,,train,0.5818072289156626,0.5891401171684265,0.23043475,0.5120596680333054,0.7054512,0.93588585,0.5801685249211729,0.5743746732111673,0.5727137390290302,0.5801685249211729
30,30,16,,train,0.606144578313253,0.5392365455627441,0.25149,0.5404705975732106,0.66144145,0.9129315,0.603826087891865,0.5925696354406206,0.5903636062663846,0.603826087891865
32,32,17,,train,0.6277108433734939,0.5458400845527649,0.2627624,0.565680581488114,0.59981096,0.8625734,0.6273017235917362,0.6211998217521595,0.6191301185590612,0.6273017235917362
34,34,18,,train,0.6519277108433735,0.5351197719573975,0.27509293,0.5938996989906231,0.56658304,0.841676,0.6529796058652766,0.6506446326289452,0.650303863958845,0.6529796058652766
36,36,19,,train,0.6597590361445783,0.5330342054367065,0.27937716,0.6030359858340147,0.5528213000000001,0.83219844,0.6597543028153645,0.6569565288275142,0.6587042233471251,0.6597543028153645
38,38,20,,train,0.6700602409638554,0.5337039232254028,0.28655317,0.6150583924412669,0.5203677999999999,0.80692095,0.6714397188077467,0.6696134057969809,0.6698131771829335,0.6714397188077467
40,40,21,,train,0.6771686746987952,0.5235472917556763,0.29292548,0.6233034764178742,0.5131215,0.8060469,0.6755892421208306,0.6726602769851817,0.6717471559179382,0.6755892421208306
42,42,22,,train,0.6887951807228916,0.5186470746994019,0.29966494,0.6368843777192593,0.48208064,0.7817455,0.6884828813393058,0.6866439509819277,0.6868527824485909,0.6884828813393058
44,44,23,,train,0.692289156626506,0.5197936296463013,0.3020772,0.6410317224680846,0.47287628,0.7749535,0.6922992916594319,0.6889318474073499,0.6881037016099057,0.6922992916594319
46,46,24,,train,0.7090963855421687,0.5246669650077821,0.3075921,0.6605841049917311,0.44587964,0.75347173,0.7099005125247976,0.7079509946581931,0.7070308044127859,0.7099005125247976
48,48,25,,train,0.7105421686746988,0.5298770666122437,0.30832362,0.6623087305566091,0.4353189,0.7436425,0.7098701008626097,0.7079814928333078,0.7079238483862922,0.7098701008626097
50,50,26,,train,0.7216265060240964,0.524592399597168,0.31461683,0.6752618382036897,0.41841709999999993,0.7330339,0.7230089936838668,0.7207374321719214,0.7200963763764617,0.7230089936838668
52,52,27,,train,0.7092771084337349,0.5269914865493774,0.30719852,0.6608545209932699,0.44467923,0.7518776999999999,0.7090160465735392,0.7077995442706636,0.7091517818584999,0.7090160465735392
54,54,28,,train,0.7322289156626506,0.5250881314277649,0.32058507,0.6876048552438411,0.3865784,0.7071635000000001,0.7330883552631777,0.7317254628226568,0.7313082272938872,0.7330883552631777
56,56,29,,train,0.7452409638554217,0.5111526250839233,0.3302784,0.7027328511293365,0.37407967,0.7043581,0.7443519271297198,0.7434610307379153,0.7446965367481061,0.7443519271297198
58,58,30,,train,0.7552409638554217,0.5219063758850098,0.33336738,0.7144589946113131,0.350573,0.6839404,0.7558587284295849,0.7543964539086015,0.7543487440214979,0.7558587284295849
60,60,31,,train,0.7462048192771085,0.5101626515388489,0.33358714,0.7038338641451186,0.3537705,0.68735754,0.7445007956693066,0.7421685622225377,0.7428743963130126,0.7445007956693066
62,62,32,,train,0.7666265060240964,0.5160971283912659,0.33893508,0.7276928531344582,0.32696864,0.6659037,0.7657966057956443,0.7647314914418996,0.7649623447607471,0.7657966057956443
64,64,33,,train,0.7656626506024097,0.5109257698059082,0.34187362,0.7265863281376296,0.32344985,0.66532344,0.7658367898562479,0.7651103580159335,0.7654132864692068,0.7658367898562479
66,66,34,,train,0.7706024096385542,0.5067921876907349,0.34716890000000006,0.7323123830067214,0.3089533,0.6561220999999999,0.7697580914413481,0.7688386036981328,0.7697669434799183,0.7697580914413481
68,68,35,,train,0.7703012048192771,0.5071601271629333,0.34774279999999996,0.7320344912867287,0.30410752,0.65185034,0.7719140808246531,0.7707524475610759,0.7716538269707159,0.7719140808246531
70,70,36,,train,0.7722289156626506,0.5355570912361145,0.33592162,0.7342509770006591,0.31541935,0.65134096,0.7725359076894314,0.7714117414024029,0.7721447977103418,0.7725359076894314
72,72,37,,train,0.7682530120481927,0.5103386044502258,0.3440886,0.7295773526611944,0.32150212,0.66559076,0.7672816609298295,0.7666574273591074,0.7673159394922751,0.7672816609298295
74,74,38,,train,0.781867469879518,0.5125356316566467,0.3523232,0.7454809559089071,0.28715056,0.63947374,0.7807919813094328,0.7800164819073258,0.7807638811255796,0.7807919813094328
76,76,39,,train,0.804156626506024,0.5173092484474182,0.35697773,0.7715164060095369,0.25004202,0.6070198,0.8046158253512514,0.8039476510876319,0.8037190641210735,0.8046158253512514
78,78,40,,train,0.7879518072289157,0.5207970142364502,0.3512006,0.7525646779954629,0.27050012,0.62170076,0.7887767659163828,0.7878615510415489,0.7885429811026002,0.7887767659163828
80,80,41,,train,0.797289156626506,0.5158944725990295,0.3593775,0.7634634366299432,0.24714167,0.6065191999999999,0.7972350106557711,0.7966160306115884,0.7971554612015861,0.7972350106557711
82,82,42,,train,0.7948795180722892,0.505138099193573,0.36277777,0.7606770984856059,0.2545717,0.61734945,0.7945784962686019,0.7943077379715708,0.7947463021230533,0.7945784962686019
84,84,43,,train,0.7987349397590362,0.5114877223968506,0.36011925,0.7651663497893386,0.2579656,0.61808485,0.7972352146751966,0.7969466046856033,0.7980367212531577,0.7972352146751966
86,86,44,,train,0.8057831325301205,0.5053939819335938,0.3672873,0.7733603635435553,0.22578911,0.59307635,0.8060620625262013,0.8054595007905517,0.8070199847417496,0.8060620625262013
88,88,45,,train,0.8130120481927711,0.5083394646644592,0.37102792,0.7818388811479254,0.21388756,0.5849154999999999,0.8131289260481527,0.8124855457930356,0.8130221083931078,0.8131289260481527
90,90,46,,train,0.8151807228915663,0.5026376247406006,0.37554997,0.7843397980706429,0.20621967,0.58176965,0.8130347623177236,0.8125388516946749,0.8134189211857724,0.8130347623177236
92,92,47,,train,0.7978915662650602,0.5044074058532715,0.36867997,0.7642118629210336,0.23937239,0.6080523,0.7978398901962903,0.7966079909521134,0.7980345676562752,0.7978398901962903
94,94,48,,train,0.7968674698795181,0.512980580329895,0.36095867,0.7629946760305036,0.24684325,0.6078019,0.7955750854992881,0.7950039240734444,0.7955375477644667,0.7955750854992881
96,96,49,,train,0.8136144578313254,0.5029568672180176,0.37352246,0.7825526379718064,0.20883478,0.5823571999999999,0.8131599556525977,0.8126008811627098,0.8133000392144966,0.8131599556525977
98,98,50,,train,0.8154216867469879,0.5061094760894775,0.37545455,0.7846250128738282,0.20031795,0.5757725,0.8164086715203537,0.8161939676008241,0.8175326737797779,0.8164086715203537
100,100,51,,train,0.8178915662650602,0.4993105530738831,0.37843195,0.7875275705690766,0.19372702,0.572159,0.8168155215566092,0.8158108611901941,0.8161125040729246,0.8168155215566092
102,102,52,,train,0.8255421686746988,0.4956804811954498,0.38466048,0.7964492931340785,0.18131153,0.565972,0.8251249874290754,0.8244994497835879,0.8245147904270574,0.8251249874290754
104,104,53,,train,0.8165662650602409,0.4953000247478485,0.38047606,0.7860040510673155,0.19816294,0.578639,0.8174632190583079,0.8162632461697567,0.8163722966824288,0.8174632190583079
106,106,54,,train,0.8271686746987952,0.4961109161376953,0.3833511,0.7983559609493232,0.18115079999999997,0.5645018,0.8275133973535957,0.8271432230477302,0.827653012220323,0.8275133973535957
108,108,55,,train,0.8330722891566265,0.4987067580223084,0.38666558,0.8052298536151521,0.16822839,0.554894,0.8330368320124694,0.8325532104894503,0.8332472264617985,0.8330368320124694
110,110,56,,train,0.8148192771084337,0.5015213489532471,0.3769405,0.7839656770433524,0.20036070000000003,0.57730114,0.8168076494103635,0.8159114708397289,0.8162981451919344,0.8168076494103635
112,112,57,,train,0.8342168674698796,0.4988131821155548,0.388988,0.8065480195741398,0.15890013,0.54788816,0.8324117147115037,0.8319211360126048,0.8331111644618833,0.8324117147115037
114,114,58,,train,0.8278313253012048,0.4960959851741791,0.38859317,0.7990821926778768,0.17200568,0.56059885,0.8273431017070049,0.8268769063753449,0.8278289266716599,0.8273431017070049
116,116,59,,train,0.8439759036144578,0.4966882765293121,0.39633240000000003,0.8179659333706372,0.13402544,0.53035784,0.8440397339831379,0.8437789471439785,0.8441447321621001,0.8440397339831379
118,118,60,,train,0.8348192771084337,0.4924493730068207,0.39319766,0.8072821194678707,0.14980368,0.54300135,0.8353803411855206,0.8347699433727698,0.835212987795504,0.8353803411855206
120,120,61,,train,0.8350602409638554,0.5000414848327637,0.38915876,0.8075626716700226,0.15617508,0.5453338000000001,0.8348028513444551,0.8344416719916551,0.8351168247919245,0.8348028513444551
122,122,62,,train,0.8351204819277108,0.5007815361022949,0.39088646,0.8076323862530933,0.15216935,0.5430557,0.8343244284699216,0.8337414500584928,0.83446376028693,0.8343244284699216
124,124,63,,train,0.8440963855421687,0.4899093508720398,0.3982704,0.8181115189925741,0.13727820000000002,0.5355486,0.8434537836767901,0.8428103311713128,0.8434027364632269,0.8434537836767901
126,126,64,,train,0.8442771084337349,0.4932086169719696,0.39935276,0.8183185881761927,0.13053168,0.5298845,0.8448733735224343,0.8443896015866773,0.8448161066647507,0.8448733735224343
128,128,65,,train,0.8453614457831325,0.4924278259277344,0.39987826,0.8195715616171492,0.124713644,0.5245919,0.8466019754716122,0.8460680089046553,0.8462437257102235,0.8466019754716122
130,130,66,,train,0.8446385542168675,0.4984694719314575,0.39552155,0.8187469500281616,0.14093974,0.53646135,0.844750611371346,0.8444159714886039,0.8453674854192076,0.844750611371346
132,132,67,,train,0.8512048192771084,0.4927471280097962,0.3998828,0.8263844428536954,0.1212683,0.52115107,0.8506407006795348,0.8503138239625735,0.8510956522159729,0.8506407006795348
134,134,68,,train,0.8503012048192771,0.4912877976894378,0.40355873,0.8253651314905179,0.11558668,0.5191455,0.8507651854088903,0.8501728608508451,0.8511095720844303,0.8507651854088903
136,136,69,,train,0.8543975903614458,0.4908058643341065,0.4037055,0.8301295542533998,0.11307216,0.5167776,0.854463188875174,0.8539223548995082,0.8546073778056392,0.854463188875174
138,138,70,,train,0.8583132530120482,0.4993898868560791,0.40264305,0.8346713636025029,0.10643664,0.5090797,0.8573516775724015,0.8572928345280156,0.8581090245087362,0.8573516775724015
140,140,71,,train,0.8554216867469879,0.4940489530563354,0.4042447,0.8313103325169315,0.10308355,0.5073283,0.8570951099747874,0.8567263000276496,0.8568200248499865,0.8570951099747874
142,142,72,,train,0.8565662650602409,0.4910584688186646,0.4069679,0.8326128895189888,0.10231071,0.5092787,0.8548433479583778,0.8548162364089409,0.8555035877768539,0.8548433479583778
144,144,73,,train,0.8492168674698796,0.4990685284137726,0.40056548,0.8240654772588821,0.11877376,0.51933926,0.8486070621531702,0.8482387288096593,0.8495438340065468,0.8486070621531702
146,146,74,,train,0.8522289156626506,0.5007522702217102,0.40096635,0.8276040206123606,0.11383866,0.5148050000000001,0.8529921773878951,0.8523068390456789,0.8524373011132363,0.8529921773878951
148,148,75,,train,0.8628915662650603,0.4822022914886474,0.41361390000000003,0.8400324277542434,0.08464629,0.49826017,0.8616555468856847,0.8610144688561391,0.8615979196625236,0.8616555468856847
150,150,76,,train,0.8585542168674699,0.49220633506774897,0.4071591,0.8349519721409594,0.09921378,0.5063729,0.8583167291582601,0.8580250407305348,0.8592807605272863,0.8583167291582601
152,152,77,,train,0.8567469879518073,0.4934351742267609,0.40779978,0.8328512834490835,0.09713976,0.50493956,0.8565318620049126,0.8559065510608961,0.8560393948723505,0.8565318620049126
154,154,78,,train,0.8640361445783132,0.4844598174095154,0.41482154,0.841340545223746,0.07942798,0.49424952,0.8630486979610638,0.8629660832475367,0.8643806277728391,0.8630486979610638
156,156,79,,train,0.8657831325301205,0.4823340177536011,0.41622259999999994,0.8433991745167427,0.087190926,0.50341356,0.8659565816264184,0.865709632528083,0.8661148917552851,0.8659565816264184
158,158,80,,train,0.8605421686746988,0.4863700270652771,0.4140558,0.8372811149098799,0.083433665,0.49748948,0.8606964463539079,0.860085652395038,0.8611880392460247,0.8606964463539079
160,160,81,,train,0.8698795180722891,0.4814674854278565,0.41954678,0.8481998190285794,0.06811566,0.4876625,0.8706883165132095,0.8700202018120001,0.8700566876882323,0.8706883165132095
162,162,82,,train,0.8608433734939759,0.493882566690445,0.4071643,0.837659059385261,0.09999692,0.5071612,0.8606865194985235,0.8599147343449991,0.8600624618442032,0.8606865194985235
164,164,83,,train,0.8625301204819277,0.4875199794769287,0.41319373,0.8396170657819996,0.07952267,0.49271640000000005,0.8629122401562916,0.8624202201554692,0.8633916658137702,0.8629122401562916
166,166,84,,train,0.8644578313253012,0.4908775389194489,0.40985963,0.8418621714550067,0.08836984,0.49822953,0.8635601034089252,0.8634290701428705,0.8635117715560385,0.8635601034089252
168,168,85,,train,0.8667469879518073,0.4875238537788391,0.41464612,0.8445110093727605,0.079839975,0.4944861,0.8664971856893622,0.8662117736399351,0.8671500646389312,0.8664971856893622
170,170,86,,train,0.8704216867469879,0.4802772998809815,0.42280197,0.8488169688376811,0.05623029,0.47903225,0.8703465106026184,0.8699927767400916,0.8700730605043144,0.8703465106026184
172,172,87,,train,0.8705421686746988,0.4837048947811127,0.42074037,0.848953008344045,0.062344868,0.48308524,0.8705843025432884,0.8701054363392285,0.87064627517144,0.8705843025432884
174,174,88,,train,0.8769277108433735,0.4817039370536804,0.42313978,0.856411440172873,0.05607583,0.47921562,0.8767120327048635,0.8764166763507433,0.8764929877502841,0.8767120327048635
176,176,89,,train,0.8785542168674699,0.4842185974121094,0.4232282,0.8582969449390251,0.04580999,0.46903822,0.8783989644111189,0.8782428489159437,0.8785699174802476,0.8783989644111189
178,178,90,,train,0.8762650602409638,0.4781543612480164,0.42624646,0.8556389430061265,0.049582575,0.47582906,0.8761946725317004,0.8755977049447908,0.8759400414673645,0.8761946725317004
180,180,91,,train,0.8537349397590361,0.4834613800048828,0.4127455,0.8293410435234918,0.1063452,0.5190907,0.8537164061283018,0.8533652299628584,0.8539981406829813,0.8537164061283018
182,182,92,,train,0.8442168674698796,0.4987356066703797,0.39439222,0.8182420203383689,0.13935329999999999,0.5337455,0.8442746181354296,0.8439590776913294,0.8447011781180673,0.8442746181354296
184,184,93,,train,0.8601204819277108,0.5109513401985168,0.39658037,0.8368082952049081,0.112785436,0.50936574,0.8605507063536981,0.8602800430266784,0.8608004110768023,0.8605507063536981
186,186,94,,train,0.8715060240963856,0.4986521899700165,0.41095879999999996,0.8500853017249763,0.078593284,0.48955205,0.8723737023554727,0.8720406514164132,0.8728017291032218,0.8723737023554727
188,188,95,,train,0.8760240963855421,0.4885236024856568,0.41951615,0.8553555155132424,0.055667385,0.47518355,0.8770607573635599,0.8769399802201957,0.8771778598222123,0.8770607573635599
190,190,96,,train,0.877289156626506,0.4857404828071594,0.42180118,0.8568346886439207,0.052113245999999995,0.4739144,0.8773836249626612,0.8770460680569744,0.877242173598298,0.8773836249626612
192,192,97,,train,0.8765662650602409,0.4860541820526123,0.42084712,0.8559862904862633,0.053623535,0.47447065,0.8759568818434562,0.8760000938323174,0.8765987311615613,0.8759568818434562
194,194,98,,train,0.8810843373493976,0.4815425872802734,0.42722696,0.8612611654068033,0.04070707,0.467934,0.8819174101994519,0.8814431418686717,0.8815104996577938,0.8819174101994519
196,196,99,,train,0.8744578313253012,0.486829936504364,0.42126352,0.8535395730045877,0.0599737,0.48123717,0.8749718526297688,0.8745749709424271,0.8752928904969703,0.8749718526297688
198,198,100,,train,0.8727710843373494,0.4893196225166321,0.41770446,0.8515485291966183,0.061827127,0.47953162,0.8732005154426978,0.8728532359355607,0.8731049541232219,0.8732005154426978


==> images/logs/data/log_earliness.csv <==
,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
0,1,,train,0.14409638554216866,1.0,0.3646311,-0.0008750816211683774,10.831579,11.196209,0.14216671820389162,0.11990980888154927,0.15470835714267048,0.14216671820389162
1,1,,test,0.04876487904774095,1.0,0.3515369,0.0,10.579588,10.931125,0.1428571428571425,0.013284982042596904,0.00696641129253442,0.1428571428571425
2,2,,train,0.14409638554216866,1.0,0.36400568,0.0009106791201181338,10.386264,10.750268,0.14361944377648345,0.12459925953808483,0.1382975442400592,0.14361944377648345
3,2,,test,0.11852041469345961,1.0,0.36813992,0.0,10.289661,10.657803,0.1428571428571427,0.030274794435426473,0.01693148781335137,0.1428571428571427
4,3,,train,0.1616867469879518,1.0,0.36558264,0.02078399177478492,10.337999,10.703582,0.16082588645449777,0.13651119395827424,0.16107937453692905,0.16082588645449777
5,3,,test,0.6022014591066172,0.9999593098958333,0.3947445,0.3223558352936606,9.786758,10.181503,0.23454257916194762,0.18751331930263634,0.1620191729255145,0.23454257916194762
6,4,,train,0.23301204819277108,0.9995434880256653,0.40666902,0.10503884532805534,9.861834,10.268502,0.23213901716592103,0.1709312903737792,0.20366683787609213,0.23213901716592103
7,4,,test,0.14757455522846538,0.9989246292551399,0.4787348,0.0809016227379373,8.699629,9.178364,0.2498961527038525,0.12112758236812911,0.18158354921910755,0.2498961527038525
8,5,,train,0.2747590361445783,0.9991579651832581,0.44137305,0.15403862579086725,9.407179,9.848552,0.2753982314161239,0.24552206552995584,0.2716545216334608,0.2753982314161239
9,5,,test,0.6361192883655447,0.9998896224353303,0.58438414,0.4207917335080075,7.7135324,8.297916,0.33601148341689796,0.2612221921746343,0.28894783782129635,0.33601148341689796
10,6,,train,0.3293975903614458,0.9998043179512024,0.49328142,0.21751597679384005,8.791736,9.285017,0.3297934933051746,0.30502248172542107,0.32450135948309544,0.3297934933051746
11,6,,test,0.40918981185204145,1.0,0.51635665,0.24107901147116284,8.7995205,9.315877,0.3250847123164225,0.20089982779816246,0.27689275079283887,0.3250847123164225
12,7,,train,0.35807228915662653,0.999938428401947,0.5279971,0.2506876023219443,8.32738,8.855377,0.3561271775025004,0.32343298202385284,0.337106070121608,0.3561271775025004
13,7,,test,0.45104313323947265,1.0,0.53813857,0.2723155652008913,8.711494,9.249633,0.3366172691282538,0.21880616173262815,0.2491250842214406,0.3366172691282538
14,8,,train,0.371566265060241,1.0,0.5465221,0.26666201944415013,8.138845,8.685368,0.3718098361571026,0.33667819381473496,0.34909621323146983,0.3718098361571026
15,8,,test,0.6603097401766287,1.0,0.60861266,0.4599934446178807,7.1848197,7.793432,0.3845543331803349,0.3115306116287274,0.3627699581708999,0.3845543331803349
16,9,,train,0.4346385542168675,1.0,0.5956578,0.34034159957476257,7.5628624,8.15852,0.434332589104321,0.40780031528713784,0.41904776337050575,0.434332589104321
17,9,,test,0.7166261359273006,1.0,0.67834353,0.558383541153435,6.6612625,7.3396063,0.4740866634601364,0.4559479586580676,0.46013219364872143,0.4740866634601364
18,10,,train,0.48843373493975906,1.0,0.6523701,0.40286879946439863,7.2416553,7.894025,0.48685692382395823,0.4768040954131357,0.4779604208527005,0.48685692382395823
19,10,,test,0.755535645718674,1.0,0.7748127,0.6006591727569758,6.0422115,6.817024,0.474079473487424,0.4485379746905796,0.454349838240184,0.474079473487424
20,11,,train,0.5151204819277109,1.0,0.7000909,0.4344105922477127,6.784794,7.4848847,0.5145438207285346,0.5056537798977073,0.5047544690562048,0.5145438207285346
21,11,,test,0.24830410853705362,1.0,0.6982211,0.1992835742280978,6.7210574,7.4192786,0.47516914729716087,0.3484572969295217,0.35338220988665314,0.47516914729716087
22,12,,train,0.5286144578313253,1.0,0.71067727,0.45012422231226873,6.7096977,7.420376,0.5293657265612463,0.5200025760071582,0.5220386457867694,0.5293657265612463
23,12,,test,0.6504543709202611,1.0,0.71553826,0.5094238507853027,6.444355,7.1598935,0.539995710810612,0.5156349091839618,0.5203108561813605,0.539995710810612
24,13,,train,0.5660240963855422,1.0,0.74779457,0.4936867882754229,6.381024,7.128819,0.5672152665274944,0.5611809833934375,0.5607465921647078,0.5672152665274944
25,13,,test,0.5947779342122104,1.0,0.7337097,0.4620369608377205,6.553356,7.2870665,0.5587758878410218,0.5128210805523332,0.5476586732499167,0.5587758878410218
26,14,,train,0.6027710843373494,1.0,0.7932357,0.5362629090423903,6.086738,6.8799744,0.5981918765551095,0.5956007267290664,0.5955199018977926,0.5981918765551095
27,14,,test,0.7221297836938436,1.0,0.7889588,0.5929791664981948,6.067796,6.8567553,0.5841630608704985,0.5625535598497314,0.556441195700421,0.5841630608704985
28,15,,train,0.6254819277108433,1.0,0.81496376,0.562992158209659,5.9535737,6.7685375,0.6231964522249184,0.61985348363041,0.6233832106586089,0.6231964522249184
29,15,,test,0.6816843722001792,1.0,0.81840116,0.5479915210715071,5.5748253,6.3932266,0.5946907830220028,0.5494677856271063,0.5745122455911824,0.5946907830220028
30,16,,train,0.6349397590361445,1.0,0.8289656,0.5741127151367739,5.8008513,6.6298165,0.6369511911523319,0.6343530530554188,0.6328766449269361,0.6369511911523319
31,16,,test,0.5956738768718802,1.0,0.8057951,0.4737956097234936,5.977672,6.7834673,0.612286651038614,0.5570164813604283,0.5988929881527703,0.612286651038614
32,17,,train,0.6556024096385542,1.0,0.86327505,0.5981667479403919,5.6122537,6.4755287,0.6542839930086392,0.6539503689525629,0.6568967374344579,0.6542839930086392
33,17,,test,0.6711890439011903,1.0,0.8493396,0.5481893977110038,5.562386,6.411726,0.626622630655584,0.582504982494905,0.5973123457748792,0.626622630655584
34,18,,train,0.6850602409638554,1.0,0.893606,0.6325490616195537,5.333048,6.226654,0.6843128089031473,0.6843163942757898,0.6853543489955424,0.6843128089031473
35,18,,test,0.7577115064635863,1.0,0.86774075,0.6430276622981952,5.6153145,6.483055,0.6472148939019684,0.6145253144576194,0.607403339799726,0.6472148939019684
36,19,,train,0.6894578313253013,1.0,0.9074639,0.6377072275242558,5.196196,6.10366,0.6898822338231737,0.6894897417803512,0.6896476115866937,0.6898822338231737
37,19,,test,0.7647510559324203,1.0,0.9045546,0.6381872443458465,5.324438,6.2289925,0.6099867080519612,0.5971705686526051,0.6136590984954398,0.6099867080519612
38,20,,train,0.6981927710843373,1.0,0.91959065,0.6477575413074866,5.165783,6.085374,0.6974826285027904,0.697745428033403,0.7007033936803853,0.6974826285027904
39,20,,test,0.7116344553948547,1.0,0.89567524,0.5951219696202477,5.3534694,6.2491446,0.6645031950552235,0.6066796830667266,0.6335007066253345,0.6645031950552235
40,21,,train,0.7121686746987952,1.0,0.9359747,0.6641559435501266,5.0802684,6.0162435,0.7114525009226842,0.711065534945125,0.7116436081177658,0.7114525009226842
41,21,,test,0.7465762191219762,1.0,0.92559415,0.6292883071373314,5.009938,5.9355316,0.6540551775648418,0.5996743298691435,0.6630971602015656,0.6540551775648418
42,22,,train,0.7171686746987952,1.0,0.9443026,0.6699928118415812,4.955522,5.8998246,0.7184065351440285,0.7188537463614237,0.7203258142379914,0.7184065351440285
43,22,,test,0.7963650326379111,1.0,0.94070995,0.6911537139546536,5.113982,6.054692,0.67057212715694,0.6544293143658603,0.6627733267889647,0.67057212715694
44,23,,train,0.738132530120482,1.0,0.98033166,0.6944887360222846,4.728964,5.7092953,0.7367003368682913,0.7360833258165934,0.7360640403774574,0.7367003368682913
45,23,,test,0.7345449891206963,1.0,0.92041135,0.6247708679868006,5.5083523,6.4287634,0.6853576033232391,0.6318831285786553,0.6129462621529452,0.6853576033232391
46,24,,train,0.7390361445783132,1.0,0.99616295,0.6955444982741522,4.6555977,5.65176,0.7383106666905138,0.737425471433511,0.7378615939837191,0.7383106666905138
47,24,,test,0.7853577371048253,1.0,1.0419986,0.6744820225143127,4.355075,5.3970737,0.6636398192542389,0.6384972066135307,0.6788023982928839,0.6636398192542389
48,25,,train,0.7374698795180723,1.0,1.0035007,0.6936414526048703,4.595693,5.5991936,0.7373977639696963,0.7376030423252022,0.7400387795487621,0.7373977639696963
49,25,,test,0.763599129655702,1.0,1.0062828,0.6570033329165098,4.731126,5.7374086,0.6974061228023289,0.6612817096290428,0.6608393563074726,0.6974061228023289
50,26,,train,0.7533734939759036,1.0,1.0289026,0.7122679656542777,4.4707556,5.499658,0.7529673593675424,0.7528169790383029,0.7533696013007957,0.7529673593675424
51,26,,test,0.7920133111480865,1.0,1.0474365,0.6897606657588459,4.181989,5.2294264,0.6996016668258905,0.6771159769476238,0.6867046138245119,0.6996016668258905
52,27,,train,0.7581927710843374,1.0,1.0308502,0.7178358503821975,4.4400268,5.4708767,0.7599137319902992,0.7604766926244407,0.7642802707377462,0.7599137319902992
53,27,,test,0.8035325739152694,1.0,1.1170012,0.7005430271695362,3.8824344,4.9994354,0.6906637837829038,0.6640427334004556,0.6951156275685392,0.6906637837829038
54,28,,train,0.760421686746988,1.0,1.0510247,0.72047544367191,4.3159776,5.3670015,0.7615173174355973,0.7614306129522458,0.7630447656125258,0.7615173174355973
55,28,,test,0.6925636759247408,1.0,1.0051199,0.5840711077226368,4.7551146,5.7602344,0.7138024996826247,0.6480745616285004,0.6774019925380845,0.7138024996826247
56,29,,train,0.7626506024096386,1.0,1.0579352,0.7230078476352413,4.261137,5.3190727,0.7619368741731146,0.7625316966376482,0.7664087924856597,0.7619368741731146
57,29,,test,0.797772942531678,1.0,1.1282911,0.7000171053728634,3.8377876,4.9660788,0.7194273446235911,0.684645421098214,0.6767866962550789,0.7194273446235911
58,30,,train,0.7793975903614457,1.0,1.0815573,0.7425729693910618,4.087245,5.1688027,0.7809478784166258,0.7814432475271256,0.7829840167021386,0.7809478784166258
59,30,,test,0.8191475745552285,1.0,1.1215459,0.7247782124688849,4.0071607,5.128707,0.7133957774595941,0.6951558525152508,0.6916223988073168,0.7133957774595941
60,31,,train,0.7816265060240963,1.0,1.0867647,0.7452204359350953,4.052181,5.138945,0.7831512594394537,0.7835904840911956,0.7861990326419452,0.7831512594394537
61,31,,test,0.8151798284909766,1.0,1.1807334,0.7213005627237713,3.7178998,4.898633,0.7264865258138318,0.7019665083796356,0.6995699584665751,0.7264865258138318
62,32,,train,0.7828915662650603,1.0,1.1061604,0.7466840425702949,3.9495337,5.055694,0.7834999772536265,0.7840041651380629,0.7881906974121679,0.7834999772536265
63,32,,test,0.7825419173172917,1.0,1.1561413,0.6850191373906186,3.9417818,5.0979233,0.7377897266441068,0.6923457410909181,0.6819977249372594,0.7377897266441068
64,33,,train,0.7769879518072289,1.0,1.1079414,0.7398059148888454,4.008747,5.1166883,0.7769536005308412,0.776544987680288,0.7777843446859747,0.7769536005308412
65,33,,test,0.811852041469346,1.0,1.1862789,0.7110445053619916,3.5765853,4.762864,0.6868810369215848,0.6712361839828725,0.7008879262005732,0.6868810369215848
66,34,,train,0.7882530120481928,1.0,1.1092825,0.7529286114938996,3.9188175,5.0280995,0.7872017487457125,0.7872198054500011,0.7890003660394945,0.7872017487457125
67,34,,test,0.8256751567899654,1.0,1.1545616,0.7350621262817784,3.705418,4.8599796,0.7366396425520393,0.7187646589161026,0.7205881776206233,0.7366396425520393
68,35,,train,0.8010240963855422,1.0,1.1378608,0.7678731106731744,3.7793524,4.917213,0.8008738072941393,0.8007786915619787,0.8027017584917837,0.8008738072941393
69,35,,test,0.7749904006143606,1.0,1.1191026,0.675354954443227,3.99506,5.1141624,0.7412624392112425,0.6946293667381225,0.6975122195571885,0.7412624392112425
70,36,,train,0.8042168674698795,1.0,1.1386383,0.7715588363047065,3.72385,4.8624883,0.8027657622901376,0.8027802414846376,0.804727321331651,0.8027657622901376
71,36,,test,0.8114680660437732,1.0,1.2406288,0.7206793304118516,3.392632,4.6332607,0.742413903048177,0.7080405514976166,0.6969445564981466,0.742413903048177
72,37,,train,0.8119277108433735,1.0,1.1420038,0.780586623203186,3.6814125,4.823416,0.812485146124004,0.812718173639295,0.8145467204726938,0.812485146124004
73,37,,test,0.7817739664661462,0.9999398494112319,1.1484131,0.6857219154923516,4.0159917,5.164405,0.7512741461467093,0.7085847872433308,0.7068073907888172,0.7512741461467093
74,38,,train,0.8160240963855422,0.9999566674232483,1.161235,0.7853447330628524,3.6182652,4.7794995,0.8153377818275241,0.8155774758374313,0.8183004435698705,0.8153377818275241
75,38,,test,0.7533597849737617,0.9999787703804348,1.105941,0.6532832415489055,4.196431,5.3023725,0.7460713969439254,0.6963177647551786,0.7018316990161264,0.7460713969439254
76,39,,train,0.8183132530120482,0.9561380743980408,1.1795013,0.7879944389784802,3.5731678,4.7526684,0.8179977155044347,0.8182479249951591,0.8200116602548876,0.8179977155044347
77,39,,test,0.7954690899782414,0.683137047123392,1.3044676,0.6980780061247838,3.648161,4.952628,0.730724168966263,0.6882718130729257,0.6883722829039651,0.730724168966263
78,40,,train,0.8095180722891566,0.8662036061286926,1.2109423,0.7777364362471606,3.52523,4.7361727,0.808561870389565,0.8087484200602539,0.8109831633247069,0.808561870389565
79,40,,test,0.8369384359400999,0.6870166695850537,1.414525,0.7475675341465299,2.9911876,4.405712,0.7236906362824508,0.7114491042332327,0.7217951493599977,0.7236906362824508
80,41,,train,0.8122289156626507,0.8695560097694397,1.2102947,0.7809059266521592,3.5707135,4.7810082,0.8125493149219974,0.812094477154373,0.8147733329164423,0.8125493149219974
81,41,,test,0.8176116728529375,0.6734533399293268,1.3678694,0.7260451053719423,3.196177,4.5640464,0.7452182572402002,0.7156876085422664,0.7240999717711192,0.7452182572402002
82,42,,train,0.8192771084337349,0.8667190670967102,1.2173432,0.7891138306543577,3.50748,4.724823,0.8198648358964583,0.8201765662636785,0.8216611361696952,0.8198648358964583
83,42,,test,0.8622808140279022,0.7157928264512063,1.5099169,0.7770150541312457,2.579278,4.0891953,0.7007834319923888,0.7157265765283329,0.7613062525806649,0.7007834319923888
84,43,,train,0.8198795180722892,0.874917209148407,1.1944888,0.7898414602066346,3.5953789,4.7898674,0.8190666577389701,0.8191561140437081,0.822468632757351,0.8190666577389701
85,43,,test,0.7957250735952899,0.7286360742911611,1.2800128,0.7020595622444028,3.897296,5.177309,0.7475872587395778,0.7013464153683182,0.6788455874626956,0.7475872587395778
86,44,,train,0.8212048192771084,0.8677868843078613,1.2247891,0.7914202148496082,3.4835987,4.708388,0.8212235259655929,0.820740118211238,0.8227164929638289,0.8212235259655929
87,44,,test,0.8014847049788814,0.689730692675858,1.3656287,0.7086460545102344,3.2436786,4.6093073,0.7540105486404117,0.7191382694421271,0.712211670439779,0.7540105486404117
88,45,,train,0.8318072289156626,0.8641642928123474,1.2489021,0.8037968753931046,3.3182075,4.56711,0.8321449838181413,0.8319180003041634,0.8337450378679623,0.8321449838181413
89,45,,test,0.7316011775246384,0.7051232639986027,1.2472928,0.6295024601412701,4.0989146,5.3462076,0.7459398149049615,0.6865154068551601,0.7004637106331811,0.7459398149049615
90,46,,train,0.8239156626506025,0.8675316572189331,1.2379067,0.7945674201053243,3.375146,4.613053,0.8253761773054281,0.8250894511545311,0.8256733946906213,0.8253761773054281
91,46,,test,0.7808780238064764,0.7188376750373905,1.2606785,0.6826471536220454,3.7634974,5.0241756,0.7465495680377651,0.6995934290740555,0.6975183770725976,0.7465495680377651
92,47,,train,0.826987951807229,0.8629165291786194,1.2441319,0.7981441183471476,3.3624592,4.6065907,0.8267252130195922,0.8267169195130666,0.8284290483860298,0.8267252130195922
93,47,,test,0.8398822475361577,0.69766607487045,1.3605882,0.7569761010137467,3.2162757,4.5768642,0.7549905650254296,0.7306517816607948,0.7153301762164894,0.7549905650254296
94,48,,train,0.8369277108433735,0.8163065910339355,1.2825506,0.8097486095803884,3.1915536,4.4741044,0.8373579500275922,0.8374045155406611,0.8389129815573622,0.8373579500275922
95,48,,test,0.8302828618968386,0.6551177399089638,1.4074283,0.7456913060694303,3.1763413,4.58377,0.7540181937272756,0.7252273163981217,0.708617771973432,0.7540181937272756
96,49,,train,0.8379518072289157,0.7914126515388489,1.2887474,0.8109060797210128,3.2354374,4.524185,0.8367845088554132,0.8367992438373404,0.8392028658588961,0.8367845088554132
97,49,,test,0.8210674516830923,0.6366402689787314,1.3918316,0.734095688630291,3.1862893,4.5781207,0.7636395191334059,0.7302783905355905,0.7180060677592337,0.7636395191334059
98,50,,train,0.8409036144578313,0.7915971279144287,1.3028873,0.8143652941561842,3.1700912,4.4729786,0.8410472230513484,0.841291259775522,0.8432849781189244,0.8410472230513484
99,50,,test,0.777166261359273,0.6692664831813138,1.3138976,0.681054559224726,3.6779532,4.991851,0.7624151539674123,0.7093551818045386,0.7150838030170804,0.7624151539674123
100,51,,train,0.841566265060241,0.7940546870231628,1.2935988,0.8151377363808482,3.1938078,4.4874063,0.8412817074227528,0.8412616592236437,0.8439995360081527,0.8412817074227528
101,51,,test,0.7839498272110585,0.6540887177573096,1.285884,0.6879742871777765,3.6948538,4.9807377,0.7473334024913841,0.7064231773315937,0.7019053369707766,0.7473334024913841
102,52,,train,0.8440963855421687,0.7889008522033691,1.3084321,0.8181253378679115,3.1136487,4.422081,0.8436227331233928,0.8434351112580132,0.8448610430778786,0.8436227331233928
103,52,,test,0.858697043389223,0.5940516471112796,1.513881,0.7798724132835751,2.6907196,4.2046003,0.744930063887563,0.7381662603200188,0.7383411896639908,0.744930063887563
104,53,,train,0.8480722891566265,0.7927702069282532,1.3060646,0.8227342386265714,3.0924516,4.3985167,0.8469570867574138,0.8468557721875397,0.8480523622455723,0.8469570867574138
105,53,,test,0.8016126967874057,0.6317792620957267,1.374062,0.711210507095191,3.3048742,4.678936,0.7615811209498627,0.7202910352268618,0.7060075954536476,0.7615811209498627
106,54,,train,0.8489759036144578,0.7822575569152832,1.3205246,0.8238069025058539,3.0429006,4.363425,0.8497137229141316,0.8493660334066223,0.8504995564031308,0.8497137229141316
107,54,,test,0.790221425828747,0.6220369457917299,1.3300067,0.69536607459722,3.5000134,4.83002,0.7549411311734985,0.7156809449401484,0.7172666724589524,0.7549411311734985
108,55,,train,0.8523493975903614,0.7528676390647888,1.3453144,0.8277357748613704,2.9593813,4.3046956,0.8514630842502893,0.8511834295437538,0.8520834074796845,0.8514630842502893
109,55,,test,0.8229873288109562,0.6362674669849244,1.4067591,0.7365568942666186,3.2763553,4.6831145,0.7610268734273703,0.7214488064769228,0.6987069807117999,0.7610268734273703
110,56,,train,0.8472891566265061,0.6503209471702576,1.3817188,0.8218272745390579,2.9769764,4.3586955,0.8472071536032661,0.8469302251666565,0.8474491337966992,0.8472071536032661
111,56,,test,0.7720465890183028,0.587575378863681,1.3352894,0.6746824572103702,3.686768,5.022057,0.7609344497436867,0.7142676902389006,0.7246082429780998,0.7609344497436867
112,57,,train,0.841566265060241,0.6139785647392273,1.3854057,0.8151366005784602,3.0621958,4.4476013,0.8418792546462347,0.8416248126320772,0.8425071595110512,0.8418792546462347
113,57,,test,0.7683348265710994,0.5753626946103317,1.3490922,0.6734502915226129,3.5286798,4.8777723,0.7757203066277133,0.7149522704603095,0.706931168066525,0.7757203066277133
114,58,,train,0.8527710843373494,0.6027374863624573,1.4066244,0.828233191554645,2.8671527,4.273777,0.8521729854113748,0.8518025772330391,0.8523894397893906,0.8521729854113748
115,58,,test,0.7804940483809036,0.5745557276965019,1.3400207,0.687426722203752,3.7982183,5.138239,0.7605150861775065,0.7002511180884292,0.6726513426551053,0.7605150861775065
116,59,,train,0.8516867469879518,0.6044548153877258,1.413204,0.826956430176173,2.877091,4.2902946,0.851780122571386,0.8514527241756535,0.8519071505084813,0.851780122571386
117,59,,test,0.8434660181748368,0.5216241448906724,1.5271628,0.7612910007974455,2.80342,4.330583,0.7588989291567295,0.7390773170158891,0.7308378122873505,0.7588989291567295
118,60,,train,0.8590361445783132,0.6112687587738037,1.425392,0.8355381588877939,2.807993,4.2333856,0.859423052123873,0.8591600879258462,0.859793691847858,0.859423052123873
119,60,,test,0.835018558812236,0.5289077091934895,1.5285174,0.7511805201804552,2.8194194,4.3479366,0.7616352032034427,0.7320631698009555,0.719009102710829,0.7616352032034427
120,61,,train,0.8525301204819277,0.5926415324211121,1.418529,0.8279186835321951,2.8434033,4.2619324,0.85401663377991,0.8536125859846069,0.8541864096005235,0.85401663377991
121,61,,test,0.7903494176372712,0.5510313892268074,1.3795857,0.6982799850451932,3.449577,4.829163,0.7623361060997267,0.7115422187859665,0.698089666299257,0.7623361060997267
122,62,,train,0.8605421686746988,0.5928215980529785,1.4365783,0.8372717915679171,2.7803268,4.216905,0.8602111429295165,0.8600584403169009,0.8604660670737457,0.8602111429295165
123,62,,test,0.8462818379623704,0.5572145790106098,1.5092046,0.7668152699330559,2.7718258,4.28103,0.7673644066524805,0.7445630689416635,0.7281199293991746,0.7673644066524805
124,63,,train,0.864578313253012,0.6048269867897034,1.4357077,0.8419998846144593,2.7222931,4.1580014,0.8635198927660498,0.8628815775421746,0.8634794064429709,0.8635198927660498
125,63,,test,0.833994624344042,0.5491059587318138,1.4875848,0.7511203434476343,2.9707863,4.4583716,0.7644870391037638,0.7382576596048164,0.7276519960615022,0.7644870391037638
126,64,,train,0.8671686746987952,0.5989297032356262,1.4409887,0.8450162269107078,2.7250917,4.1660805,0.865782402245188,0.8655273985472915,0.8656696528219424,0.865782402245188
127,64,,test,0.8059644182772303,0.5765341691549756,1.3729278,0.7157930148163293,3.507327,4.8802547,0.7497821661901586,0.7062533274167455,0.6918898864823734,0.7497821661901586
128,65,,train,0.8497590361445783,0.6010801196098328,1.4165044,0.8247132347871345,2.8343053,4.25081,0.850614864740942,0.8502931548146994,0.8503671096432666,0.850614864740942
129,65,,test,0.7531038013567132,0.5617026248148032,1.3197157,0.6552386790615893,3.9307978,5.2505136,0.756868598281166,0.6979932794063363,0.689714933220996,0.756868598281166
130,66,,train,0.8571084337349397,0.5837523937225342,1.4456353,0.8332859395011275,2.737088,4.182723,0.8579253202592562,0.8575951603074781,0.8574163550044045,0.8579253202592562
131,66,,test,0.8141558940227825,0.5824426218788619,1.4275999,0.7263613728392977,3.244204,4.6718035,0.7594646857543702,0.7183566991491865,0.6985746680785532,0.7594646857543702
132,67,,train,0.8656024096385542,0.6002563238143921,1.4405496,0.8432044544421166,2.7097363,4.1502857,0.8655109548745915,0.8652264947552072,0.8656117404542097,0.8655109548745915
133,67,,test,0.806348393702803,0.5248948420691847,1.4536005,0.7161837601108194,3.2031565,4.6567574,0.763285146232264,0.7238917704104273,0.7119292461563888,0.763285146232264
134,68,,train,0.8633132530120482,0.5851444005966187,1.4537799,0.8405254119771481,2.6586752,4.1124554,0.8631415701856883,0.8629294314480127,0.8635651917798833,0.8631415701856883
135,68,,test,0.8169717138103162,0.5607298446979272,1.4160028,0.7304095656792534,3.4640865,4.8800898,0.765891121001694,0.7210082283286301,0.698755259922388,0.765891121001694
136,69,,train,0.862710843373494,0.5870477557182312,1.4499421,0.8398274661436246,2.6831598,4.133102,0.8628577062390382,0.8624510859493546,0.862798942076734,0.8628577062390382
137,69,,test,0.8295149110456931,0.5285809979654674,1.4984419,0.7451146207273964,3.0460443,4.544486,0.7579105019644381,0.7257677418431758,0.7093981124649996,0.7579105019644381
138,70,,train,0.8715060240963856,0.5998343825340271,1.4541734,0.8500827386386944,2.6443822,4.0985556,0.8715644711122222,0.8713724548968206,0.8715483679634076,0.8715644711122222
139,70,,test,0.7111224881607577,0.5501113869315948,1.3156016,0.6110753383820191,4.1498094,5.465411,0.762110295914176,0.6975551395982016,0.7054751539397017,0.762110295914176
140,71,,train,0.86,0.5875155329704285,1.4300048,0.8366520516411109,2.7843173,4.214322,0.860462740124782,0.8603671516214506,0.8605628503874233,0.860462740124782
141,71,,test,0.7886855241264559,0.5492429885204262,1.4144583,0.6946598110011408,3.336464,4.750922,0.7599112863311953,0.709564979242607,0.7036854466752904,0.7599112863311953
142,72,,train,0.8737349397590362,0.5836957693099976,1.4752722,0.8526810201082303,2.566604,4.0418763,0.8733347109230741,0.8731461917954617,0.8732913340858147,0.8733347109230741
143,72,,test,0.8226033533853834,0.5416898629060288,1.4852587,0.7367223819349376,3.0524075,4.5376663,0.7697242132745105,0.7364674224459894,0.7268738340956732,0.7697242132745105
144,73,,train,0.8728915662650603,0.5821002125740051,1.4685069,0.8516819405981303,2.619076,4.0875826,0.8720689596967827,0.8720246941818329,0.872381565757511,0.8720689596967827
145,73,,test,0.8606169205170869,0.5487532919624551,1.5254779,0.7852145832875785,2.7510984,4.276576,0.7620611206477379,0.7464134348275552,0.7331163613476205,0.7620611206477379
146,74,,train,0.8765662650602409,0.5855095982551575,1.4670807,0.8559752084983425,2.5976555,4.064736,0.8762003868425942,0.876061356706485,0.8767741332365401,0.8762003868425942
147,74,,test,0.7859976961474465,0.5640101390907623,1.373023,0.6936588209650354,3.6093695,4.982393,0.7668739057255525,0.7159631347193415,0.6986406958956335,0.7668739057255525
148,75,,train,0.8774096385542168,0.596786618232727,1.4678872,0.8569662750602762,2.5525057,4.0203924,0.877136707885615,0.8768561267357684,0.8769855360426276,0.877136707885615
149,75,,test,0.8594649942403686,0.5481817708552761,1.5179461,0.7833797552242143,2.890667,4.408613,0.7558767602107113,0.7387381288921813,0.7277601948472504,0.7558767602107113
150,76,,train,0.8740361445783132,0.584815502166748,1.4765165,0.8530217388777521,2.6008584,4.0773745,0.8740202755745509,0.873872104726564,0.8743338279122149,0.8740202755745509
151,76,,test,0.8365544605145271,0.5794629871731407,1.4761256,0.7555592969667351,2.961049,4.437175,0.7730290519405322,0.7378806541228587,0.7144057033942316,0.7730290519405322
152,77,,train,0.8772289156626506,0.5794495940208435,1.4836731,0.8567625680623687,2.5098543,3.9935272,0.8774110323651303,0.877114117356307,0.8776238027328205,0.8774110323651303
153,77,,test,0.7579674900806348,0.5537702789495211,1.3522245,0.6600783925322811,4.0160007,5.3682256,0.7525285756276449,0.6966621002214021,0.6932104502920431,0.7525285756276449
154,78,,train,0.8816867469879518,0.5838861465454102,1.487426,0.8619678476924786,2.5016654,3.9890914,0.8820272387810617,0.8817612656865822,0.8818270882943656,0.8820272387810617
155,78,,test,0.7953410981697171,0.515264047096183,1.4916549,0.7023036190748159,3.2999558,4.7916107,0.7510786974281671,0.7091596790334733,0.7035081145422845,0.7510786974281671
156,79,,train,0.8722289156626506,0.5860213041305542,1.4690633,0.85092627746674,2.5995073,4.068571,0.8737729056610158,0.8734391350106808,0.8735523917863902,0.8737729056610158
157,79,,test,0.8521694611544861,0.5442040779740338,1.5452586,0.772298181999308,2.654905,4.200164,0.7558374981852856,0.7391502658529078,0.7321165371193775,0.7558374981852856
158,80,,train,0.8818072289156627,0.5824671387672424,1.5011677,0.8620884788713894,2.4191358,3.9203038,0.8814528931408075,0.8815119062134734,0.8822571193373406,0.8814528931408075
159,80,,test,0.8322027390247024,0.54795687403013,1.4716742,0.7491953769067522,3.1987782,4.6704526,0.7624525992267273,0.7287287267006867,0.7053502600262747,0.7624525992267273
160,81,,train,0.8834939759036144,0.5816953778266907,1.4977081,0.86407711564801,2.4437273,3.9414353,0.8831548696148903,0.8828370008107184,0.8828512549557178,0.8831548696148903
161,81,,test,0.8057084346601817,0.5316459708047201,1.4478049,0.7157732353294094,3.4165792,4.864384,0.7576943939242093,0.7136929629759549,0.6970040401184161,0.7576943939242093
162,82,,train,0.8826506024096386,0.5813394784927368,1.4962994,0.8630860338863167,2.4280882,3.9243872,0.8831435508668216,0.882791384793659,0.8829469458262386,0.8831435508668216
163,82,,test,0.8243952387047229,0.5551474531478204,1.5053025,0.7382570936487013,2.957983,4.4632854,0.7643369607718764,0.7315404525037759,0.721658579761117,0.7643369607718764
164,83,,train,0.8893373493975903,0.5927338600158691,1.4993851,0.8708697886615906,2.414719,3.9141042,0.8891825816070474,0.8894365677828857,0.8905464722722339,0.8891825816070474
165,83,,test,0.7897094585946499,0.5439220614037398,1.4168556,0.6979711477387149,3.4992185,4.9160743,0.7660986122894231,0.719762915483755,0.7099553035799276,0.7660986122894231
166,84,,train,0.8856626506024097,0.5857009291648865,1.4978222,0.8665835434280755,2.42947,3.9272923,0.8863263046183718,0.8862057626941889,0.8866231213600729,0.8863263046183718
167,84,,test,0.8384743376423909,0.5209674858776401,1.5175045,0.7554970600399169,2.9101934,4.427698,0.7596449887941258,0.738273619772368,0.7285586043928831,0.7596449887941258
168,85,,train,0.8832530120481927,0.5765865445137024,1.4963465,0.8637996896767707,2.4404507,3.9367971,0.8839015292432382,0.8835205941802453,0.8841503621769048,0.8839015292432382
169,85,,test,0.8296429028542174,0.5356199937594793,1.5118314,0.7452980973473816,2.9317946,4.443626,0.764550248731035,0.7375185676843178,0.7271271824216008,0.764550248731035
170,86,,train,0.8874096385542168,0.5881235599517822,1.5057449,0.8686366759038697,2.4293728,3.9351177,0.8868273588984469,0.8866521743879462,0.8871493342457456,0.8868273588984469
171,86,,test,0.8310508127479841,0.5471190775395671,1.4957016,0.7476923739349934,2.9979382,4.49364,0.7737137251277515,0.7397998422431441,0.7205209495367303,0.7737137251277515
172,87,,train,0.8876506024096386,0.5778648853302002,1.5060194,0.8689189739440143,2.3951688,3.9011881,0.8883426512103586,0.8882300522643521,0.8884017582700399,0.8883426512103586
173,87,,test,0.8576731089210291,0.5100100097381965,1.5731227,0.7803593866595631,2.678491,4.2516136,0.7563471183887468,0.742674178764407,0.7318894146796684,0.7563471183887468
174,88,,train,0.8886144578313253,0.5838297605514526,1.5030991,0.8700414453274263,2.4022105,3.9053097,0.8882112131174805,0.8881855216144594,0.888445801718641,0.8882112131174805
175,88,,test,0.8176116728529375,0.5518887641443027,1.4501803,0.7305136069688176,3.3133767,4.7635565,0.7692772490255402,0.7273273501585861,0.7100969294704254,0.7692772490255402
176,89,,train,0.8952409638554217,0.5818077921867371,1.5184518,0.8777756797880485,2.2985067,3.8169587,0.8948508014712526,0.8947712924543744,0.8950989706691751,0.8948508014712526
177,89,,test,0.8464098297708946,0.5416630241686327,1.5591947,0.7667524349114255,2.8046796,4.3638744,0.7624089811144749,0.7376368260444214,0.7173344056697278,0.7624089811144749
178,90,,train,0.8970481927710844,0.5819171071052551,1.5291417,0.8798877810608627,2.2819495,3.8110912,0.896631091535807,0.8964370274040826,0.8965161227314805,0.896631091535807
179,90,,test,0.8487136823243312,0.5284438228060752,1.5316923,0.7692461996445754,2.8246973,4.3563895,0.7568409774968563,0.7385771410796593,0.7279889702823459,0.7568409774968563
180,91,,train,0.8921686746987951,0.5750811100006104,1.5177014,0.8741945811252818,2.3543682,3.8720694,0.892706366021829,0.8924859469187686,0.8930426850247536,0.892706366021829
181,91,,test,0.8218354025342378,0.5221337243313603,1.5181452,0.7362633972954505,2.9699597,4.488105,0.7713107818753926,0.7308243254596108,0.7153346463072031,0.7713107818753926
182,92,,train,0.8954819277108433,0.578761875629425,1.5284495,0.878054256909064,2.2909205,3.8193696,0.8948634050525535,0.8947169447138626,0.8949237018905282,0.8948634050525535
183,92,,test,0.8700883143478817,0.5151618514378651,1.6241891,0.7970633095980014,2.4051533,4.0293427,0.7596492065376926,0.7554365287345565,0.7528517302321577,0.7596492065376926
184,93,,train,0.8880722891566265,0.576209306716919,1.5158905,0.8694009778692184,2.3506718,3.866562,0.8878536371297423,0.8878612518839457,0.8882052723971681,0.8878536371297423
185,93,,test,0.841546141046973,0.5219965875717967,1.554881,0.7589142342807248,2.8972974,4.452178,0.7444439596738588,0.7206544716802069,0.7063522539396075,0.7444439596738588
186,94,,train,0.8895783132530121,0.5701529383659363,1.5157516,0.8711698701587579,2.3874679,3.903219,0.8898440466585819,0.8894120697356838,0.8897006632860105,0.8898440466585819
187,94,,test,0.8076283117880456,0.5257210637542482,1.4423721,0.7189921493278163,3.3179579,4.7603297,0.7657482876782871,0.7260215264524772,0.7182461778009921,0.7657482876782871
188,95,,train,0.8959638554216868,0.5755922198295593,1.5223477,0.8786194577951901,2.2818077,3.8041553,0.8957993871434713,0.8956296840712957,0.8955577227166557,0.8957993871434713
189,95,,test,0.8388583130679637,0.5330292039474146,1.5050998,0.7579545583171381,3.0496874,4.554787,0.7712862769471351,0.7403136597956503,0.7194572619530899,0.7712862769471351
190,96,,train,0.8960843373493976,0.5686191320419312,1.5341386,0.8787504248710448,2.2970035,3.8311417,0.8961305960388526,0.8960693737114207,0.8964951343203673,0.8961305960388526
191,96,,test,0.8410341738128759,0.4929841839882808,1.588372,0.7594803986265634,2.7569304,4.345302,0.7597149936320747,0.7368970338003242,0.7276350707796737,0.7597149936320747
192,97,,train,0.8939156626506024,0.5799349546432495,1.5172892,0.876228321998774,2.3413177,3.8586066,0.8937170018151884,0.8936265167868892,0.8939570794579813,0.8937170018151884
193,97,,test,0.842570075515167,0.5582535028323713,1.4942846,0.7603514981351163,2.977484,4.4717684,0.7561978355626753,0.7321157138563333,0.7167781384417482,0.7561978355626753
194,98,,train,0.892289156626506,0.5772218108177185,1.5176562,0.8743328515996674,2.3483741,3.86603,0.8925572704017155,0.8924318815215215,0.8926926643596776,0.8925572704017155
195,98,,test,0.8434660181748368,0.5162516632611505,1.549953,0.7625719439784724,2.8680964,4.418049,0.7605429509013552,0.7374095047141773,0.7213421629351336,0.7605429509013552
196,99,,train,0.9001807228915663,0.5687930583953857,1.5436732,0.8835444894411785,2.2378492,3.7815225,0.8997080681767583,0.89950846584891,0.8997545578980503,0.8997080681767583
197,99,,test,0.8080122872136183,0.5348480804035362,1.4455585,0.7197302915534369,3.3332186,4.778777,0.7754108883525904,0.7324159611960696,0.7198904598153598,0.7754108883525904
198,100,,train,0.9048192771084337,0.579586923122406,1.5427352,0.888945435672014,2.186342,3.7290773,0.9040874671899735,0.9041403008979909,0.904487528560761,0.9040874671899735
199,100,,test,0.8549852809420198,0.5105252312108541,1.5978818,0.7770909212787109,2.7000856,4.2979674,0.7564396141442932,0.7404248608862197,0.7292902974046883,0.7564396141442932


==> images/logs/data/log_earliness_test.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
1,1,1,,test,0.04876487904774095,1.0,0.35153690000000004,0.0,10.579588000000001,10.931125,0.1428571428571425,0.013284982042596904,0.00696641129253442,0.1428571428571425
3,3,2,,test,0.1185204146934596,1.0,0.36813992,0.0,10.289661,10.657803,0.1428571428571427,0.030274794435426473,0.016931487813351367,0.1428571428571427
5,5,3,,test,0.6022014591066172,0.9999593098958331,0.3947445,0.3223558352936606,9.786758,10.181503,0.2345425791619476,0.18751331930263634,0.1620191729255145,0.2345425791619476
7,7,4,,test,0.14757455522846538,0.99892462925514,0.4787348,0.0809016227379373,8.699629,9.178364,0.2498961527038525,0.12112758236812912,0.18158354921910755,0.2498961527038525
9,9,5,,test,0.6361192883655447,0.9998896224353304,0.58438414,0.4207917335080075,7.713532400000001,8.297916,0.336011483416898,0.2612221921746343,0.28894783782129635,0.336011483416898
11,11,6,,test,0.4091898118520415,1.0,0.51635665,0.24107901147116284,8.7995205,9.315877,0.3250847123164225,0.20089982779816248,0.2768927507928389,0.3250847123164225
13,13,7,,test,0.4510431332394727,1.0,0.53813857,0.2723155652008913,8.711494,9.249633,0.3366172691282538,0.21880616173262812,0.2491250842214406,0.3366172691282538
15,15,8,,test,0.6603097401766287,1.0,0.60861266,0.4599934446178807,7.1848197,7.793432000000001,0.3845543331803349,0.3115306116287274,0.3627699581708999,0.3845543331803349
17,17,9,,test,0.7166261359273006,1.0,0.67834353,0.558383541153435,6.6612625,7.3396063,0.4740866634601364,0.4559479586580676,0.4601321936487214,0.4740866634601364
19,19,10,,test,0.755535645718674,1.0,0.7748126999999999,0.6006591727569758,6.0422115,6.817024000000001,0.474079473487424,0.4485379746905796,0.454349838240184,0.474079473487424
21,21,11,,test,0.2483041085370536,1.0,0.6982210999999999,0.1992835742280978,6.721057400000001,7.419278599999999,0.4751691472971609,0.3484572969295217,0.35338220988665314,0.4751691472971609
23,23,12,,test,0.6504543709202611,1.0,0.71553826,0.5094238507853027,6.444355000000001,7.1598935,0.539995710810612,0.5156349091839618,0.5203108561813605,0.539995710810612
25,25,13,,test,0.5947779342122104,1.0,0.7337097,0.4620369608377205,6.553356,7.287066499999999,0.5587758878410218,0.5128210805523332,0.5476586732499167,0.5587758878410218
27,27,14,,test,0.7221297836938436,1.0,0.7889588000000001,0.5929791664981948,6.0677959999999995,6.8567553,0.5841630608704985,0.5625535598497314,0.556441195700421,0.5841630608704985
29,29,15,,test,0.6816843722001792,1.0,0.81840116,0.5479915210715071,5.5748253,6.393226599999999,0.5946907830220028,0.5494677856271063,0.5745122455911824,0.5946907830220028
31,31,16,,test,0.5956738768718802,1.0,0.8057951,0.4737956097234936,5.977672,6.7834673,0.612286651038614,0.5570164813604283,0.5988929881527703,0.612286651038614
33,33,17,,test,0.6711890439011903,1.0,0.8493396000000001,0.5481893977110038,5.562386,6.411726,0.626622630655584,0.582504982494905,0.5973123457748792,0.626622630655584
35,35,18,,test,0.7577115064635863,1.0,0.86774075,0.6430276622981952,5.615314499999999,6.483055,0.6472148939019684,0.6145253144576194,0.607403339799726,0.6472148939019684
37,37,19,,test,0.7647510559324203,1.0,0.9045546,0.6381872443458465,5.324438,6.2289925,0.6099867080519612,0.5971705686526051,0.6136590984954398,0.6099867080519612
39,39,20,,test,0.7116344553948547,1.0,0.89567524,0.5951219696202477,5.353469400000001,6.249144599999999,0.6645031950552235,0.6066796830667266,0.6335007066253345,0.6645031950552235
41,41,21,,test,0.7465762191219762,1.0,0.92559415,0.6292883071373314,5.009938,5.9355316,0.6540551775648418,0.5996743298691435,0.6630971602015656,0.6540551775648418
43,43,22,,test,0.7963650326379111,1.0,0.94070995,0.6911537139546536,5.113982,6.054692,0.6705721271569399,0.6544293143658603,0.6627733267889647,0.6705721271569399
45,45,23,,test,0.7345449891206963,1.0,0.92041135,0.6247708679868006,5.5083523,6.4287634,0.6853576033232391,0.6318831285786553,0.6129462621529452,0.6853576033232391
47,47,24,,test,0.7853577371048253,1.0,1.0419985999999999,0.6744820225143127,4.355075,5.3970737,0.6636398192542389,0.6384972066135307,0.6788023982928839,0.6636398192542389
49,49,25,,test,0.763599129655702,1.0,1.0062828000000001,0.6570033329165098,4.731126000000001,5.737408599999999,0.6974061228023289,0.6612817096290428,0.6608393563074726,0.6974061228023289
51,51,26,,test,0.7920133111480865,1.0,1.0474364999999999,0.6897606657588459,4.181989,5.2294264,0.6996016668258905,0.6771159769476238,0.6867046138245119,0.6996016668258905
53,53,27,,test,0.8035325739152694,1.0,1.1170011999999998,0.7005430271695362,3.8824343999999997,4.9994354,0.6906637837829038,0.6640427334004556,0.6951156275685392,0.6906637837829038
55,55,28,,test,0.6925636759247408,1.0,1.0051199,0.5840711077226368,4.7551146,5.760234400000001,0.7138024996826247,0.6480745616285004,0.6774019925380845,0.7138024996826247
57,57,29,,test,0.797772942531678,1.0,1.1282911,0.7000171053728634,3.8377876000000004,4.9660788,0.7194273446235911,0.6846454210982139,0.6767866962550789,0.7194273446235911
59,59,30,,test,0.8191475745552285,1.0,1.1215458999999999,0.7247782124688849,4.0071607,5.128707,0.7133957774595941,0.6951558525152508,0.6916223988073168,0.7133957774595941
61,61,31,,test,0.8151798284909766,1.0,1.1807333999999998,0.7213005627237713,3.7178998,4.898633,0.7264865258138318,0.7019665083796356,0.6995699584665751,0.7264865258138318
63,63,32,,test,0.7825419173172917,1.0,1.1561413,0.6850191373906186,3.9417818,5.0979233,0.7377897266441068,0.6923457410909181,0.6819977249372594,0.7377897266441068
65,65,33,,test,0.811852041469346,1.0,1.1862788999999998,0.7110445053619916,3.5765852999999996,4.7628639999999995,0.6868810369215848,0.6712361839828725,0.7008879262005732,0.6868810369215848
67,67,34,,test,0.8256751567899654,1.0,1.1545616,0.7350621262817784,3.705418,4.859979599999999,0.7366396425520393,0.7187646589161026,0.7205881776206233,0.7366396425520393
69,69,35,,test,0.7749904006143606,1.0,1.1191026000000002,0.675354954443227,3.99506,5.1141624000000006,0.7412624392112425,0.6946293667381225,0.6975122195571885,0.7412624392112425
71,71,36,,test,0.8114680660437732,1.0,1.2406288,0.7206793304118516,3.392632,4.6332607,0.7424139030481771,0.7080405514976166,0.6969445564981466,0.7424139030481771
73,73,37,,test,0.7817739664661462,0.999939849411232,1.1484131000000002,0.6857219154923516,4.0159917,5.164405,0.7512741461467093,0.7085847872433308,0.7068073907888172,0.7512741461467093
75,75,38,,test,0.7533597849737617,0.9999787703804348,1.105941,0.6532832415489055,4.196431,5.3023725,0.7460713969439254,0.6963177647551786,0.7018316990161264,0.7460713969439254
77,77,39,,test,0.7954690899782414,0.6831370471233921,1.3044676000000002,0.6980780061247838,3.648161,4.952628,0.7307241689662629,0.6882718130729257,0.6883722829039651,0.7307241689662629
79,79,40,,test,0.8369384359400999,0.6870166695850537,1.414525,0.7475675341465299,2.9911876,4.405712,0.7236906362824508,0.7114491042332327,0.7217951493599977,0.7236906362824508
81,81,41,,test,0.8176116728529375,0.6734533399293268,1.3678694,0.7260451053719423,3.196177,4.5640464000000005,0.7452182572402002,0.7156876085422664,0.7240999717711192,0.7452182572402002
83,83,42,,test,0.8622808140279022,0.7157928264512063,1.5099169,0.7770150541312457,2.579278,4.0891953,0.7007834319923888,0.7157265765283329,0.7613062525806649,0.7007834319923888
85,85,43,,test,0.7957250735952899,0.7286360742911611,1.2800128,0.7020595622444028,3.897296,5.177308999999999,0.7475872587395778,0.7013464153683182,0.6788455874626956,0.7475872587395778
87,87,44,,test,0.8014847049788814,0.6897306926758578,1.3656287,0.7086460545102344,3.2436786,4.609307299999999,0.7540105486404117,0.7191382694421271,0.7122116704397791,0.7540105486404117
89,89,45,,test,0.7316011775246384,0.7051232639986027,1.2472928,0.6295024601412701,4.0989146,5.3462076,0.7459398149049615,0.6865154068551601,0.7004637106331811,0.7459398149049615
91,91,46,,test,0.7808780238064764,0.7188376750373905,1.2606785,0.6826471536220454,3.7634974000000003,5.0241755999999995,0.7465495680377651,0.6995934290740555,0.6975183770725976,0.7465495680377651
93,93,47,,test,0.8398822475361577,0.6976660748704498,1.3605882,0.7569761010137467,3.2162757,4.5768642,0.7549905650254296,0.7306517816607948,0.7153301762164894,0.7549905650254296
95,95,48,,test,0.8302828618968386,0.6551177399089638,1.4074283,0.7456913060694303,3.1763413,4.5837699999999995,0.7540181937272756,0.7252273163981217,0.708617771973432,0.7540181937272756
97,97,49,,test,0.8210674516830923,0.6366402689787314,1.3918316000000002,0.734095688630291,3.1862892999999994,4.5781207,0.7636395191334059,0.7302783905355905,0.7180060677592337,0.7636395191334059
99,99,50,,test,0.7771662613592729,0.6692664831813138,1.3138976,0.6810545592247261,3.6779532,4.9918510000000005,0.7624151539674123,0.7093551818045386,0.7150838030170804,0.7624151539674123
101,101,51,,test,0.7839498272110585,0.6540887177573096,1.285884,0.6879742871777765,3.6948538,4.9807377,0.7473334024913841,0.7064231773315937,0.7019053369707766,0.7473334024913841
103,103,52,,test,0.858697043389223,0.5940516471112796,1.513881,0.7798724132835751,2.6907196,4.2046003,0.744930063887563,0.7381662603200188,0.7383411896639908,0.744930063887563
105,105,53,,test,0.8016126967874057,0.6317792620957267,1.3740620000000001,0.7112105070951908,3.3048742,4.678936,0.7615811209498627,0.7202910352268618,0.7060075954536476,0.7615811209498627
107,107,54,,test,0.790221425828747,0.6220369457917299,1.3300067,0.69536607459722,3.5000134,4.830019999999999,0.7549411311734985,0.7156809449401484,0.7172666724589524,0.7549411311734985
109,109,55,,test,0.8229873288109562,0.6362674669849244,1.4067591,0.7365568942666186,3.2763553,4.683114499999999,0.7610268734273703,0.7214488064769228,0.6987069807117999,0.7610268734273703
111,111,56,,test,0.7720465890183028,0.587575378863681,1.3352893999999997,0.6746824572103702,3.686768,5.022057,0.7609344497436867,0.7142676902389006,0.7246082429780998,0.7609344497436867
113,113,57,,test,0.7683348265710994,0.5753626946103317,1.3490921999999999,0.6734502915226129,3.5286797999999995,4.8777723,0.7757203066277133,0.7149522704603095,0.706931168066525,0.7757203066277133
115,115,58,,test,0.7804940483809036,0.5745557276965019,1.3400207,0.6874267222037521,3.7982183,5.138239,0.7605150861775065,0.7002511180884292,0.6726513426551053,0.7605150861775065
117,117,59,,test,0.8434660181748368,0.5216241448906724,1.5271628000000002,0.7612910007974455,2.80342,4.330583,0.7588989291567295,0.7390773170158891,0.7308378122873505,0.7588989291567295
119,119,60,,test,0.8350185588122359,0.5289077091934895,1.5285174,0.7511805201804552,2.8194194,4.3479366,0.7616352032034427,0.7320631698009555,0.7190091027108291,0.7616352032034427
121,121,61,,test,0.7903494176372712,0.5510313892268074,1.3795857,0.6982799850451932,3.4495769999999997,4.829162999999999,0.7623361060997267,0.7115422187859665,0.6980896662992572,0.7623361060997267
123,123,62,,test,0.8462818379623704,0.5572145790106098,1.5092046000000001,0.7668152699330559,2.7718258,4.28103,0.7673644066524805,0.7445630689416635,0.7281199293991746,0.7673644066524805
125,125,63,,test,0.8339946243440419,0.5491059587318138,1.4875848,0.7511203434476343,2.9707863,4.4583715999999995,0.7644870391037638,0.7382576596048164,0.7276519960615022,0.7644870391037638
127,127,64,,test,0.8059644182772303,0.5765341691549756,1.3729278,0.7157930148163293,3.5073269999999996,4.8802547,0.7497821661901586,0.7062533274167455,0.6918898864823734,0.7497821661901586
129,129,65,,test,0.7531038013567132,0.5617026248148032,1.3197157,0.6552386790615893,3.9307977999999997,5.2505136,0.7568685982811659,0.6979932794063363,0.689714933220996,0.7568685982811659
131,131,66,,test,0.8141558940227825,0.5824426218788619,1.4275999,0.7263613728392977,3.244204,4.6718035,0.7594646857543702,0.7183566991491865,0.6985746680785532,0.7594646857543702
133,133,67,,test,0.806348393702803,0.5248948420691847,1.4536004999999999,0.7161837601108194,3.2031565,4.6567574,0.7632851462322641,0.7238917704104273,0.7119292461563888,0.7632851462322641
135,135,68,,test,0.8169717138103162,0.5607298446979272,1.4160028,0.7304095656792534,3.4640864999999996,4.8800898,0.7658911210016941,0.7210082283286301,0.6987552599223879,0.7658911210016941
137,137,69,,test,0.8295149110456931,0.5285809979654674,1.4984419,0.7451146207273964,3.0460443,4.544486,0.7579105019644381,0.7257677418431758,0.7093981124649996,0.7579105019644381
139,139,70,,test,0.7111224881607577,0.5501113869315948,1.3156016000000001,0.6110753383820191,4.1498094,5.4654110000000005,0.762110295914176,0.6975551395982016,0.7054751539397017,0.762110295914176
141,141,71,,test,0.7886855241264559,0.5492429885204262,1.4144583,0.6946598110011408,3.336464,4.750922,0.7599112863311953,0.7095649792426071,0.7036854466752904,0.7599112863311953
143,143,72,,test,0.8226033533853834,0.5416898629060288,1.4852587,0.7367223819349376,3.0524075,4.5376663,0.7697242132745105,0.7364674224459894,0.7268738340956732,0.7697242132745105
145,145,73,,test,0.8606169205170869,0.5487532919624551,1.5254778999999998,0.7852145832875785,2.7510984,4.276576,0.7620611206477379,0.7464134348275552,0.7331163613476205,0.7620611206477379
147,147,74,,test,0.7859976961474465,0.5640101390907623,1.3730229999999999,0.6936588209650354,3.6093695,4.982393,0.7668739057255525,0.7159631347193415,0.6986406958956335,0.7668739057255525
149,149,75,,test,0.8594649942403686,0.5481817708552761,1.5179461,0.7833797552242143,2.8906669999999997,4.408613,0.7558767602107113,0.7387381288921813,0.7277601948472504,0.7558767602107113
151,151,76,,test,0.8365544605145271,0.5794629871731407,1.4761256,0.7555592969667351,2.961049,4.437175,0.7730290519405322,0.7378806541228587,0.7144057033942316,0.7730290519405322
153,153,77,,test,0.7579674900806348,0.5537702789495211,1.3522245000000002,0.6600783925322811,4.0160007,5.3682256,0.7525285756276449,0.6966621002214021,0.6932104502920431,0.7525285756276449
155,155,78,,test,0.7953410981697171,0.515264047096183,1.4916549,0.7023036190748159,3.2999557999999998,4.7916107000000006,0.7510786974281671,0.7091596790334733,0.7035081145422845,0.7510786974281671
157,157,79,,test,0.8521694611544861,0.5442040779740338,1.5452586000000001,0.772298181999308,2.654905,4.200164,0.7558374981852856,0.7391502658529078,0.7321165371193775,0.7558374981852856
159,159,80,,test,0.8322027390247024,0.5479568740301299,1.4716742,0.7491953769067522,3.1987782000000005,4.6704526,0.7624525992267273,0.7287287267006867,0.7053502600262747,0.7624525992267273
161,161,81,,test,0.8057084346601817,0.5316459708047201,1.4478049,0.7157732353294094,3.4165792,4.864383999999999,0.7576943939242093,0.7136929629759549,0.6970040401184161,0.7576943939242093
163,163,82,,test,0.8243952387047229,0.5551474531478204,1.5053025,0.7382570936487013,2.957983,4.463285400000001,0.7643369607718764,0.7315404525037759,0.7216585797611171,0.7643369607718764
165,165,83,,test,0.7897094585946499,0.5439220614037398,1.4168556,0.6979711477387149,3.4992184999999996,4.916074299999999,0.7660986122894231,0.719762915483755,0.7099553035799276,0.7660986122894231
167,167,84,,test,0.8384743376423909,0.5209674858776401,1.5175045,0.7554970600399169,2.9101934,4.427698,0.7596449887941258,0.7382736197723679,0.7285586043928831,0.7596449887941258
169,169,85,,test,0.8296429028542174,0.5356199937594793,1.5118314,0.7452980973473816,2.9317946,4.443626,0.7645502487310349,0.7375185676843178,0.7271271824216008,0.7645502487310349
171,171,86,,test,0.8310508127479841,0.5471190775395671,1.4957016,0.7476923739349934,2.9979382,4.49364,0.7737137251277515,0.7397998422431441,0.7205209495367303,0.7737137251277515
173,173,87,,test,0.8576731089210291,0.5100100097381965,1.5731226999999999,0.7803593866595631,2.678491,4.2516136,0.7563471183887468,0.742674178764407,0.7318894146796684,0.7563471183887468
175,175,88,,test,0.8176116728529375,0.5518887641443027,1.4501803,0.7305136069688176,3.3133767,4.7635565,0.7692772490255402,0.7273273501585861,0.7100969294704254,0.7692772490255402
177,177,89,,test,0.8464098297708946,0.5416630241686327,1.5591947,0.7667524349114255,2.8046796,4.3638744,0.7624089811144749,0.7376368260444214,0.7173344056697278,0.7624089811144749
179,179,90,,test,0.8487136823243312,0.5284438228060752,1.5316923,0.7692461996445754,2.8246973,4.3563895,0.7568409774968563,0.7385771410796593,0.7279889702823459,0.7568409774968563
181,181,91,,test,0.8218354025342378,0.5221337243313603,1.5181452,0.7362633972954505,2.9699597,4.488105,0.7713107818753926,0.7308243254596108,0.7153346463072031,0.7713107818753926
183,183,92,,test,0.8700883143478817,0.5151618514378651,1.6241891000000002,0.7970633095980014,2.4051533,4.0293427,0.7596492065376926,0.7554365287345565,0.7528517302321577,0.7596492065376926
185,185,93,,test,0.841546141046973,0.5219965875717967,1.554881,0.7589142342807248,2.8972974,4.452178,0.7444439596738588,0.7206544716802069,0.7063522539396075,0.7444439596738588
187,187,94,,test,0.8076283117880456,0.5257210637542482,1.4423721,0.7189921493278163,3.3179578999999997,4.7603297,0.7657482876782871,0.7260215264524772,0.7182461778009921,0.7657482876782871
189,189,95,,test,0.8388583130679637,0.5330292039474146,1.5050998,0.7579545583171381,3.0496874,4.554787,0.7712862769471351,0.7403136597956503,0.7194572619530899,0.7712862769471351
191,191,96,,test,0.8410341738128759,0.4929841839882808,1.588372,0.7594803986265634,2.7569304,4.345301999999999,0.7597149936320747,0.7368970338003242,0.7276350707796737,0.7597149936320747
193,193,97,,test,0.8425700755151669,0.5582535028323713,1.4942846,0.7603514981351163,2.977484,4.4717684,0.7561978355626753,0.7321157138563333,0.7167781384417482,0.7561978355626753
195,195,98,,test,0.8434660181748368,0.5162516632611505,1.5499530000000001,0.7625719439784724,2.8680964,4.418049,0.7605429509013552,0.7374095047141773,0.7213421629351336,0.7605429509013552
197,197,99,,test,0.8080122872136183,0.5348480804035362,1.4455585,0.7197302915534369,3.3332186000000004,4.778777,0.7754108883525904,0.7324159611960696,0.7198904598153598,0.7754108883525904
199,199,100,,test,0.8549852809420198,0.5105252312108541,1.5978818000000001,0.7770909212787109,2.7000856,4.297967400000001,0.7564396141442932,0.7404248608862197,0.7292902974046883,0.7564396141442932


==> images/logs/data/log_earliness_train.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,earliness_reward,kappa,loss,loss_classification,mean_accuracy,mean_f1,mean_precision,mean_recall
0,0,1,,train,0.14409638554216864,1.0,0.3646311,-0.0008750816211683774,10.831579,11.196209,0.14216671820389162,0.11990980888154927,0.15470835714267048,0.14216671820389162
2,2,2,,train,0.14409638554216864,1.0,0.36400568,0.0009106791201181338,10.386264,10.750268,0.14361944377648345,0.12459925953808484,0.1382975442400592,0.14361944377648345
4,4,3,,train,0.1616867469879518,1.0,0.36558264,0.02078399177478492,10.337999,10.703582,0.16082588645449775,0.13651119395827424,0.16107937453692905,0.16082588645449775
6,6,4,,train,0.2330120481927711,0.9995434880256652,0.40666902,0.10503884532805534,9.861834,10.268502,0.23213901716592106,0.1709312903737792,0.20366683787609213,0.23213901716592106
8,8,5,,train,0.2747590361445783,0.999157965183258,0.44137305,0.15403862579086725,9.407179,9.848552,0.2753982314161239,0.24552206552995584,0.2716545216334608,0.2753982314161239
10,10,6,,train,0.3293975903614458,0.9998043179512024,0.49328142,0.21751597679384005,8.791736,9.285017,0.3297934933051746,0.3050224817254211,0.32450135948309544,0.3297934933051746
12,12,7,,train,0.3580722891566265,0.999938428401947,0.5279971,0.2506876023219443,8.32738,8.855377,0.3561271775025004,0.32343298202385284,0.337106070121608,0.3561271775025004
14,14,8,,train,0.371566265060241,1.0,0.5465220999999999,0.2666620194441501,8.138845,8.685367999999999,0.3718098361571026,0.33667819381473496,0.34909621323146983,0.3718098361571026
16,16,9,,train,0.4346385542168675,1.0,0.5956578,0.34034159957476257,7.562862400000001,8.15852,0.4343325891043211,0.4078003152871377,0.41904776337050575,0.4343325891043211
18,18,10,,train,0.4884337349397591,1.0,0.6523701,0.4028687994643986,7.2416553,7.894025,0.4868569238239582,0.4768040954131357,0.4779604208527005,0.4868569238239582
20,20,11,,train,0.5151204819277109,1.0,0.7000909000000001,0.4344105922477127,6.784794000000001,7.484884700000001,0.5145438207285346,0.5056537798977073,0.5047544690562048,0.5145438207285346
22,22,12,,train,0.5286144578313253,1.0,0.71067727,0.4501242223122687,6.7096976999999995,7.420375999999999,0.5293657265612463,0.5200025760071582,0.5220386457867694,0.5293657265612463
24,24,13,,train,0.5660240963855422,1.0,0.74779457,0.4936867882754229,6.381024,7.128819,0.5672152665274944,0.5611809833934375,0.5607465921647078,0.5672152665274944
26,26,14,,train,0.6027710843373494,1.0,0.7932357,0.5362629090423903,6.0867379999999995,6.879974400000001,0.5981918765551095,0.5956007267290664,0.5955199018977926,0.5981918765551095
28,28,15,,train,0.6254819277108433,1.0,0.81496376,0.562992158209659,5.9535737,6.7685375,0.6231964522249184,0.61985348363041,0.6233832106586089,0.6231964522249184
30,30,16,,train,0.6349397590361445,1.0,0.8289655999999999,0.5741127151367739,5.8008513,6.6298165,0.6369511911523319,0.6343530530554188,0.6328766449269361,0.6369511911523319
32,32,17,,train,0.6556024096385542,1.0,0.86327505,0.5981667479403919,5.6122537,6.475528700000001,0.6542839930086392,0.6539503689525629,0.6568967374344579,0.6542839930086392
34,34,18,,train,0.6850602409638554,1.0,0.8936059999999999,0.6325490616195537,5.333048000000001,6.226654,0.6843128089031473,0.6843163942757898,0.6853543489955424,0.6843128089031473
36,36,19,,train,0.6894578313253013,1.0,0.9074639000000001,0.6377072275242558,5.196196,6.10366,0.6898822338231737,0.6894897417803512,0.6896476115866937,0.6898822338231737
38,38,20,,train,0.6981927710843373,1.0,0.91959065,0.6477575413074866,5.165783,6.085374,0.6974826285027904,0.697745428033403,0.7007033936803853,0.6974826285027904
40,40,21,,train,0.7121686746987952,1.0,0.9359746999999999,0.6641559435501266,5.0802684000000005,6.0162435,0.7114525009226842,0.711065534945125,0.7116436081177658,0.7114525009226842
42,42,22,,train,0.7171686746987952,1.0,0.9443026,0.6699928118415812,4.955522,5.8998246,0.7184065351440285,0.7188537463614237,0.7203258142379914,0.7184065351440285
44,44,23,,train,0.738132530120482,1.0,0.98033166,0.6944887360222846,4.7289639999999995,5.7092953,0.7367003368682913,0.7360833258165934,0.7360640403774574,0.7367003368682913
46,46,24,,train,0.7390361445783132,1.0,0.99616295,0.6955444982741522,4.6555976999999995,5.6517599999999995,0.7383106666905138,0.7374254714335109,0.7378615939837191,0.7383106666905138
48,48,25,,train,0.7374698795180723,1.0,1.0035007,0.6936414526048703,4.595693,5.5991935999999995,0.7373977639696963,0.7376030423252022,0.7400387795487621,0.7373977639696963
50,50,26,,train,0.7533734939759036,1.0,1.0289026,0.7122679656542777,4.4707555999999995,5.499658,0.7529673593675424,0.7528169790383029,0.7533696013007957,0.7529673593675424
52,52,27,,train,0.7581927710843374,1.0,1.0308502,0.7178358503821975,4.4400268,5.4708767,0.7599137319902992,0.7604766926244407,0.7642802707377462,0.7599137319902992
54,54,28,,train,0.7604216867469878,1.0,1.0510247,0.72047544367191,4.3159776,5.3670015,0.7615173174355973,0.7614306129522458,0.7630447656125258,0.7615173174355973
56,56,29,,train,0.7626506024096386,1.0,1.0579352,0.7230078476352413,4.261137000000001,5.3190726999999995,0.7619368741731146,0.7625316966376482,0.7664087924856597,0.7619368741731146
58,58,30,,train,0.7793975903614457,1.0,1.0815573,0.7425729693910618,4.087244999999999,5.1688027000000005,0.7809478784166258,0.7814432475271256,0.7829840167021386,0.7809478784166258
60,60,31,,train,0.7816265060240963,1.0,1.0867646999999998,0.7452204359350953,4.052181,5.138945,0.7831512594394537,0.7835904840911956,0.7861990326419452,0.7831512594394537
62,62,32,,train,0.7828915662650603,1.0,1.1061604,0.7466840425702949,3.9495337,5.055694,0.7834999772536265,0.7840041651380629,0.7881906974121679,0.7834999772536265
64,64,33,,train,0.7769879518072289,1.0,1.1079413999999999,0.7398059148888454,4.0087470000000005,5.1166883,0.7769536005308412,0.776544987680288,0.7777843446859747,0.7769536005308412
66,66,34,,train,0.7882530120481928,1.0,1.1092825000000002,0.7529286114938996,3.9188175000000003,5.028099500000001,0.7872017487457125,0.7872198054500011,0.7890003660394945,0.7872017487457125
68,68,35,,train,0.8010240963855422,1.0,1.1378608000000001,0.7678731106731744,3.7793523999999996,4.917212999999999,0.8008738072941393,0.8007786915619787,0.8027017584917837,0.8008738072941393
70,70,36,,train,0.8042168674698795,1.0,1.1386383,0.7715588363047065,3.72385,4.8624883,0.8027657622901376,0.8027802414846376,0.8047273213316509,0.8027657622901376
72,72,37,,train,0.8119277108433735,1.0,1.1420038000000001,0.780586623203186,3.6814125,4.823416,0.812485146124004,0.8127181736392951,0.8145467204726938,0.812485146124004
74,74,38,,train,0.8160240963855422,0.9999566674232484,1.161235,0.7853447330628524,3.6182652,4.7794995,0.8153377818275241,0.8155774758374313,0.8183004435698705,0.8153377818275241
76,76,39,,train,0.8183132530120482,0.9561380743980408,1.1795013,0.7879944389784802,3.5731678,4.7526684,0.8179977155044347,0.8182479249951591,0.8200116602548876,0.8179977155044347
78,78,40,,train,0.8095180722891566,0.8662036061286926,1.2109423000000001,0.7777364362471606,3.52523,4.7361727,0.808561870389565,0.8087484200602539,0.8109831633247069,0.808561870389565
80,80,41,,train,0.8122289156626507,0.8695560097694397,1.2102947,0.7809059266521592,3.5707135,4.7810082000000005,0.8125493149219974,0.8120944771543729,0.8147733329164423,0.8125493149219974
82,82,42,,train,0.8192771084337349,0.8667190670967102,1.2173432,0.7891138306543577,3.50748,4.724823000000001,0.8198648358964583,0.8201765662636785,0.8216611361696952,0.8198648358964583
84,84,43,,train,0.8198795180722892,0.874917209148407,1.1944888,0.7898414602066346,3.5953788999999996,4.7898674,0.8190666577389701,0.8191561140437081,0.8224686327573509,0.8190666577389701
86,86,44,,train,0.8212048192771084,0.8677868843078613,1.2247891000000002,0.7914202148496082,3.4835987,4.708387999999999,0.8212235259655929,0.8207401182112379,0.8227164929638289,0.8212235259655929
88,88,45,,train,0.8318072289156626,0.8641642928123474,1.2489021,0.8037968753931046,3.3182074999999998,4.56711,0.8321449838181413,0.8319180003041634,0.8337450378679623,0.8321449838181413
90,90,46,,train,0.8239156626506025,0.8675316572189331,1.2379067,0.7945674201053243,3.375146,4.613053,0.8253761773054281,0.8250894511545311,0.8256733946906213,0.8253761773054281
92,92,47,,train,0.8269879518072291,0.8629165291786194,1.2441319,0.7981441183471476,3.3624592000000004,4.6065907,0.8267252130195922,0.8267169195130666,0.8284290483860298,0.8267252130195922
94,94,48,,train,0.8369277108433735,0.8163065910339355,1.2825506000000002,0.8097486095803884,3.1915536,4.4741044,0.8373579500275922,0.8374045155406611,0.8389129815573622,0.8373579500275922
96,96,49,,train,0.8379518072289157,0.7914126515388489,1.2887473999999999,0.8109060797210128,3.2354374,4.524185,0.8367845088554132,0.8367992438373404,0.8392028658588961,0.8367845088554132
98,98,50,,train,0.8409036144578313,0.7915971279144287,1.3028872999999999,0.8143652941561842,3.1700912,4.472978599999999,0.8410472230513484,0.8412912597755219,0.8432849781189244,0.8410472230513484
100,100,51,,train,0.8415662650602409,0.7940546870231628,1.2935988,0.8151377363808482,3.1938077999999996,4.487406299999999,0.8412817074227528,0.8412616592236437,0.8439995360081527,0.8412817074227528
102,102,52,,train,0.8440963855421687,0.7889008522033691,1.3084321,0.8181253378679115,3.1136487,4.4220809999999995,0.8436227331233928,0.8434351112580132,0.8448610430778786,0.8436227331233928
104,104,53,,train,0.8480722891566265,0.7927702069282532,1.3060646,0.8227342386265714,3.0924516,4.3985167,0.8469570867574138,0.8468557721875397,0.8480523622455723,0.8469570867574138
106,106,54,,train,0.8489759036144578,0.7822575569152832,1.3205246000000002,0.8238069025058539,3.0429006000000003,4.363425,0.8497137229141316,0.8493660334066223,0.8504995564031308,0.8497137229141316
108,108,55,,train,0.8523493975903614,0.7528676390647888,1.3453144,0.8277357748613704,2.9593813,4.3046956,0.8514630842502893,0.8511834295437538,0.8520834074796845,0.8514630842502893
110,110,56,,train,0.8472891566265061,0.6503209471702576,1.3817188,0.8218272745390579,2.9769764,4.3586955000000005,0.8472071536032661,0.8469302251666565,0.8474491337966992,0.8472071536032661
112,112,57,,train,0.8415662650602409,0.6139785647392273,1.3854057,0.8151366005784602,3.0621958,4.4476013,0.8418792546462347,0.8416248126320772,0.8425071595110512,0.8418792546462347
114,114,58,,train,0.8527710843373494,0.6027374863624573,1.4066243999999999,0.828233191554645,2.8671527,4.273777,0.8521729854113748,0.8518025772330391,0.8523894397893906,0.8521729854113748
116,116,59,,train,0.8516867469879518,0.6044548153877258,1.4132040000000001,0.826956430176173,2.877091,4.290294599999999,0.8517801225713859,0.8514527241756535,0.8519071505084813,0.8517801225713859
118,118,60,,train,0.8590361445783132,0.6112687587738037,1.425392,0.8355381588877939,2.807993,4.2333856,0.8594230521238729,0.8591600879258462,0.859793691847858,0.8594230521238729
120,120,61,,train,0.8525301204819277,0.5926415324211121,1.4185290000000002,0.8279186835321951,2.8434033,4.2619324,0.8540166337799101,0.8536125859846069,0.8541864096005235,0.8540166337799101
122,122,62,,train,0.8605421686746988,0.5928215980529785,1.4365783,0.8372717915679171,2.7803267999999997,4.216905000000001,0.8602111429295165,0.8600584403169009,0.8604660670737457,0.8602111429295165
124,124,63,,train,0.8645783132530122,0.6048269867897034,1.4357077,0.8419998846144593,2.7222931,4.1580014,0.8635198927660498,0.8628815775421746,0.8634794064429709,0.8635198927660498
126,126,64,,train,0.8671686746987952,0.5989297032356262,1.4409887,0.8450162269107078,2.7250917,4.1660805,0.8657824022451881,0.8655273985472915,0.8656696528219424,0.8657824022451881
128,128,65,,train,0.8497590361445783,0.6010801196098328,1.4165044,0.8247132347871345,2.8343053,4.2508099999999995,0.850614864740942,0.8502931548146994,0.8503671096432666,0.850614864740942
130,130,66,,train,0.8571084337349397,0.5837523937225342,1.4456353000000002,0.8332859395011275,2.737088,4.182723,0.8579253202592562,0.8575951603074781,0.8574163550044045,0.8579253202592562
132,132,67,,train,0.8656024096385542,0.6002563238143921,1.4405496000000002,0.8432044544421166,2.7097363,4.1502857,0.8655109548745915,0.8652264947552072,0.8656117404542097,0.8655109548745915
134,134,68,,train,0.8633132530120482,0.5851444005966187,1.4537799,0.8405254119771481,2.6586752000000002,4.1124554,0.8631415701856883,0.8629294314480127,0.8635651917798833,0.8631415701856883
136,136,69,,train,0.862710843373494,0.5870477557182312,1.4499421000000001,0.8398274661436246,2.6831598,4.133102,0.8628577062390382,0.8624510859493546,0.862798942076734,0.8628577062390382
138,138,70,,train,0.8715060240963856,0.5998343825340271,1.4541734,0.8500827386386944,2.6443822,4.0985556,0.8715644711122222,0.8713724548968206,0.8715483679634076,0.8715644711122222
140,140,71,,train,0.86,0.5875155329704285,1.4300048,0.8366520516411109,2.7843173,4.214322,0.8604627401247821,0.8603671516214506,0.8605628503874233,0.8604627401247821
142,142,72,,train,0.8737349397590362,0.5836957693099976,1.4752722,0.8526810201082303,2.566604,4.0418763,0.8733347109230741,0.8731461917954617,0.8732913340858147,0.8733347109230741
144,144,73,,train,0.8728915662650603,0.5821002125740051,1.4685069,0.8516819405981303,2.6190759999999997,4.0875826,0.8720689596967827,0.8720246941818329,0.8723815657575109,0.8720689596967827
146,146,74,,train,0.8765662650602409,0.5855095982551575,1.4670807,0.8559752084983425,2.5976555,4.064736,0.8762003868425942,0.876061356706485,0.8767741332365401,0.8762003868425942
148,148,75,,train,0.8774096385542168,0.596786618232727,1.4678871999999998,0.8569662750602762,2.5525057,4.0203923999999995,0.8771367078856149,0.8768561267357684,0.8769855360426276,0.8771367078856149
150,150,76,,train,0.8740361445783132,0.5848155021667479,1.4765165,0.8530217388777521,2.6008584,4.0773745,0.8740202755745509,0.8738721047265642,0.8743338279122149,0.8740202755745509
152,152,77,,train,0.8772289156626506,0.5794495940208435,1.4836731,0.8567625680623687,2.5098542999999998,3.9935272000000004,0.8774110323651303,0.8771141173563071,0.8776238027328205,0.8774110323651303
154,154,78,,train,0.8816867469879518,0.5838861465454102,1.487426,0.8619678476924786,2.5016654,3.9890913999999995,0.8820272387810617,0.8817612656865822,0.8818270882943656,0.8820272387810617
156,156,79,,train,0.8722289156626506,0.5860213041305542,1.4690633,0.85092627746674,2.5995072999999995,4.0685709999999995,0.8737729056610158,0.8734391350106808,0.8735523917863902,0.8737729056610158
158,158,80,,train,0.8818072289156627,0.5824671387672424,1.5011676999999999,0.8620884788713894,2.4191358,3.9203038,0.8814528931408075,0.8815119062134734,0.8822571193373406,0.8814528931408075
160,160,81,,train,0.8834939759036144,0.5816953778266907,1.4977081,0.86407711564801,2.4437273,3.9414352999999998,0.8831548696148903,0.8828370008107184,0.8828512549557178,0.8831548696148903
162,162,82,,train,0.8826506024096386,0.5813394784927368,1.4962993999999998,0.8630860338863167,2.4280882000000004,3.9243872000000004,0.8831435508668216,0.882791384793659,0.8829469458262386,0.8831435508668216
164,164,83,,train,0.8893373493975903,0.5927338600158691,1.4993851,0.8708697886615906,2.414719,3.9141042,0.8891825816070474,0.8894365677828857,0.8905464722722339,0.8891825816070474
166,166,84,,train,0.8856626506024097,0.5857009291648865,1.4978221999999999,0.8665835434280755,2.4294700000000002,3.9272922999999995,0.8863263046183718,0.8862057626941889,0.8866231213600729,0.8863263046183718
168,168,85,,train,0.8832530120481927,0.5765865445137024,1.4963465,0.8637996896767707,2.4404507,3.9367970999999997,0.8839015292432382,0.8835205941802453,0.8841503621769048,0.8839015292432382
170,170,86,,train,0.8874096385542168,0.5881235599517822,1.5057448999999998,0.8686366759038697,2.4293728,3.9351177,0.8868273588984469,0.8866521743879462,0.8871493342457456,0.8868273588984469
172,172,87,,train,0.8876506024096386,0.5778648853302002,1.5060194,0.8689189739440143,2.3951688,3.9011881,0.8883426512103586,0.8882300522643521,0.8884017582700399,0.8883426512103586
174,174,88,,train,0.8886144578313253,0.5838297605514526,1.5030991000000002,0.8700414453274263,2.4022105,3.9053097,0.8882112131174805,0.8881855216144594,0.888445801718641,0.8882112131174805
176,176,89,,train,0.8952409638554217,0.5818077921867371,1.5184518,0.8777756797880485,2.2985067000000003,3.8169587,0.8948508014712526,0.8947712924543744,0.8950989706691751,0.8948508014712526
178,178,90,,train,0.8970481927710844,0.5819171071052551,1.5291417,0.8798877810608627,2.2819495,3.8110912000000003,0.896631091535807,0.8964370274040826,0.8965161227314805,0.896631091535807
180,180,91,,train,0.8921686746987951,0.5750811100006104,1.5177014,0.8741945811252818,2.3543682,3.8720693999999996,0.8927063660218291,0.8924859469187686,0.8930426850247536,0.8927063660218291
182,182,92,,train,0.8954819277108433,0.578761875629425,1.5284495,0.878054256909064,2.2909205000000004,3.8193696000000004,0.8948634050525535,0.8947169447138626,0.8949237018905282,0.8948634050525535
184,184,93,,train,0.8880722891566265,0.576209306716919,1.5158905,0.8694009778692184,2.3506717999999998,3.866562,0.8878536371297423,0.8878612518839457,0.8882052723971681,0.8878536371297423
186,186,94,,train,0.8895783132530121,0.5701529383659363,1.5157516000000002,0.8711698701587579,2.3874679,3.9032190000000004,0.8898440466585819,0.8894120697356838,0.8897006632860105,0.8898440466585819
188,188,95,,train,0.8959638554216868,0.5755922198295593,1.5223476999999999,0.8786194577951901,2.2818077000000003,3.8041553,0.8957993871434713,0.8956296840712957,0.8955577227166557,0.8957993871434713
190,190,96,,train,0.8960843373493976,0.5686191320419312,1.5341386000000001,0.8787504248710448,2.2970035,3.8311417000000003,0.8961305960388526,0.8960693737114207,0.8964951343203673,0.8961305960388526
192,192,97,,train,0.8939156626506024,0.5799349546432495,1.5172892,0.8762283219987741,2.3413177000000003,3.8586066,0.8937170018151884,0.8936265167868892,0.8939570794579813,0.8937170018151884
194,194,98,,train,0.892289156626506,0.5772218108177185,1.5176562,0.8743328515996674,2.3483741,3.8660300000000003,0.8925572704017155,0.8924318815215215,0.8926926643596776,0.8925572704017155
196,196,99,,train,0.9001807228915663,0.5687930583953857,1.5436732,0.8835444894411785,2.2378492000000003,3.7815225,0.8997080681767583,0.8995084658489101,0.8997545578980503,0.8997080681767583
198,198,100,,train,0.9048192771084336,0.579586923122406,1.5427351999999999,0.888945435672014,2.186342,3.7290773,0.9040874671899736,0.9041403008979908,0.9044875285607609,0.9040874671899736


==> images/logs/data/twophasecrossentropy/log_earliness.csv <==
,epoch,iteration,mode,accuracy,earliness,kappa,loss,mean_accuracy,mean_f1,mean_precision,mean_recall,loss_classification,loss_earliness
0,1,,train,0.14512048192771085,1.0,0.0002975674166059654,2.035839,0.14312320402959602,0.11469239683078646,0.14266022810032547,0.14312320402959602,,
1,1,,test,0.04876487904774095,1.0,0.0,1.9983692,0.1428571428571425,0.013284982042596904,0.00696641129253442,0.1428571428571425,,
2,2,,train,0.14361445783132532,1.0,0.0005211710728789072,1.9542344,0.1432760887966975,0.13240418285727618,0.14502755842183987,0.1432760887966975,,
3,2,,test,0.11852041469345961,1.0,0.0,1.9428841,0.1428571428571427,0.030274794435426473,0.01693148781335137,0.1428571428571427,,
4,3,,train,0.1396987951807229,1.0,-0.003584844217240928,1.9518242,0.13972829595982078,0.1299335480235266,0.13792119866727573,0.13972829595982078,,
5,3,,test,0.04876487904774095,1.0,0.0,2.0208948,0.1428571428571425,0.013284982042596904,0.00696641129253442,0.1428571428571425,,
6,4,,train,0.19903614457831326,1.0,0.06577419723880017,1.9220037,0.19889777479711543,0.15964775445238294,0.15509195074352009,0.19889777479711543,,
7,4,,test,0.6088570331498784,1.0,0.3539669007623541,1.7262201,0.26106021178300715,0.17623168605638612,0.15697764243549597,0.26106021178300715,,
8,5,,train,0.2469879518072289,1.0,0.12208498208065445,1.815324,0.24830267322539148,0.2000682618477396,0.2370294739614318,0.24830267322539148,,
9,5,,test,0.14872648150518367,1.0,0.08973151612450547,1.7605836,0.271390678022971,0.12830086375545502,0.1380485487457314,0.271390678022971,,
10,6,,train,0.2866265060240964,1.0,0.16841007407749345,1.7495177,0.2881188879499235,0.2634825762159571,0.27346688480776193,0.2881188879499235,,
11,6,,test,0.31972353769358763,1.0,0.1807893510355763,1.6909978,0.3055107095441792,0.17562336803735684,0.25504104106327014,0.3055107095441792,,
12,7,,train,0.31903614457831325,1.0,0.20470084264166244,1.7137047,0.31633349361026175,0.2756697667131879,0.3117398196240376,0.31633349361026175,,
13,7,,test,0.4111096889799053,1.0,0.24682981772259865,1.7545178,0.3112080181306272,0.20231267023120253,0.21301857867402424,0.3112080181306272,,
14,8,,train,0.3323493975903615,1.0,0.22077544739874896,1.6779484,0.33220081709176286,0.31256345588583073,0.3242986697868052,0.33220081709176286,,
15,8,,test,0.1812364008703443,1.0,0.12065380669784553,1.4974995,0.32592259659827444,0.16742380708492152,0.2031707612369893,0.32592259659827444,,
16,9,,train,0.33704819277108433,1.0,0.22697586830769304,1.6686243,0.33845922214676377,0.3114315058770942,0.31678752886490275,0.33845922214676377,,
17,9,,test,0.15077435044157175,1.0,0.09903206775876768,1.5911465,0.33413530081918813,0.16153824078010612,0.17598356420581246,0.33413530081918813,,
18,10,,train,0.36801204819277106,1.0,0.26242375249752237,1.5996449,0.36754538307905477,0.34155043099129107,0.35858243655721056,0.36754538307905477,,
19,10,,test,0.6503263791117369,1.0,0.4639957519665561,1.429607,0.4024248458885974,0.31942516245575103,0.36274501377258694,0.4024248458885974,,
20,11,,train,0.45728915662650604,1.0,0.366981720415898,1.5027487,0.4566628142635224,0.41666880217622426,0.4412892221915065,0.4566628142635224,,
21,11,,test,0.7324971201843082,1.0,0.5744627677691673,1.3553417,0.4649791981727899,0.4238471062467671,0.4345181326068231,0.4649791981727899,,
22,12,,train,0.4946385542168675,1.0,0.4097617572823402,1.4434958,0.492557355271111,0.4756108064404146,0.4849517986170287,0.492557355271111,,
23,12,,test,0.6755407653910149,1.0,0.5231884737978518,1.3530211,0.49388407421412867,0.4632225424972339,0.46716449730398696,0.49388407421412867,,
24,13,,train,0.5076506024096386,1.0,0.4254761393840168,1.4146159,0.5086032428472371,0.4942998683736932,0.4973649910939623,0.5086032428472371,,
25,13,,test,0.7138103161397671,1.0,0.5642675978856418,1.2782948,0.5120962696921453,0.4990126960731488,0.49917415748580385,0.5120962696921453,,
26,14,,train,0.5521084337349398,1.0,0.4773739674900701,1.3531431,0.5493729959339289,0.5308775084962053,0.5323906860956231,0.5493729959339289,,
27,14,,test,0.7412005631639575,1.0,0.6046006515351283,1.2727339,0.5416482065694063,0.5200393873979874,0.5280349445446555,0.5416482065694063,,
28,15,,train,0.5542168674698795,1.0,0.47963247666919034,1.3258241,0.550454950630643,0.5367915254822347,0.5357361898133475,0.550454950630643,,
29,15,,test,0.7236656853961346,1.0,0.5875142177940341,1.2586744,0.5557768214966672,0.5412425470033831,0.5378230193692162,0.5557768214966672,,
30,16,,train,0.5875301204819278,1.0,0.5188892790810654,1.2875173,0.5897102115287554,0.5679538982373729,0.5699481342623016,0.5897102115287554,,
31,16,,test,0.6900038397542557,1.0,0.5583002402366135,1.2846856,0.5829254067584683,0.5502199085714764,0.545366961797612,0.5829254067584683,,
32,17,,train,0.598433734939759,1.0,0.5314040559569846,1.2542682,0.5971088951679961,0.5888445627581571,0.5871837588747172,0.5971088951679961,,
33,17,,test,0.7403046205042877,1.0,0.6108768051153846,1.187777,0.5792341458077127,0.5632425724565934,0.5793543848089496,0.5792341458077127,,
34,18,,train,0.6268072289156627,1.0,0.5645952243289135,1.221519,0.6258348760484137,0.6198242687150451,0.6192127986689264,0.6258348760484137,,
35,18,,test,0.5087674388839114,1.0,0.39929393590108847,1.3112171,0.5980666647279296,0.5312330301848018,0.5675276355192409,0.5980666647279296,,
36,19,,train,0.6343373493975903,1.0,0.5734954652750421,1.1955556,0.6357311946310428,0.6281388081046069,0.6302816803860634,0.6357311946310428,,
37,19,,test,0.7655190067835659,1.0,0.6455217044221845,1.1978292,0.6154037382772138,0.5973136340560039,0.608094551251442,0.6154037382772138,,
38,20,,train,0.6521686746987951,1.0,0.5941014094740937,1.1829587,0.6517494914607436,0.6494961180352469,0.6489255971715296,0.6517494914607436,,
39,20,,test,0.6749008063483937,1.0,0.5548965723773555,1.2219762,0.648937903259178,0.6005572522699948,0.6067237530630648,0.648937903259178,,
40,21,,train,0.6519879518072289,1.0,0.5939648460867339,1.1776861,0.6513875836734065,0.6503389387527909,0.6499173718300283,0.6513875836734065,,
41,21,,test,0.6813003967746064,1.0,0.5472794488372907,1.2114455,0.590330734574343,0.5513635670303838,0.6054743785479693,0.590330734574343,,
42,22,,train,0.6731927710843374,1.0,0.6187140439627132,1.1510614,0.674718639524239,0.673614797681151,0.6729371070878932,0.674718639524239,,
43,22,,test,0.6596697811340074,1.0,0.5382839157492378,1.3152486,0.6374692336056942,0.5692395904481621,0.5731189015436817,0.6374692336056942,,
44,23,,train,0.678855421686747,1.0,0.6253280468989539,1.1447136,0.6775516221128021,0.6753683610381493,0.6745820969485639,0.6775516221128021,,
45,23,,test,0.7577115064635863,1.0,0.6452465598471688,1.2008622,0.6536003404702457,0.6212493162415627,0.6073626546776991,0.6536003404702457,,
46,24,,train,0.6931927710843373,1.0,0.641985707190722,1.117018,0.691679350846546,0.6904489254581209,0.6906899818068881,0.691679350846546,,
47,24,,test,0.777166261359273,1.0,0.6629562140240689,1.0233536,0.6484882664245532,0.6329511072386118,0.6396635432583191,0.6484882664245532,,
48,25,,train,0.7075903614457831,1.0,0.6587771816571558,1.0961988,0.7073966617980778,0.7066016948199384,0.706159539367427,0.7073966617980778,,
49,25,,test,0.7427364648662486,1.0,0.6303933870148132,1.150999,0.6743621762558266,0.6279603905677814,0.618516825211966,0.6743621762558266,,
50,26,,train,0.7159638554216867,1.0,0.668564980372313,1.0772674,0.7149817200341316,0.7123178484379936,0.7113808239291027,0.7149817200341316,,
51,26,,test,0.7989248688083963,1.0,0.6913226886779049,1.0421937,0.6630116922500441,0.6560689963456026,0.6651581140263124,0.6630116922500441,,
52,27,,train,0.7153012048192771,1.0,0.6678087559684858,1.0812831,0.7173125497962717,0.7161948067185998,0.715917886473001,0.7173125497962717,,
53,27,,test,0.8064763855113273,1.0,0.7011991864032262,0.9928218,0.6710615141936235,0.6619361193276293,0.6749500665657935,0.6710615141936235,,
54,28,,train,0.7224698795180723,1.0,0.6762067661736215,1.0656356,0.723929802490553,0.7231741257459163,0.72333140925581,0.723929802490553,,
55,28,,test,0.7790861384871368,1.0,0.6627222920373227,1.0478557,0.6224522280739604,0.5797793059296671,0.6426147627110029,0.6224522280739604,,
56,29,,train,0.7148192771084337,1.0,0.6672260721608103,1.0805577,0.7140987163429561,0.7145961327165857,0.7158784809822659,0.7140987163429561,,
57,29,,test,0.8089082298732881,1.0,0.7086167060409005,1.0785097,0.6754421533672244,0.6572430966571743,0.6507708349987127,0.6754421533672244,,
58,30,,train,0.7365662650602409,1.0,0.6926039307694649,1.0365922,0.7384371879060583,0.7373587347390769,0.7389776466893846,0.7384371879060583,,
59,30,,test,0.6787405606041214,1.0,0.5671331133942812,1.2031131,0.6927054144273209,0.6202933846004749,0.625639641986715,0.6927054144273209,,
60,31,,train,0.7386746987951808,1.0,0.6950949959073278,1.0344422,0.7403504533011729,0.7402055714196764,0.7405429016047366,0.7403504533011729,,
61,31,,test,0.7920133111480865,1.0,0.6900123151503597,0.9788163,0.7010567986955516,0.6763228707756795,0.6777456044264483,0.7010567986955516,,
62,32,,train,0.7539156626506024,1.0,0.7128828732036259,1.0037589,0.7547023476591654,0.7545237310768912,0.7553697296709583,0.7547023476591654,,
63,32,,test,0.7684628183796237,1.0,0.6631512046899329,1.027596,0.7021008515718596,0.6599252612037987,0.6616596038394772,0.7021008515718596,,
64,33,,train,0.7513253012048193,1.0,0.7098672458302108,1.00082,0.7513715223397932,0.7506894713883002,0.7509040361145715,0.7513715223397932,,
65,33,,test,0.7879175732753104,1.0,0.6822777770033462,0.9533041,0.6845567525765424,0.6445119606011128,0.6735954513493488,0.6845567525765424,,
66,34,,train,0.76,1.0,0.7199739259846201,0.9904066,0.7588983990119373,0.7584437800398561,0.7586168294437884,0.7588983990119373,,
67,34,,test,0.7804940483809036,1.0,0.6810288598371829,0.98238623,0.7262404954935976,0.6800295555818495,0.6739503587933713,0.7262404954935976,,
68,35,,train,0.7678313253012048,1.0,0.7291447308511769,0.96814346,0.7675638837632034,0.7670278007638032,0.7674190754992835,0.7675638837632034,,
69,35,,test,0.7286573659285805,1.0,0.625148148944428,1.0231497,0.729377224842974,0.6691403948217985,0.6694809482550118,0.729377224842974,,
70,36,,train,0.7718072289156627,1.0,0.7337292688080668,0.9611425,0.7699280255623849,0.7688549951942212,0.7692063606151501,0.7699280255623849,,
71,36,,test,0.8087802380647638,1.0,0.7124309462702948,0.9185355,0.7122366677604646,0.6921145379304913,0.6939226328442948,0.7122366677604646,,
72,37,,train,0.7810843373493976,1.0,0.7446139682667899,0.9517541,0.7818947472097735,0.781552471684452,0.7823447890546047,0.7818947472097735,,
73,37,,test,0.7298092922052989,1.0,0.6279560820050945,0.9874808,0.7430079019216004,0.6751015413259512,0.6616398772597217,0.7430079019216004,,
74,38,,train,0.7769879518072289,1.0,0.7398045763565655,0.95426506,0.7761682475846622,0.775811359798224,0.7765829791698656,0.7761682475846622,,
75,38,,test,0.7934212210418533,1.0,0.6964359957775121,0.9644806,0.7273447916258354,0.6935729386012961,0.6926898677781146,0.7273447916258354,,
76,39,,train,0.7845783132530121,1.0,0.7486320325582192,0.9474944,0.7840156674149403,0.7842371500521544,0.7857108884214584,0.7840156674149403,,
77,39,,test,0.8126199923204915,1.0,0.7175075782772526,0.94931483,0.7121270025765908,0.6860669594648362,0.6910429217335524,0.7121270025765908,,
78,40,,train,0.7810240963855422,1.0,0.7445014632489823,0.94751996,0.7797000182502903,0.7797763277153218,0.7810923779119036,0.7797000182502903,,
79,40,,test,0.8394982721105849,1.0,0.7502374305339631,0.8439554,0.706163327829489,0.6940909345251042,0.6971717940773882,0.706163327829489,,
80,41,,train,0.7951807228915663,1.0,0.7610221059124961,0.9321723,0.7958064456739445,0.7956815335888238,0.7979224896225403,0.7958064456739445,,
81,41,,test,0.8127479841290157,1.0,0.7151421611553929,0.907732,0.7078228407913435,0.6762487103664352,0.6929571081235807,0.7078228407913435,,
82,42,,train,0.7998192771084337,1.0,0.7664021531225506,0.91659135,0.8002760550456187,0.8006934877494958,0.8024910838944966,0.8002760550456187,,
83,42,,test,0.8560092154102138,1.0,0.7707507344374839,0.7975702,0.7071922498952282,0.7095405195725605,0.7269389167537862,0.7071922498952282,,
84,43,,train,0.7989156626506024,1.0,0.7653767342536346,0.927156,0.798142083927842,0.7979985536843175,0.7989526001486024,0.798142083927842,,
85,43,,test,0.7725585562523999,1.0,0.6726450626932159,1.1079956,0.731162279101562,0.6725683940306595,0.6601104884902069,0.731162279101562,,
86,44,,train,0.791144578313253,1.0,0.7563142585162825,0.9271339,0.7905668505341195,0.7901648606343,0.789926255221404,0.7905668505341195,,
87,44,,test,0.8433380263663126,1.0,0.7555730943800132,0.85673434,0.7118841178444412,0.7020811231340609,0.7186666609836443,0.7118841178444412,,
88,45,,train,0.7971084337349398,1.0,0.7632996879049347,0.91283214,0.7970296408542465,0.7965873576029312,0.7972207796588738,0.7970296408542465,,
89,45,,test,0.8099321643414822,1.0,0.7172798327057991,0.87578595,0.7387618921030813,0.7054220011202971,0.6967313072613955,0.7387618921030813,,
90,46,,train,0.8119879518072289,1.0,0.7806481028329836,0.89204884,0.8134494167168372,0.8132293662930338,0.8136329972970494,0.8134494167168372,,
91,46,,test,0.8224753615768591,1.0,0.730159962547308,0.87837136,0.7250505488651182,0.7067733065766225,0.7051733916132795,0.7250505488651182,,
92,47,,train,0.8029518072289157,1.0,0.7700949527669072,0.92043394,0.8027124920626708,0.8024008428555789,0.8043916991009736,0.8027124920626708,,
93,47,,test,0.8210674516830923,1.0,0.7304925686528054,0.89822125,0.7328386901603875,0.7033206562656328,0.6938001538920517,0.7328386901603875,,
94,48,,train,0.8113855421686746,1.0,0.7799533666896536,0.88643175,0.8119099642957801,0.8119403307945182,0.8131667013463562,0.8119099642957801,,
95,48,,test,0.8183796237040829,1.0,0.7282963987331106,0.88671577,0.7383619240613418,0.7091575539980747,0.6969986066440325,0.7383619240613418,,
96,49,,train,0.8184939759036145,1.0,0.7882011870469806,0.8850701,0.8173683837376506,0.8176285934388005,0.8194865144420147,0.8173683837376506,,
97,49,,test,0.8432100345577883,1.0,0.7597190767376067,0.8487671,0.7415046660170151,0.7253706566846025,0.7188788551423324,0.7415046660170151,,
98,50,,train,0.8218072289156626,1.0,0.7920889486757858,0.86397207,0.8220865782170367,0.8223350563620049,0.8236308059449169,0.8220865782170367,0.32182923,0.54214287
99,50,,test,0.8255471649814412,1.0,0.7367201862800685,0.89459723,0.732397722209681,0.7027225848665953,0.6809032777253751,0.732397722209681,0.35245436,0.54214287
100,51,,train,0.8226506024096386,1.0,0.7930762298093096,0.8623432,0.822672369235545,0.8224593536960604,0.8239099013104958,0.822672369235545,0.32020023,0.54214287
101,51,,test,0.7305772430564443,1.0,0.6282631917754096,0.97939235,0.7461759799029035,0.6861058305675307,0.6881266161449926,0.7461759799029035,0.43724945,0.54214287
102,52,,train,0.8204216867469879,1.0,0.790486376228914,0.85957617,0.819503491373378,0.8191061001284433,0.8189398808524812,0.819503491373378,0.31743327,0.54214287
103,52,,test,0.8392422884935364,1.0,0.7559493016841368,0.8774711,0.7501806424919089,0.7275949719109222,0.7121443293890642,0.7501806424919089,0.33532816,0.54214287
104,53,,train,0.8275903614457831,1.0,0.7988411045549538,0.8555943,0.8266237172780009,0.8268599438840359,0.8276539998348352,0.8266237172780009,0.31345144,0.54214287
105,53,,test,0.829002943811596,1.0,0.7430795853925545,0.87337095,0.749883496185159,0.7238738996693653,0.7099297547720589,0.749883496185159,0.3312281,0.54214287
106,54,,train,0.8378313253012049,1.0,0.8108009277372902,0.8408085,0.8386253881485325,0.8384077227534129,0.838411433591931,0.8386253881485325,0.29866612,0.5421425
107,54,,test,0.8315627799820812,0.9999610790307971,0.7446486564293919,0.87902427,0.7449444845221053,0.7160516117713308,0.7073073225048968,0.7449444845221053,0.33688515,0.5421391
108,55,,train,0.8371084337349397,0.9900037050247192,0.8099416500321222,0.8347364,0.8359470469166459,0.8358710323911046,0.836461907194426,0.8359470469166459,0.29765698,0.5370794
109,55,,test,0.826955074875208,0.9434400310972784,0.735080666630569,0.8722969,0.7161733783750951,0.6976682294758828,0.7037453943968602,0.7161733783750951,0.35869074,0.5136062
110,56,,train,0.8306626506024096,0.9085347652435303,0.8024315242679344,0.80777454,0.8306590056076736,0.8300974995839906,0.830491818595985,0.8306590056076736,0.31194863,0.49582583
111,56,,test,0.7897094585946499,0.9113082530886628,0.6925221133375618,0.89423394,0.7335639063465621,0.6907770341817143,0.68641817732319,0.7335639063465621,0.39710003,0.4971339
112,57,,train,0.793433734939759,0.6519442200660706,0.7589702405013025,0.7381653,0.7940161844448774,0.7937661954249834,0.796091183744324,0.7940161844448774,0.3724917,0.36567357
113,57,,test,0.7568155638039166,0.5462956562991518,0.6513579781369674,0.7849779,0.7165229771288324,0.667923298708316,0.6637731532179866,0.7165229771288324,0.472943,0.3120349
114,58,,train,0.7856626506024096,0.5648339986801147,0.7499308669531131,0.69819915,0.7845634897519093,0.7835152230810881,0.7860087381626767,0.7845634897519093,0.3765411,0.32165813
115,58,,test,0.7849737616792525,0.4808082538566594,0.6871929175762117,0.7326068,0.7276165465478351,0.6815279999731549,0.6553753990502649,0.7276165465478351,0.45276415,0.27984262
116,59,,train,0.7883734939759036,0.5716391801834106,0.7531039047295846,0.6971744,0.7888866350192265,0.7884604376288006,0.789659993698651,0.7888866350192265,0.37208068,0.32509366
117,59,,test,0.8320747472161781,0.5422883818356083,0.7430278065979066,0.6783663,0.7245361282929865,0.7050762591939892,0.6961762176765129,0.7245361282929865,0.3683393,0.31002694
118,60,,train,0.8040361445783133,0.565975546836853,0.771360518388934,0.6710805,0.804039149575573,0.8036141054372724,0.8044861614050298,0.804039149575573,0.34904256,0.322038
119,60,,test,0.7568155638039166,0.5593138181015476,0.656070289764262,0.7316707,0.7385466524291978,0.6825836538244925,0.6785657038853877,0.7385466524291978,0.41362643,0.31804425
120,61,,train,0.7957228915662651,0.5117526650428772,0.7616435362159245,0.6562593,0.7977679259067025,0.7974359607039938,0.79728362989257,0.7977679259067025,0.36179423,0.29446507
121,61,,test,0.8100601561500064,0.46519221473096417,0.7160707077848252,0.65704405,0.7256133764212073,0.6900393332406219,0.6722428561541112,0.7256133764212073,0.38566,0.27138406
122,62,,train,0.8032530120481928,0.49990496039390564,0.7703904647880829,0.6485461,0.8024790056142546,0.802126922000648,0.803980737462544,0.8024790056142546,0.35989064,0.28865546
123,62,,test,0.8245232305132472,0.502576016849406,0.7344517937183046,0.6729724,0.7215265502034606,0.6961464205604323,0.679834686667143,0.7215265502034606,0.3831384,0.28983402
124,63,,train,0.8082530120481928,0.5082107186317444,0.7762772069612187,0.6432818,0.807121748702384,0.8062517982090791,0.80695891073963,0.807121748702384,0.35043934,0.29284245
125,63,,test,0.8272110584922565,0.49766607761329484,0.738379997091995,0.65346265,0.7323745236613585,0.7121685122067267,0.7027713182479642,0.7323745236613585,0.36608812,0.28737456
126,64,,train,0.7987349397590362,0.49293360114097595,0.7651809289313163,0.6494424,0.7970446596429914,0.7959303534513371,0.7962233788182828,0.7970446596429914,0.36405748,0.28538498
127,64,,test,0.7441443747600154,0.49204791662278113,0.6417769375964686,0.75243604,0.738569291100668,0.6769524101258473,0.6630187503087539,0.738569291100668,0.46776128,0.2846748
128,65,,train,0.8101807228915663,0.48254814743995667,0.7785594644290973,0.63633215,0.8114301245428059,0.8104754862651268,0.8112315790262794,0.8114301245428059,0.35622883,0.28010333
129,65,,test,0.7953410981697171,0.4773360234059024,0.6972391467645971,0.6841516,0.7243906572909827,0.6836073372742114,0.6663589010460461,0.7243906572909827,0.40683764,0.27731395
130,66,,train,0.8157831325301205,0.4959908127784729,0.7850583718520994,0.6309628,0.8165524019029683,0.8158889809843901,0.8169221429137467,0.8165524019029683,0.34431133,0.28665137
131,66,,test,0.8045565083834635,0.47345649145812263,0.711904081450065,0.67517525,0.746322657109352,0.710137896890947,0.6960628684980058,0.746322657109352,0.39964634,0.27552894
132,67,,train,0.8196385542168675,0.4860560894012451,0.7895784079412012,0.6193878,0.8195289689062136,0.8189639215453134,0.8199581024937388,0.8195289689062136,0.33763102,0.28175676
133,67,,test,0.7839498272110585,0.4699359979084162,0.6860035470102667,0.68426216,0.7364416056393006,0.6981479172343049,0.6891909086147201,0.7364416056393006,0.41056168,0.27370048
134,68,,train,0.7995783132530121,0.4921609163284302,0.7661638989944666,0.6498371,0.7994778241522489,0.7990895461024756,0.7989873927222645,0.7994778241522489,0.36499482,0.28484222
135,68,,test,0.7310892102905414,0.539216351656415,0.6270110108818192,0.80052483,0.7364846799453576,0.6813979781306028,0.6763191719750042,0.7364846799453576,0.49252003,0.30800486
136,69,,train,0.7868072289156627,0.5109716057777405,0.7512625603253094,0.66432,0.7867563417909532,0.7852281769568618,0.789548323118743,0.7867563417909532,0.37009647,0.2942235
137,69,,test,0.8041725329578907,0.4830715589584387,0.7080456890964246,0.70392954,0.726730965382307,0.6919675246231382,0.678751502072734,0.726730965382307,0.4237303,0.28019926
138,70,,train,0.8143373493975904,0.5024839639663696,0.7833847419088256,0.6340408,0.8143612425855066,0.8134090036663656,0.8156022496195474,0.8143612425855066,0.34414127,0.2898995
139,70,,test,0.769102777422245,0.48047929075297013,0.6675513470718016,0.7031969,0.7314745699701583,0.6910569241900096,0.6906775175257874,0.7314745699701583,0.42429847,0.27889842
140,71,,train,0.8066265060240964,0.5075358152389526,0.7743737369098944,0.64549625,0.8072145717855356,0.8069268752825204,0.8073005265022559,0.8072145717855356,0.35316467,0.29233152
141,71,,test,0.7698707282733905,0.49193499369803956,0.670296065659079,0.7168868,0.7368095386932804,0.6771346300485843,0.6564027498243579,0.7368095386932804,0.43226153,0.28462523
142,72,,train,0.8251204819277108,0.49764931201934814,0.7959537827090746,0.6181804,0.8245885820061308,0.8240330712758528,0.8250275688956709,0.8245885820061308,0.33079147,0.28738892
143,72,,test,0.8291309356201203,0.4409490780969133,0.7375248062700799,0.6447784,0.7134304172457228,0.6971556494605968,0.6944037113820075,0.7134304172457228,0.38542253,0.2593559
144,73,,train,0.813855421686747,0.5080845355987549,0.7827975940050713,0.6358214,0.8129501169827014,0.8126977542912134,0.8140400380653665,0.8129501169827014,0.34314296,0.29267845
145,73,,test,0.8012287213618329,0.4877964768486336,0.7081633731472683,0.6832794,0.745263360833233,0.7026717691159182,0.6797390211003791,0.745263360833233,0.40071362,0.28256577
146,74,,train,0.8240963855421687,0.4880731701850891,0.7947460380474161,0.61785173,0.823738006461373,0.8233177018635907,0.8242852924610127,0.823738006461373,0.33506954,0.2827822
147,74,,test,0.8566491744528351,0.45087310239018086,0.7753224936498004,0.5984264,0.7274583749607596,0.723789759370668,0.7243664712156094,0.7274583749607596,0.3339759,0.26445055
148,75,,train,0.8218072289156626,0.5023325681686401,0.7921244369195429,0.61559886,0.8220252531466503,0.8211204500162782,0.8222551977331113,0.8220252531466503,0.32598224,0.28961664
149,75,,test,0.7788301548700883,0.47847641054639223,0.6798340973267669,0.7547915,0.7267448713389808,0.6784842670711665,0.6546764500539373,0.7267448713389808,0.47686258,0.2779289
150,76,,train,0.8243975903614458,0.4878721833229065,0.7951095175175287,0.6140674,0.824749882238933,0.8244881336290251,0.8247783460463861,0.824749882238933,0.33154523,0.28252214
151,76,,test,0.8337386407269934,0.4872525323041301,0.7482027626949104,0.631457,0.7404208635864437,0.7167462838842998,0.7025578245223781,0.7404208635864437,0.34921977,0.28223726
152,77,,train,0.8304216867469879,0.49146944284439087,0.8021578239567303,0.60225594,0.8306811163743283,0.8304350487524138,0.8308007700762677,0.8306811163743283,0.31788024,0.2843757
153,77,,test,0.7532317931652375,0.49053604953972874,0.6518283579390085,0.7475046,0.7397794129531498,0.6710356754466631,0.6595361335071662,0.7397794129531498,0.46350917,0.28399545
154,78,,train,0.829578313253012,0.47838345170021057,0.8011782504719918,0.60611075,0.8299578194926163,0.8294367266333678,0.8296730853761479,0.8299578194926163,0.32809666,0.27801397
155,78,,test,0.7915013439139895,0.470771078982523,0.6948543787387292,0.6748275,0.7355176360577377,0.6868860206256419,0.6664539632064187,0.7355176360577377,0.40063593,0.27419162
156,79,,train,0.8301204819277108,0.48827064037323,0.8017974236806715,0.60248095,0.8320063176472152,0.8313583417303392,0.8314571921953615,0.8320063176472152,0.319739,0.28274193
157,79,,test,0.8089082298732881,0.4653229414619846,0.7135890460711533,0.6951773,0.7202118826281735,0.6911960588714158,0.6821669610761169,0.7202118826281735,0.42386466,0.27131265
158,80,,train,0.8386144578313253,0.48080819845199585,0.8116866666746274,0.59165585,0.8381391661031353,0.83800598768829,0.8393922010785404,0.8381391661031353,0.3124816,0.27917427
159,80,,test,0.8332266734928965,0.43975289326251965,0.7467909369395869,0.6311765,0.7450325426148166,0.7201174296986693,0.7057900574904135,0.7450325426148166,0.37228456,0.25889188
160,81,,train,0.8412650602409638,0.49155113101005554,0.8148211110165198,0.58646125,0.8408051451583807,0.8399380183632094,0.8402130127212731,0.8408051451583807,0.3019569,0.28450435
161,81,,test,0.8025086394470754,0.4617875158646149,0.7090330935644915,0.68617886,0.738317429843672,0.6963001843503751,0.6714152460618469,0.738317429843672,0.41636667,0.2698122
162,82,,train,0.8390963855421687,0.47849440574645996,0.8122668024643517,0.58727497,0.839648224026045,0.8388474911598633,0.8407295433337583,0.839648224026045,0.30930522,0.27796972
163,82,,test,0.8323307308332267,0.4627509072233808,0.7463685711064221,0.662243,0.7366149667885757,0.7076547429085782,0.6847335427783836,0.7366149667885757,0.39199135,0.2702517
164,83,,train,0.8271084337349398,0.4858627915382385,0.7982672493929578,0.6048786,0.8272629026930401,0.8269021367353491,0.8272117166121725,0.8272629026930401,0.32322192,0.2816566
165,83,,test,0.8222193779598106,0.5000254289151149,0.7329542104583994,0.69137484,0.7409344861512128,0.7062794459588104,0.6934473130055917,0.7409344861512128,0.4028031,0.28857172
166,84,,train,0.8271084337349398,0.49974364042282104,0.798246646392548,0.61397815,0.8274977358223238,0.8269689311332058,0.8290539840519106,0.8274977358223238,0.3255052,0.2884729
167,84,,test,0.6060412133623448,0.5157060400955651,0.5015084767907251,0.961313,0.7028263208397906,0.5954630823154999,0.5927048584421905,0.7028263208397906,0.66497004,0.296343
168,85,,train,0.7953012048192771,0.5071505308151245,0.7611855167755311,0.6498686,0.7960727789763408,0.7951911313543621,0.795509246886948,0.7960727789763408,0.35779995,0.29206872
169,85,,test,0.8282349929604506,0.4763607500430078,0.7390323376467187,0.68374336,0.7257496616903272,0.7033461811856875,0.6851767331211841,0.7257496616903272,0.4068424,0.276901
170,86,,train,0.8156626506024096,0.501589834690094,0.7849334710432031,0.63124925,0.8152026838141406,0.8142608081388237,0.8150604526126477,0.8152026838141406,0.34196535,0.2892839
171,86,,test,0.8187635991296557,0.48619796603787496,0.726461006529406,0.6788616,0.7220771990246045,0.6982777706138421,0.6888252040966351,0.7220771990246045,0.39707857,0.28178304
172,87,,train,0.8382530120481928,0.4898604154586792,0.8112786774235605,0.5954611,0.8389006119145976,0.8384909957116321,0.8395519173463496,0.8389006119145976,0.31184384,0.28361726
173,87,,test,0.8567771662613592,0.4327705262444178,0.7751045493141467,0.58497906,0.7292232130360807,0.7244605003354501,0.7255704186160828,0.7292232130360807,0.32947057,0.25550854
174,88,,train,0.8400602409638555,0.48156675696372986,0.8133813068103455,0.59369963,0.8393578644325582,0.8392729600340291,0.8404160624874739,0.8393578644325582,0.31416345,0.27953625
175,88,,test,0.8195315499808012,0.48449350735696833,0.7285062487161671,0.65476495,0.737022196254344,0.7035332741105265,0.6872405975875019,0.737022196254344,0.37395316,0.2808118
176,89,,train,0.8484939759036144,0.48049208521842957,0.8232390087277142,0.57496446,0.8480571636055803,0.8476075907261073,0.8483611970994057,0.8480571636055803,0.2960817,0.27888274
177,89,,test,0.7966210162549597,0.4597695472682143,0.7029954077513327,0.6945942,0.7439531981897467,0.6956100515221008,0.6685815047933897,0.7439531981897467,0.42586306,0.26873112
178,90,,train,0.8410843373493976,0.48137009143829346,0.8145955891161563,0.5846656,0.8404201181039033,0.8398525333042824,0.8404947607028336,0.8404201181039033,0.30525595,0.27940968
179,90,,test,0.8393702803020606,0.4546753190257766,0.7532541784074773,0.6256136,0.7261480184644956,0.7118940107351726,0.7017514462045052,0.7261480184644956,0.35948002,0.26613355
180,91,,train,0.8406626506024096,0.48034173250198364,0.8141040018229976,0.59201103,0.8413795992507439,0.8408665970884167,0.8415188691266496,0.8413795992507439,0.31319553,0.27881548
181,91,,test,0.8291309356201203,0.44692265144453575,0.7414549172708682,0.6231395,0.7408741838701507,0.7121705603700305,0.6939807489016123,0.7408741838701507,0.36076176,0.26237774
182,92,,train,0.8447590361445784,0.4807247817516327,0.818876215284084,0.58298445,0.8438198220864169,0.8432065419614663,0.8446586337251103,0.8438198220864169,0.3038269,0.27915764
183,92,,test,0.8055804428516575,0.4489360806326185,0.708663754616803,0.6535358,0.7137127235030175,0.6901887736171604,0.6897882913066821,0.7137127235030175,0.39008063,0.26345515
184,93,,train,0.8246987951807229,0.48522713780403137,0.7954367514709064,0.6067211,0.8243623260478896,0.8240734421450201,0.8255102760159254,0.8243623260478896,0.32535228,0.28136885
185,93,,test,0.8283629847689747,0.4321496311861027,0.7395664724582196,0.65478295,0.7237134667603554,0.7025008524031736,0.6911552447255885,0.7237134667603554,0.39965463,0.25512832
186,94,,train,0.8342168674698796,0.485119491815567,0.8065763712006193,0.5956506,0.8346768031978524,0.8340887033170344,0.8357100420782922,0.8346768031978524,0.314445,0.28120562
187,94,,test,0.8402662229617305,0.45206871945567917,0.7547502280865557,0.6253438,0.7317608014400356,0.7157435387874997,0.704249529173217,0.7317608014400356,0.3603257,0.26501808
188,95,,train,0.8418072289156626,0.4946863651275635,0.8154432651908464,0.59201133,0.8417816204499237,0.8414904549344764,0.8422054707946021,0.8417816204499237,0.30606008,0.28595123
189,95,,test,0.8479457314731857,0.44844611253300193,0.7640276864597768,0.60912484,0.7282432355584152,0.7214040556359501,0.7156563924013802,0.7282432355584152,0.3459515,0.2631734
190,96,,train,0.8527710843373494,0.4829956591129303,0.8282074184462881,0.57986915,0.8529281940279522,0.8525675000262496,0.8540812440781025,0.8529281940279522,0.29969478,0.28017437
191,96,,test,0.8325867144502752,0.44218659760402623,0.7450891504163996,0.63296574,0.7398753795436486,0.7169656717633952,0.7021688615048605,0.7398753795436486,0.37291422,0.26005158
192,97,,train,0.8472289156626506,0.47766658663749695,0.8217517985422039,0.5784303,0.8469913894180817,0.8470665001805708,0.8479774216751909,0.8469913894180817,0.3009553,0.27747503
193,97,,test,0.8209394598745681,0.46624078513825695,0.7320403393224896,0.68205726,0.7359883875660402,0.7014350909930908,0.6780519568641632,0.7359883875660402,0.41013938,0.27191794
194,98,,train,0.8424698795180723,0.4778270721435547,0.8162126778136732,0.5802896,0.8429500763787443,0.8428996730954356,0.8445572314789004,0.8429500763787443,0.30261567,0.27767396
195,98,,test,0.8336106489184693,0.48533307846818474,0.7471351137085362,0.6389414,0.7454893008487881,0.7259035258862468,0.7159026734559457,0.7454893008487881,0.35759178,0.28134966
196,99,,train,0.8593373493975903,0.4809926450252533,0.8358915373337501,0.56496614,0.8586518336949871,0.8580618064915005,0.8580482109072253,0.8586518336949871,0.28582788,0.27913833
197,99,,test,0.8182516318955587,0.4355085601995211,0.7252759266532489,0.633543,0.7280348584161279,0.70253704413528,0.694436050979054,0.7280348584161279,0.37674803,0.256795
198,100,,train,0.8572289156626506,0.4707753360271454,0.8334143932521744,0.56102014,0.8563054463579104,0.8564426072478782,0.8571026344468363,0.8563054463579104,0.28673577,0.27428433
199,100,,test,0.8151798284909766,0.4653321546780207,0.7244955291095787,0.6563062,0.7384373709869188,0.700177226261867,0.6728361040162989,0.7384373709869188,0.38488916,0.27141702


==> images/logs/data/twophasecrossentropy/log_earliness_test.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,kappa,loss,mean_accuracy,mean_f1,mean_precision,mean_recall,loss_classification,loss_earliness
1,1,1,,test,0.04876487904774095,1.0,0.0,1.9983692,0.1428571428571425,0.013284982042596904,0.00696641129253442,0.1428571428571425,,
3,3,2,,test,0.1185204146934596,1.0,0.0,1.9428841000000001,0.1428571428571427,0.030274794435426473,0.016931487813351367,0.1428571428571427,,
5,5,3,,test,0.04876487904774095,1.0,0.0,2.0208948,0.1428571428571425,0.013284982042596904,0.00696641129253442,0.1428571428571425,,
7,7,4,,test,0.6088570331498784,1.0,0.3539669007623541,1.7262201000000001,0.26106021178300715,0.17623168605638612,0.15697764243549595,0.26106021178300715,,
9,9,5,,test,0.14872648150518367,1.0,0.08973151612450547,1.7605836,0.271390678022971,0.12830086375545502,0.1380485487457314,0.271390678022971,,
11,11,6,,test,0.31972353769358763,1.0,0.1807893510355763,1.6909977999999999,0.3055107095441792,0.17562336803735684,0.2550410410632701,0.3055107095441792,,
13,13,7,,test,0.4111096889799053,1.0,0.24682981772259865,1.7545178,0.3112080181306272,0.20231267023120253,0.21301857867402424,0.3112080181306272,,
15,15,8,,test,0.1812364008703443,1.0,0.12065380669784552,1.4974995,0.32592259659827444,0.16742380708492152,0.2031707612369893,0.32592259659827444,,
17,17,9,,test,0.15077435044157175,1.0,0.09903206775876768,1.5911465,0.3341353008191881,0.16153824078010612,0.17598356420581246,0.3341353008191881,,
19,19,10,,test,0.6503263791117369,1.0,0.4639957519665561,1.429607,0.4024248458885974,0.31942516245575103,0.3627450137725869,0.4024248458885974,,
21,21,11,,test,0.7324971201843082,1.0,0.5744627677691673,1.3553416999999999,0.4649791981727899,0.4238471062467671,0.4345181326068231,0.4649791981727899,,
23,23,12,,test,0.6755407653910149,1.0,0.5231884737978518,1.3530211,0.4938840742141287,0.4632225424972339,0.467164497303987,0.4938840742141287,,
25,25,13,,test,0.7138103161397671,1.0,0.5642675978856418,1.2782948,0.5120962696921453,0.4990126960731488,0.4991741574858039,0.5120962696921453,,
27,27,14,,test,0.7412005631639575,1.0,0.6046006515351283,1.2727339,0.5416482065694063,0.5200393873979874,0.5280349445446555,0.5416482065694063,,
29,29,15,,test,0.7236656853961346,1.0,0.5875142177940341,1.2586743999999999,0.5557768214966672,0.5412425470033831,0.5378230193692162,0.5557768214966672,,
31,31,16,,test,0.6900038397542557,1.0,0.5583002402366135,1.2846856000000002,0.5829254067584683,0.5502199085714764,0.5453669617976121,0.5829254067584683,,
33,33,17,,test,0.7403046205042877,1.0,0.6108768051153846,1.187777,0.5792341458077127,0.5632425724565934,0.5793543848089496,0.5792341458077127,,
35,35,18,,test,0.5087674388839114,1.0,0.3992939359010885,1.3112171000000001,0.5980666647279296,0.5312330301848018,0.5675276355192409,0.5980666647279296,,
37,37,19,,test,0.7655190067835659,1.0,0.6455217044221845,1.1978292,0.6154037382772138,0.5973136340560039,0.608094551251442,0.6154037382772138,,
39,39,20,,test,0.6749008063483937,1.0,0.5548965723773555,1.2219761999999998,0.648937903259178,0.6005572522699948,0.6067237530630648,0.648937903259178,,
41,41,21,,test,0.6813003967746064,1.0,0.5472794488372907,1.2114455,0.590330734574343,0.5513635670303838,0.6054743785479693,0.590330734574343,,
43,43,22,,test,0.6596697811340074,1.0,0.5382839157492378,1.3152486,0.6374692336056942,0.5692395904481621,0.5731189015436817,0.6374692336056942,,
45,45,23,,test,0.7577115064635863,1.0,0.6452465598471688,1.2008622,0.6536003404702457,0.6212493162415627,0.6073626546776991,0.6536003404702457,,
47,47,24,,test,0.7771662613592729,1.0,0.6629562140240689,1.0233536,0.6484882664245532,0.6329511072386118,0.6396635432583191,0.6484882664245532,,
49,49,25,,test,0.7427364648662486,1.0,0.6303933870148132,1.1509989999999999,0.6743621762558266,0.6279603905677814,0.618516825211966,0.6743621762558266,,
51,51,26,,test,0.7989248688083963,1.0,0.6913226886779049,1.0421937,0.6630116922500441,0.6560689963456026,0.6651581140263124,0.6630116922500441,,
53,53,27,,test,0.8064763855113273,1.0,0.7011991864032262,0.9928218000000001,0.6710615141936235,0.6619361193276293,0.6749500665657935,0.6710615141936235,,
55,55,28,,test,0.7790861384871368,1.0,0.6627222920373227,1.0478557,0.6224522280739604,0.5797793059296671,0.6426147627110029,0.6224522280739604,,
57,57,29,,test,0.8089082298732881,1.0,0.7086167060409005,1.0785097,0.6754421533672244,0.6572430966571743,0.6507708349987127,0.6754421533672244,,
59,59,30,,test,0.6787405606041214,1.0,0.5671331133942812,1.2031131000000002,0.6927054144273209,0.6202933846004749,0.625639641986715,0.6927054144273209,,
61,61,31,,test,0.7920133111480865,1.0,0.6900123151503597,0.9788163000000001,0.7010567986955516,0.6763228707756795,0.6777456044264483,0.7010567986955516,,
63,63,32,,test,0.7684628183796237,1.0,0.6631512046899329,1.027596,0.7021008515718596,0.6599252612037987,0.6616596038394772,0.7021008515718596,,
65,65,33,,test,0.7879175732753104,1.0,0.6822777770033462,0.9533040999999999,0.6845567525765424,0.6445119606011128,0.6735954513493488,0.6845567525765424,,
67,67,34,,test,0.7804940483809036,1.0,0.6810288598371829,0.98238623,0.7262404954935976,0.6800295555818495,0.6739503587933713,0.7262404954935976,,
69,69,35,,test,0.7286573659285805,1.0,0.6251481489444279,1.0231496999999998,0.7293772248429741,0.6691403948217985,0.6694809482550118,0.7293772248429741,,
71,71,36,,test,0.8087802380647638,1.0,0.7124309462702948,0.9185355,0.7122366677604646,0.6921145379304913,0.6939226328442948,0.7122366677604646,,
73,73,37,,test,0.7298092922052989,1.0,0.6279560820050945,0.9874808,0.7430079019216004,0.6751015413259512,0.6616398772597217,0.7430079019216004,,
75,75,38,,test,0.7934212210418533,1.0,0.6964359957775121,0.9644806,0.7273447916258354,0.6935729386012961,0.6926898677781146,0.7273447916258354,,
77,77,39,,test,0.8126199923204915,1.0,0.7175075782772526,0.94931483,0.7121270025765908,0.6860669594648362,0.6910429217335524,0.7121270025765908,,
79,79,40,,test,0.8394982721105849,1.0,0.7502374305339631,0.8439554,0.706163327829489,0.6940909345251042,0.6971717940773882,0.706163327829489,,
81,81,41,,test,0.8127479841290157,1.0,0.7151421611553929,0.907732,0.7078228407913435,0.6762487103664352,0.6929571081235807,0.7078228407913435,,
83,83,42,,test,0.8560092154102138,1.0,0.7707507344374839,0.7975701999999999,0.7071922498952282,0.7095405195725605,0.7269389167537862,0.7071922498952282,,
85,85,43,,test,0.7725585562523999,1.0,0.6726450626932159,1.1079956,0.7311622791015621,0.6725683940306595,0.6601104884902069,0.7311622791015621,,
87,87,44,,test,0.8433380263663126,1.0,0.7555730943800132,0.85673434,0.7118841178444412,0.7020811231340609,0.7186666609836443,0.7118841178444412,,
89,89,45,,test,0.8099321643414822,1.0,0.7172798327057991,0.87578595,0.7387618921030813,0.7054220011202971,0.6967313072613955,0.7387618921030813,,
91,91,46,,test,0.8224753615768591,1.0,0.7301599625473081,0.87837136,0.7250505488651182,0.7067733065766225,0.7051733916132795,0.7250505488651182,,
93,93,47,,test,0.8210674516830923,1.0,0.7304925686528054,0.89822125,0.7328386901603875,0.7033206562656328,0.6938001538920517,0.7328386901603875,,
95,95,48,,test,0.8183796237040829,1.0,0.7282963987331106,0.88671577,0.7383619240613418,0.7091575539980747,0.6969986066440325,0.7383619240613418,,
97,97,49,,test,0.8432100345577883,1.0,0.7597190767376067,0.8487671,0.7415046660170151,0.7253706566846025,0.7188788551423324,0.7415046660170151,,
99,99,50,,test,0.8255471649814412,1.0,0.7367201862800685,0.89459723,0.732397722209681,0.7027225848665953,0.6809032777253751,0.732397722209681,0.35245436,0.54214287
101,101,51,,test,0.7305772430564443,1.0,0.6282631917754096,0.97939235,0.7461759799029035,0.6861058305675307,0.6881266161449926,0.7461759799029035,0.43724945,0.54214287
103,103,52,,test,0.8392422884935364,1.0,0.7559493016841368,0.8774711,0.7501806424919089,0.7275949719109222,0.7121443293890642,0.7501806424919089,0.33532816,0.54214287
105,105,53,,test,0.8290029438115959,1.0,0.7430795853925545,0.87337095,0.749883496185159,0.7238738996693653,0.7099297547720589,0.749883496185159,0.33122809999999997,0.54214287
107,107,54,,test,0.8315627799820812,0.9999610790307972,0.7446486564293919,0.87902427,0.7449444845221053,0.7160516117713308,0.7073073225048968,0.7449444845221053,0.33688515,0.5421391
109,109,55,,test,0.826955074875208,0.9434400310972784,0.7350806666305691,0.8722969,0.7161733783750951,0.6976682294758828,0.7037453943968602,0.7161733783750951,0.35869074,0.5136062
111,111,56,,test,0.7897094585946499,0.9113082530886628,0.6925221133375618,0.89423394,0.7335639063465621,0.6907770341817143,0.68641817732319,0.7335639063465621,0.39710003,0.4971339
113,113,57,,test,0.7568155638039166,0.5462956562991518,0.6513579781369674,0.7849779,0.7165229771288324,0.667923298708316,0.6637731532179866,0.7165229771288324,0.472943,0.3120349
115,115,58,,test,0.7849737616792525,0.4808082538566594,0.6871929175762117,0.7326068,0.7276165465478351,0.6815279999731549,0.6553753990502649,0.7276165465478351,0.45276415,0.27984262
117,117,59,,test,0.8320747472161781,0.5422883818356083,0.7430278065979066,0.6783663000000001,0.7245361282929865,0.7050762591939892,0.6961762176765129,0.7245361282929865,0.3683393,0.31002694
119,119,60,,test,0.7568155638039166,0.5593138181015476,0.6560702897642621,0.7316706999999999,0.7385466524291978,0.6825836538244925,0.6785657038853877,0.7385466524291978,0.41362643,0.31804425
121,121,61,,test,0.8100601561500064,0.4651922147309642,0.7160707077848252,0.65704405,0.7256133764212073,0.6900393332406219,0.6722428561541112,0.7256133764212073,0.38566,0.27138406
123,123,62,,test,0.8245232305132472,0.502576016849406,0.7344517937183046,0.6729724,0.7215265502034606,0.6961464205604323,0.679834686667143,0.7215265502034606,0.3831384,0.28983402
125,125,63,,test,0.8272110584922565,0.4976660776132949,0.738379997091995,0.65346265,0.7323745236613585,0.7121685122067267,0.7027713182479642,0.7323745236613585,0.36608812,0.28737456
127,127,64,,test,0.7441443747600154,0.4920479166227811,0.6417769375964686,0.75243604,0.738569291100668,0.6769524101258473,0.6630187503087539,0.738569291100668,0.46776128,0.2846748
129,129,65,,test,0.7953410981697171,0.4773360234059024,0.6972391467645971,0.6841516,0.7243906572909827,0.6836073372742114,0.6663589010460461,0.7243906572909827,0.40683764,0.27731395
131,131,66,,test,0.8045565083834635,0.4734564914581226,0.7119040814500649,0.67517525,0.7463226571093521,0.7101378968909471,0.6960628684980058,0.7463226571093521,0.39964634,0.27552894
133,133,67,,test,0.7839498272110585,0.4699359979084162,0.6860035470102667,0.68426216,0.7364416056393006,0.6981479172343049,0.6891909086147201,0.7364416056393006,0.41056168,0.27370048
135,135,68,,test,0.7310892102905414,0.5392163516564149,0.6270110108818192,0.80052483,0.7364846799453576,0.6813979781306028,0.6763191719750042,0.7364846799453576,0.49252003,0.30800486
137,137,69,,test,0.8041725329578907,0.4830715589584387,0.7080456890964246,0.70392954,0.726730965382307,0.6919675246231382,0.6787515020727339,0.726730965382307,0.4237303,0.28019926
139,139,70,,test,0.769102777422245,0.4804792907529701,0.6675513470718016,0.7031969,0.7314745699701583,0.6910569241900096,0.6906775175257874,0.7314745699701583,0.42429847,0.27889842
141,141,71,,test,0.7698707282733905,0.4919349936980396,0.670296065659079,0.7168868,0.7368095386932804,0.6771346300485843,0.6564027498243579,0.7368095386932804,0.43226153,0.28462523
143,143,72,,test,0.8291309356201203,0.4409490780969133,0.7375248062700799,0.6447784000000001,0.7134304172457228,0.6971556494605968,0.6944037113820075,0.7134304172457228,0.38542253,0.2593559
145,145,73,,test,0.8012287213618329,0.4877964768486336,0.7081633731472683,0.6832794,0.7452633608332329,0.7026717691159182,0.6797390211003791,0.7452633608332329,0.40071362,0.28256577
147,147,74,,test,0.8566491744528351,0.4508731023901809,0.7753224936498004,0.5984264,0.7274583749607596,0.7237897593706679,0.7243664712156094,0.7274583749607596,0.3339759,0.26445055
149,149,75,,test,0.7788301548700883,0.4784764105463922,0.6798340973267669,0.7547915,0.7267448713389808,0.6784842670711665,0.6546764500539373,0.7267448713389808,0.47686258,0.27792890000000003
151,151,76,,test,0.8337386407269934,0.4872525323041301,0.7482027626949104,0.6314569999999999,0.7404208635864437,0.7167462838842998,0.7025578245223781,0.7404208635864437,0.34921977,0.28223726
153,153,77,,test,0.7532317931652375,0.4905360495397288,0.6518283579390085,0.7475046,0.7397794129531498,0.6710356754466631,0.6595361335071662,0.7397794129531498,0.46350917,0.28399545
155,155,78,,test,0.7915013439139895,0.47077107898252296,0.6948543787387292,0.6748274999999999,0.7355176360577377,0.6868860206256419,0.6664539632064187,0.7355176360577377,0.40063593,0.27419162
157,157,79,,test,0.8089082298732881,0.4653229414619846,0.7135890460711533,0.6951773,0.7202118826281735,0.6911960588714158,0.6821669610761169,0.7202118826281735,0.42386466,0.27131265
159,159,80,,test,0.8332266734928965,0.4397528932625197,0.7467909369395869,0.6311765,0.7450325426148166,0.7201174296986693,0.7057900574904135,0.7450325426148166,0.37228456,0.25889188
161,161,81,,test,0.8025086394470754,0.4617875158646149,0.7090330935644915,0.68617886,0.7383174298436721,0.6963001843503751,0.6714152460618469,0.7383174298436721,0.41636667,0.26981220000000006
163,163,82,,test,0.8323307308332267,0.4627509072233808,0.7463685711064221,0.662243,0.7366149667885757,0.7076547429085782,0.6847335427783836,0.7366149667885757,0.39199135,0.27025170000000004
165,165,83,,test,0.8222193779598106,0.5000254289151149,0.7329542104583994,0.69137484,0.7409344861512128,0.7062794459588104,0.6934473130055917,0.7409344861512128,0.40280309999999997,0.28857172
167,167,84,,test,0.6060412133623448,0.5157060400955651,0.5015084767907251,0.961313,0.7028263208397906,0.5954630823154999,0.5927048584421905,0.7028263208397906,0.66497004,0.29634299999999997
169,169,85,,test,0.8282349929604506,0.4763607500430078,0.7390323376467187,0.68374336,0.7257496616903272,0.7033461811856875,0.6851767331211841,0.7257496616903272,0.40684240000000005,0.276901
171,171,86,,test,0.8187635991296557,0.486197966037875,0.7264610065294058,0.6788616,0.7220771990246045,0.6982777706138421,0.6888252040966351,0.7220771990246045,0.39707857,0.28178304
173,173,87,,test,0.8567771662613592,0.4327705262444178,0.7751045493141467,0.58497906,0.7292232130360807,0.7244605003354501,0.7255704186160828,0.7292232130360807,0.32947057,0.25550854
175,175,88,,test,0.8195315499808012,0.4844935073569683,0.7285062487161671,0.65476495,0.7370221962543442,0.7035332741105265,0.6872405975875019,0.7370221962543442,0.37395316,0.2808118
177,177,89,,test,0.7966210162549597,0.4597695472682143,0.7029954077513327,0.6945941999999999,0.7439531981897467,0.6956100515221008,0.6685815047933897,0.7439531981897467,0.42586306,0.26873112
179,179,90,,test,0.8393702803020606,0.4546753190257766,0.7532541784074773,0.6256136,0.7261480184644956,0.7118940107351726,0.7017514462045052,0.7261480184644956,0.35948002,0.26613355
181,181,91,,test,0.8291309356201203,0.44692265144453575,0.7414549172708682,0.6231395000000001,0.7408741838701507,0.7121705603700305,0.6939807489016123,0.7408741838701507,0.36076176,0.26237774
183,183,92,,test,0.8055804428516575,0.4489360806326185,0.708663754616803,0.6535358,0.7137127235030175,0.6901887736171604,0.6897882913066821,0.7137127235030175,0.39008063,0.26345515
185,185,93,,test,0.8283629847689747,0.4321496311861027,0.7395664724582196,0.65478295,0.7237134667603554,0.7025008524031736,0.6911552447255885,0.7237134667603554,0.39965463,0.25512832
187,187,94,,test,0.8402662229617305,0.4520687194556792,0.7547502280865557,0.6253438,0.7317608014400356,0.7157435387874997,0.7042495291732169,0.7317608014400356,0.3603257,0.26501808
189,189,95,,test,0.8479457314731857,0.4484461125330019,0.7640276864597768,0.60912484,0.7282432355584152,0.7214040556359501,0.7156563924013802,0.7282432355584152,0.34595149999999997,0.26317340000000006
191,191,96,,test,0.8325867144502752,0.44218659760402623,0.7450891504163996,0.63296574,0.7398753795436486,0.7169656717633952,0.7021688615048605,0.7398753795436486,0.37291422,0.26005158
193,193,97,,test,0.8209394598745681,0.466240785138257,0.7320403393224896,0.68205726,0.7359883875660402,0.7014350909930908,0.6780519568641632,0.7359883875660402,0.41013938,0.27191794
195,195,98,,test,0.8336106489184693,0.4853330784681848,0.7471351137085362,0.6389414000000001,0.7454893008487881,0.7259035258862468,0.7159026734559457,0.7454893008487881,0.35759178,0.28134966
197,197,99,,test,0.8182516318955587,0.4355085601995211,0.7252759266532489,0.6335430000000001,0.7280348584161279,0.7025370441352801,0.6944360509790539,0.7280348584161279,0.37674803,0.256795
199,199,100,,test,0.8151798284909766,0.4653321546780207,0.7244955291095787,0.6563062,0.7384373709869188,0.7001772262618672,0.6728361040162989,0.7384373709869188,0.38488916,0.27141702


==> images/logs/data/twophasecrossentropy/log_earliness_train.csv <==
,Unnamed: 0,epoch,iteration,mode,accuracy,earliness,kappa,loss,mean_accuracy,mean_f1,mean_precision,mean_recall,loss_classification,loss_earliness
0,0,1,,train,0.14512048192771085,1.0,0.0002975674166059654,2.0358389999999997,0.14312320402959602,0.11469239683078646,0.14266022810032547,0.14312320402959602,,
2,2,2,,train,0.14361445783132532,1.0,0.0005211710728789072,1.9542343999999998,0.1432760887966975,0.13240418285727618,0.14502755842183987,0.1432760887966975,,
4,4,3,,train,0.1396987951807229,1.0,-0.003584844217240928,1.9518242,0.13972829595982078,0.1299335480235266,0.13792119866727573,0.13972829595982078,,
6,6,4,,train,0.19903614457831328,1.0,0.06577419723880018,1.9220037,0.19889777479711546,0.15964775445238294,0.15509195074352009,0.19889777479711546,,
8,8,5,,train,0.2469879518072289,1.0,0.12208498208065445,1.8153240000000002,0.2483026732253915,0.2000682618477396,0.2370294739614318,0.2483026732253915,,
10,10,6,,train,0.2866265060240964,1.0,0.16841007407749345,1.7495177,0.2881188879499235,0.2634825762159571,0.27346688480776193,0.2881188879499235,,
12,12,7,,train,0.31903614457831325,1.0,0.20470084264166244,1.7137046999999999,0.3163334936102617,0.2756697667131879,0.3117398196240376,0.3163334936102617,,
14,14,8,,train,0.3323493975903615,1.0,0.22077544739874894,1.6779484,0.3322008170917629,0.31256345588583073,0.3242986697868052,0.3322008170917629,,
16,16,9,,train,0.33704819277108433,1.0,0.22697586830769306,1.6686243000000003,0.33845922214676377,0.3114315058770942,0.31678752886490275,0.33845922214676377,,
18,18,10,,train,0.3680120481927711,1.0,0.2624237524975224,1.5996449,0.3675453830790548,0.3415504309912911,0.35858243655721056,0.3675453830790548,,
20,20,11,,train,0.4572891566265061,1.0,0.36698172041589794,1.5027487,0.4566628142635224,0.41666880217622426,0.4412892221915065,0.4566628142635224,,
22,22,12,,train,0.4946385542168675,1.0,0.4097617572823402,1.4434958,0.49255735527111105,0.4756108064404146,0.4849517986170287,0.49255735527111105,,
24,24,13,,train,0.5076506024096386,1.0,0.4254761393840168,1.4146159,0.5086032428472371,0.4942998683736932,0.4973649910939623,0.5086032428472371,,
26,26,14,,train,0.5521084337349398,1.0,0.4773739674900701,1.3531431,0.5493729959339289,0.5308775084962053,0.5323906860956231,0.5493729959339289,,
28,28,15,,train,0.5542168674698795,1.0,0.4796324766691904,1.3258241000000002,0.5504549506306429,0.5367915254822347,0.5357361898133475,0.5504549506306429,,
30,30,16,,train,0.5875301204819278,1.0,0.5188892790810654,1.2875173,0.5897102115287554,0.5679538982373729,0.5699481342623016,0.5897102115287554,,
32,32,17,,train,0.598433734939759,1.0,0.5314040559569846,1.2542681999999998,0.5971088951679961,0.5888445627581571,0.5871837588747172,0.5971088951679961,,
34,34,18,,train,0.6268072289156627,1.0,0.5645952243289135,1.221519,0.6258348760484137,0.6198242687150451,0.6192127986689264,0.6258348760484137,,
36,36,19,,train,0.6343373493975903,1.0,0.5734954652750421,1.1955556,0.6357311946310428,0.6281388081046069,0.6302816803860634,0.6357311946310428,,
38,38,20,,train,0.6521686746987951,1.0,0.5941014094740937,1.1829587,0.6517494914607436,0.6494961180352469,0.6489255971715296,0.6517494914607436,,
40,40,21,,train,0.6519879518072289,1.0,0.5939648460867339,1.1776861,0.6513875836734065,0.6503389387527909,0.6499173718300283,0.6513875836734065,,
42,42,22,,train,0.6731927710843374,1.0,0.6187140439627132,1.1510614,0.674718639524239,0.6736147976811511,0.6729371070878932,0.674718639524239,,
44,44,23,,train,0.6788554216867471,1.0,0.6253280468989539,1.1447136,0.6775516221128021,0.6753683610381493,0.6745820969485639,0.6775516221128021,,
46,46,24,,train,0.6931927710843373,1.0,0.6419857071907221,1.117018,0.691679350846546,0.6904489254581209,0.6906899818068881,0.691679350846546,,
48,48,25,,train,0.7075903614457831,1.0,0.6587771816571558,1.0961988,0.7073966617980778,0.7066016948199384,0.7061595393674269,0.7073966617980778,,
50,50,26,,train,0.7159638554216867,1.0,0.6685649803723129,1.0772674,0.7149817200341316,0.7123178484379936,0.7113808239291027,0.7149817200341316,,
52,52,27,,train,0.7153012048192771,1.0,0.6678087559684858,1.0812831,0.7173125497962717,0.7161948067185998,0.7159178864730009,0.7173125497962717,,
54,54,28,,train,0.7224698795180723,1.0,0.6762067661736215,1.0656356000000002,0.7239298024905529,0.7231741257459163,0.7233314092558101,0.7239298024905529,,
56,56,29,,train,0.7148192771084337,1.0,0.6672260721608103,1.0805577,0.7140987163429561,0.7145961327165857,0.7158784809822659,0.7140987163429561,,
58,58,30,,train,0.7365662650602409,1.0,0.6926039307694649,1.0365921999999999,0.7384371879060583,0.7373587347390769,0.7389776466893846,0.7384371879060583,,
60,60,31,,train,0.7386746987951808,1.0,0.6950949959073278,1.0344421999999998,0.7403504533011729,0.7402055714196764,0.7405429016047366,0.7403504533011729,,
62,62,32,,train,0.7539156626506024,1.0,0.7128828732036259,1.0037589,0.7547023476591654,0.7545237310768912,0.7553697296709583,0.7547023476591654,,
64,64,33,,train,0.7513253012048193,1.0,0.7098672458302108,1.00082,0.7513715223397932,0.7506894713883002,0.7509040361145715,0.7513715223397932,,
66,66,34,,train,0.76,1.0,0.7199739259846201,0.9904065999999999,0.7588983990119373,0.7584437800398561,0.7586168294437884,0.7588983990119373,,
68,68,35,,train,0.7678313253012048,1.0,0.7291447308511769,0.96814346,0.7675638837632034,0.7670278007638032,0.7674190754992835,0.7675638837632034,,
70,70,36,,train,0.7718072289156627,1.0,0.7337292688080668,0.9611424999999999,0.7699280255623849,0.7688549951942212,0.7692063606151501,0.7699280255623849,,
72,72,37,,train,0.7810843373493976,1.0,0.7446139682667899,0.9517540999999999,0.7818947472097735,0.781552471684452,0.7823447890546047,0.7818947472097735,,
74,74,38,,train,0.7769879518072289,1.0,0.7398045763565655,0.95426506,0.7761682475846622,0.7758113597982241,0.7765829791698656,0.7761682475846622,,
76,76,39,,train,0.7845783132530121,1.0,0.7486320325582192,0.9474944,0.7840156674149403,0.7842371500521544,0.7857108884214584,0.7840156674149403,,
78,78,40,,train,0.7810240963855422,1.0,0.7445014632489823,0.94751996,0.7797000182502903,0.7797763277153218,0.7810923779119036,0.7797000182502903,,
80,80,41,,train,0.7951807228915663,1.0,0.7610221059124961,0.9321723,0.7958064456739445,0.7956815335888238,0.7979224896225403,0.7958064456739445,,
82,82,42,,train,0.7998192771084337,1.0,0.7664021531225506,0.91659135,0.8002760550456187,0.8006934877494958,0.8024910838944966,0.8002760550456187,,
84,84,43,,train,0.7989156626506024,1.0,0.7653767342536346,0.927156,0.798142083927842,0.7979985536843175,0.7989526001486024,0.798142083927842,,
86,86,44,,train,0.7911445783132529,1.0,0.7563142585162825,0.9271339,0.7905668505341195,0.7901648606343001,0.789926255221404,0.7905668505341195,,
88,88,45,,train,0.7971084337349398,1.0,0.7632996879049347,0.91283214,0.7970296408542465,0.7965873576029312,0.7972207796588738,0.7970296408542465,,
90,90,46,,train,0.8119879518072289,1.0,0.7806481028329836,0.89204884,0.8134494167168372,0.8132293662930338,0.8136329972970494,0.8134494167168372,,
92,92,47,,train,0.8029518072289157,1.0,0.7700949527669072,0.92043394,0.8027124920626708,0.8024008428555789,0.8043916991009736,0.8027124920626708,,
94,94,48,,train,0.8113855421686746,1.0,0.7799533666896536,0.88643175,0.8119099642957801,0.8119403307945182,0.8131667013463562,0.8119099642957801,,
96,96,49,,train,0.8184939759036145,1.0,0.7882011870469806,0.8850700999999999,0.8173683837376506,0.8176285934388005,0.8194865144420147,0.8173683837376506,,
98,98,50,,train,0.8218072289156626,1.0,0.7920889486757858,0.86397207,0.8220865782170367,0.8223350563620049,0.8236308059449169,0.8220865782170367,0.32182923,0.54214287
100,100,51,,train,0.8226506024096386,1.0,0.7930762298093096,0.8623431999999999,0.8226723692355451,0.8224593536960604,0.8239099013104958,0.8226723692355451,0.32020023,0.54214287
102,102,52,,train,0.8204216867469879,1.0,0.7904863762289142,0.85957617,0.8195034913733779,0.8191061001284433,0.8189398808524812,0.8195034913733779,0.31743327,0.54214287
104,104,53,,train,0.8275903614457831,1.0,0.7988411045549538,0.8555943000000001,0.8266237172780009,0.8268599438840359,0.8276539998348352,0.8266237172780009,0.31345144,0.54214287
106,106,54,,train,0.8378313253012049,1.0,0.8108009277372902,0.8408085,0.8386253881485325,0.8384077227534129,0.8384114335919308,0.8386253881485325,0.29866612,0.5421425
108,108,55,,train,0.8371084337349397,0.9900037050247192,0.8099416500321222,0.8347363999999999,0.8359470469166459,0.8358710323911046,0.8364619071944259,0.8359470469166459,0.29765698,0.5370794
110,110,56,,train,0.8306626506024096,0.9085347652435304,0.8024315242679344,0.80777454,0.8306590056076736,0.8300974995839906,0.830491818595985,0.8306590056076736,0.31194863,0.49582583
112,112,57,,train,0.7934337349397591,0.6519442200660706,0.7589702405013025,0.7381653,0.7940161844448774,0.7937661954249834,0.7960911837443242,0.7940161844448774,0.3724917,0.36567357
114,114,58,,train,0.7856626506024096,0.5648339986801147,0.7499308669531131,0.69819915,0.7845634897519093,0.7835152230810881,0.7860087381626767,0.7845634897519093,0.37654109999999996,0.32165813
116,116,59,,train,0.7883734939759036,0.5716391801834106,0.7531039047295846,0.6971744000000001,0.7888866350192265,0.7884604376288006,0.7896599936986509,0.7888866350192265,0.37208068,0.32509366
118,118,60,,train,0.8040361445783133,0.565975546836853,0.7713605183889342,0.6710805000000001,0.8040391495755731,0.8036141054372724,0.8044861614050298,0.8040391495755731,0.34904256,0.322038
120,120,61,,train,0.7957228915662651,0.5117526650428772,0.7616435362159245,0.6562593000000001,0.7977679259067025,0.7974359607039938,0.79728362989257,0.7977679259067025,0.36179423,0.29446507
122,122,62,,train,0.8032530120481928,0.4999049603939056,0.7703904647880829,0.6485460999999999,0.8024790056142546,0.802126922000648,0.803980737462544,0.8024790056142546,0.35989064,0.28865546
124,124,63,,train,0.8082530120481928,0.5082107186317444,0.7762772069612187,0.6432818,0.8071217487023841,0.8062517982090791,0.80695891073963,0.8071217487023841,0.35043934,0.29284245
126,126,64,,train,0.7987349397590362,0.492933601140976,0.7651809289313163,0.6494424,0.7970446596429914,0.7959303534513371,0.7962233788182828,0.7970446596429914,0.36405748,0.28538498
128,128,65,,train,0.8101807228915663,0.4825481474399567,0.7785594644290973,0.63633215,0.8114301245428059,0.8104754862651268,0.8112315790262794,0.8114301245428059,0.35622883,0.28010333
130,130,66,,train,0.8157831325301205,0.4959908127784729,0.7850583718520994,0.6309628,0.8165524019029683,0.8158889809843901,0.8169221429137467,0.8165524019029683,0.34431133,0.28665137
132,132,67,,train,0.8196385542168675,0.4860560894012451,0.7895784079412012,0.6193878,0.8195289689062136,0.8189639215453134,0.8199581024937388,0.8195289689062136,0.33763102,0.28175676
134,134,68,,train,0.7995783132530121,0.4921609163284302,0.7661638989944666,0.6498371000000001,0.7994778241522489,0.7990895461024756,0.7989873927222645,0.7994778241522489,0.36499482,0.28484222
136,136,69,,train,0.7868072289156627,0.5109716057777405,0.7512625603253094,0.66432,0.7867563417909532,0.7852281769568618,0.7895483231187429,0.7867563417909532,0.37009647,0.2942235
138,138,70,,train,0.8143373493975904,0.5024839639663696,0.7833847419088256,0.6340408000000001,0.8143612425855066,0.8134090036663656,0.8156022496195474,0.8143612425855066,0.34414127,0.2898995
140,140,71,,train,0.8066265060240964,0.5075358152389526,0.7743737369098944,0.64549625,0.8072145717855356,0.8069268752825204,0.8073005265022559,0.8072145717855356,0.35316467,0.29233152
142,142,72,,train,0.8251204819277108,0.4976493120193482,0.7959537827090746,0.6181804,0.8245885820061308,0.8240330712758528,0.8250275688956709,0.8245885820061308,0.33079147,0.28738892
144,144,73,,train,0.8138554216867471,0.5080845355987549,0.7827975940050713,0.6358214,0.8129501169827014,0.8126977542912134,0.8140400380653665,0.8129501169827014,0.34314296,0.29267845
146,146,74,,train,0.8240963855421687,0.4880731701850891,0.7947460380474161,0.61785173,0.823738006461373,0.8233177018635907,0.8242852924610127,0.823738006461373,0.33506954,0.28278220000000004
148,148,75,,train,0.8218072289156626,0.5023325681686401,0.7921244369195429,0.61559886,0.8220252531466503,0.8211204500162782,0.8222551977331113,0.8220252531466503,0.32598224,0.28961664
150,150,76,,train,0.8243975903614458,0.4878721833229065,0.7951095175175287,0.6140674,0.824749882238933,0.8244881336290251,0.8247783460463861,0.824749882238933,0.33154523,0.28252214
152,152,77,,train,0.8304216867469879,0.4914694428443909,0.8021578239567303,0.60225594,0.8306811163743283,0.8304350487524138,0.8308007700762677,0.8306811163743283,0.31788024,0.2843757
154,154,78,,train,0.8295783132530121,0.4783834517002106,0.8011782504719918,0.60611075,0.8299578194926163,0.8294367266333678,0.8296730853761479,0.8299578194926163,0.32809666,0.27801397
156,156,79,,train,0.8301204819277108,0.48827064037323,0.8017974236806715,0.60248095,0.8320063176472152,0.8313583417303392,0.8314571921953615,0.8320063176472152,0.319739,0.28274193
158,158,80,,train,0.8386144578313253,0.4808081984519959,0.8116866666746274,0.59165585,0.8381391661031353,0.83800598768829,0.8393922010785404,0.8381391661031353,0.31248159999999997,0.27917427
160,160,81,,train,0.8412650602409638,0.4915511310100555,0.8148211110165198,0.58646125,0.8408051451583807,0.8399380183632094,0.8402130127212731,0.8408051451583807,0.30195690000000003,0.28450435
162,162,82,,train,0.8390963855421687,0.47849440574646,0.8122668024643517,0.58727497,0.8396482240260451,0.8388474911598633,0.8407295433337583,0.8396482240260451,0.30930522,0.27796972
164,164,83,,train,0.8271084337349398,0.4858627915382385,0.7982672493929578,0.6048786,0.8272629026930401,0.8269021367353491,0.8272117166121725,0.8272629026930401,0.32322192,0.2816566
166,166,84,,train,0.8271084337349398,0.499743640422821,0.7982466463925479,0.61397815,0.8274977358223238,0.8269689311332058,0.8290539840519106,0.8274977358223238,0.3255052,0.28847290000000003
168,168,85,,train,0.7953012048192771,0.5071505308151245,0.7611855167755311,0.6498686,0.7960727789763408,0.7951911313543621,0.795509246886948,0.7960727789763408,0.35779995,0.29206872
170,170,86,,train,0.8156626506024096,0.501589834690094,0.7849334710432031,0.63124925,0.8152026838141406,0.8142608081388237,0.8150604526126477,0.8152026838141406,0.34196535,0.28928390000000004
172,172,87,,train,0.8382530120481928,0.4898604154586792,0.8112786774235605,0.5954611,0.8389006119145976,0.8384909957116321,0.8395519173463496,0.8389006119145976,0.31184384,0.28361726
174,174,88,,train,0.8400602409638555,0.4815667569637298,0.8133813068103455,0.59369963,0.8393578644325582,0.8392729600340291,0.8404160624874739,0.8393578644325582,0.31416345,0.27953625
176,176,89,,train,0.8484939759036144,0.4804920852184296,0.8232390087277142,0.57496446,0.8480571636055803,0.8476075907261073,0.8483611970994057,0.8480571636055803,0.2960817,0.27888274
178,178,90,,train,0.8410843373493976,0.4813700914382935,0.8145955891161563,0.5846656,0.8404201181039033,0.8398525333042824,0.8404947607028336,0.8404201181039033,0.30525595,0.27940968
180,180,91,,train,0.8406626506024096,0.4803417325019837,0.8141040018229976,0.59201103,0.8413795992507439,0.8408665970884167,0.8415188691266496,0.8413795992507439,0.31319553,0.27881548
182,182,92,,train,0.8447590361445784,0.4807247817516327,0.818876215284084,0.58298445,0.8438198220864169,0.8432065419614663,0.8446586337251103,0.8438198220864169,0.3038269,0.27915764
184,184,93,,train,0.8246987951807229,0.4852271378040314,0.7954367514709064,0.6067210999999999,0.8243623260478896,0.8240734421450201,0.8255102760159254,0.8243623260478896,0.32535228,0.28136885
186,186,94,,train,0.8342168674698796,0.485119491815567,0.8065763712006193,0.5956505999999999,0.8346768031978524,0.8340887033170344,0.8357100420782922,0.8346768031978524,0.314445,0.28120562
188,188,95,,train,0.8418072289156626,0.4946863651275635,0.8154432651908464,0.59201133,0.8417816204499237,0.8414904549344764,0.8422054707946021,0.8417816204499237,0.30606008,0.28595123
190,190,96,,train,0.8527710843373494,0.4829956591129303,0.8282074184462881,0.57986915,0.8529281940279522,0.8525675000262496,0.8540812440781025,0.8529281940279522,0.29969478,0.28017437
192,192,97,,train,0.8472289156626506,0.477666586637497,0.8217517985422039,0.5784303000000001,0.8469913894180817,0.8470665001805708,0.8479774216751909,0.8469913894180817,0.3009553,0.27747503
194,194,98,,train,0.8424698795180723,0.4778270721435547,0.8162126778136732,0.5802896,0.8429500763787443,0.8428996730954356,0.8445572314789004,0.8429500763787443,0.30261567,0.27767396
196,196,99,,train,0.8593373493975903,0.4809926450252533,0.8358915373337501,0.56496614,0.8586518336949871,0.8580618064915005,0.8580482109072253,0.8586518336949871,0.28582788,0.27913833
198,198,100,,train,0.8572289156626506,0.4707753360271454,0.8334143932521744,0.56102014,0.8563054463579104,0.8564426072478782,0.8571026344468363,0.8563054463579104,0.28673577,0.27428433


==> images/loss-accuracyplots.tikz <==
\newcommand{\figearlyreward}{
\def\datapath{images/logs/data/early_reward_p2/classes}
\tikzsetnextfilename{loss-accuracyplots}
\begin{tikzpicture}
	\begin{groupplot}[
	group style = {
		group size = 1 by 2,
		x descriptions at=edge bottom,
		vertical sep=1em},
	no markers,
	height=2.8cm,
%	legend style={at={(0.03,0.5)},anchor=west},
	width=\linewidth,
	xlabel=epochs
 	]
	\nextgroupplot[legend columns=3, ylabel=loss]

	\addplot[test, tumblack] table [x=epoch, y=loss, col sep=comma] {\datapath/log_earliness_test.csv};
	
	\addplot[test, accuracycolor] table [x=epoch, y=loss_classification, col sep=comma] {\datapath/log_earliness_test.csv};
	
	\addplot[test, earlinesscolor] table [x=epoch, y=earliness_reward, col sep=comma] {\datapath/log_earliness_test.csv};
	
%	\legend{total loss (eval), classification loss (eval), earliness reward (eval)}
%	
	\legend{$(\mathcal{L}_\text{c} - \mathcal{R}_\text{e})$, $\mathcal{L}_\text{c}$, $\mathcal{R}_\text{e}$}
	
	
	
	\nextgroupplot[
		legend columns=2, 
		legend pos=south east,
		ytick={0,0.5,1},
		yticklabels={
			0 ({\color{earlinesscolor} jan}),
			0.5 ({\color{earlinesscolor} jun}),
			1 ({\color{earlinesscolor} dec})},
		ylabel=accuracy/$\meantstop$]
	\addplot[test, accuracycolor] table [x=epoch, y=accuracy, col sep=comma] {\datapath/log_earliness_test.csv};
	\addplot[test, earlinesscolor] table [x=epoch, y=earliness, col sep=comma] {\datapath/log_earliness_test.csv};

	\legend{accuracy,$\meantstop$}
	
	\end{groupplot}
\end{tikzpicture}

}

\newcommand{\figtwophasecrossentropy}{
\begin{tikzpicture}
\begin{groupplot}[
group style = {
	group size = 1 by 2,
	x descriptions at=edge bottom,
	vertical sep=1em},
no markers,
height=2.8cm,
%	legend style={at={(0.03,0.5)},anchor=west},
width=\linewidth,
ymin=0,ymax=2.5,
xlabel=epochs
]
\nextgroupplot[legend columns=3, ylabel=loss,
legend style={at={(1,.85)}, anchor=north east}]

\addplot[test, tumblack] table [x=epoch, y=loss, col sep=comma] {images/logs/data/twophasecrossentropy/log_earliness_test.csv};

\addplot[test, accuracycolor] table [x=epoch, y=loss_classification, col sep=comma] {images/logs/data/twophasecrossentropy/log_earliness_test.csv};

\addplot[test, earlinesscolor] table [x=epoch, y=loss_earliness, col sep=comma] {images/logs/data/twophasecrossentropy/log_earliness_test.csv};

\draw[draw, thick] (axis cs:50,0) -- (axis cs:50,2) node[above, font=\sffamily\scriptsize](s){switch epoch};
\node[left=1em of s, font=\sffamily\scriptsize]{accuracy only};
\node[right=1em of s, font=\sffamily\scriptsize]{accuracy+earliness};

\legend{$(\mathcal{L}_\text{c} + \mathcal{L}_\text{e})$, $\mathcal{L}_\text{c}$, $\mathcal{L}_\text{e}$}

\nextgroupplot[
legend columns=2, 
ytick={0,0.5,1},
ymin=0,ymax=1,
legend style={at={(1,0)}, anchor=south east},
yticklabels={
	0 ({\color{earlinesscolor} jan}),
	0.5 ({\color{earlinesscolor} jun}),
	1 ({\color{earlinesscolor} dec})},
ylabel=accuracy/$\meantstop$]
\addplot[test, accuracycolor] table [x=epoch, y=accuracy, col sep=comma] {images/logs/data/twophasecrossentropy/log_earliness_test.csv};
\addplot[test, earlinesscolor] table [x=epoch, y=earliness, col sep=comma] {images/logs/data/twophasecrossentropy/log_earliness_test.csv};

\legend{accuracy,$\meantstop$}

\draw[draw, thick] (axis cs:50,0) -- (axis cs:50,1.1);

\end{groupplot}
\end{tikzpicture}

}

==> images/lossexample.csv <==
,yplus,t_index,pt,logyplus
0,0.13244380056858063,1.0,0.1428571492433548,2.021596908569336
1,0.1030476838350296,0.9857142857142858,0.1428571492433548,2.2725634574890137
2,0.09838445484638214,0.9714285714285714,0.1428571492433548,2.3188724517822266
3,0.07131548970937729,0.9571428571428572,0.1428571492433548,2.640641689300537
4,0.06116725876927376,0.9428571428571428,0.1428571492433548,2.7941431999206543
5,0.059892430901527405,0.9285714285714286,0.1428571492433548,2.8152050971984863
6,0.06138066574931145,0.9142857142857143,0.1428571492433548,2.7906603813171387
7,0.06485521048307419,0.9,0.1428571492433548,2.735598087310791
8,0.07163126766681671,0.8857142857142857,0.1428571492433548,2.636223554611206
9,0.08421728014945984,0.8714285714285714,0.1428571492433548,2.4743552207946777
10,0.10567738860845566,0.8571428571428572,0.1428571492433548,2.2473642826080322
11,0.13893412053585052,0.8428571428571429,0.1428571492433548,1.9737553596496582
12,0.14100676774978638,0.8285714285714285,0.1428571492433548,1.9589474201202393
13,0.14689421653747559,0.8142857142857143,0.1428571492433548,1.918042540550232
14,0.17313845455646515,0.8,0.1428571492433548,1.7536636590957642
15,0.03005235828459263,0.7857142857142857,0.1428571492433548,3.5048141479492188
16,0.017269223928451538,0.7714285714285715,0.1428571492433548,4.058829307556152
17,0.013490366749465466,0.7571428571428571,0.1428571492433548,4.305779457092285
18,0.011228102259337902,0.7428571428571429,0.1428571492433548,4.489335536956787
19,0.013031329028308392,0.7285714285714286,0.1428571492433548,4.340398788452148
20,0.016388989984989166,0.7142857142857143,0.1428571492433548,4.111145496368408
21,0.019027436152100563,0.7,0.1428571492433548,3.9618732929229736
22,0.01738050952553749,0.6857142857142857,0.1428571492433548,4.052405834197998
23,0.017430031672120094,0.6714285714285715,0.1428571492433548,4.049560546875
24,0.03548867255449295,0.6571428571428571,0.1428571492433548,3.3385417461395264
25,0.03726847469806671,0.6428571428571428,0.1428571492433548,3.289607524871826
26,0.042974866926670074,0.6285714285714286,0.1428571492433548,3.14713978767395
27,0.041578128933906555,0.6142857142857143,0.1428571492433548,3.1801810264587402
28,0.03135022893548012,0.6,0.1428571492433548,3.462533712387085
29,0.02306661196053028,0.5857142857142856,0.1428571492433548,3.769369125366211
30,0.19903193414211273,0.5714285714285714,0.14285719394683838,1.6142899990081787
31,0.7011507153511047,0.5571428571428572,0.14285747706890106,0.35503241419792175
32,0.8045498728752136,0.5428571428571429,0.14285792410373688,0.21747231483459473
33,0.8147038221359253,0.5285714285714286,0.14285928010940552,0.2049306333065033
34,0.8360046744346619,0.5142857142857142,0.1428614854812622,0.17912107706069946
35,0.8501684069633484,0.5,0.14286397397518158,0.1623208224773407
36,0.8647550940513611,0.48571428571428577,0.14286936819553375,0.1453089416027069
37,0.8741540908813477,0.4714285714285714,0.14289335906505585,0.13449861109256744
38,0.8839473724365234,0.4571428571428572,0.14289648830890656,0.12335775047540665
39,0.8952404260635376,0.44285714285714284,0.1428922563791275,0.11066296696662903
40,0.9181987047195435,0.4285714285714286,0.14300473034381866,0.08534146100282669
41,0.946492075920105,0.41428571428571426,0.14382609724998474,0.0549926795065403
42,0.9572714567184448,0.4,0.14916419982910156,0.04366827383637428
43,0.9647099375724792,0.3857142857142857,1.0947717428207397,0.03592780604958534
44,0.9822948575019836,0.37142857142857144,0.18337643146514893,0.01786375418305397
45,0.9835425019264221,0.3571428571428571,0.14286233484745026,0.016594426706433296
46,0.9836827516555786,0.34285714285714286,0.1428571492433548,0.016451841220259666
47,0.9824695587158203,0.3285714285714286,0.1428571492433548,0.017685920000076294
48,0.980526864528656,0.3142857142857143,0.1428571492433548,0.01966523565351963
49,0.9786524176597595,0.30000000000000004,0.1428571492433548,0.02157873660326004
50,0.980019211769104,0.2857142857142857,0.1428571492433548,0.020183103159070015
51,0.982234001159668,0.27142857142857146,0.1428571492433548,0.01792570948600769
52,0.98203444480896,0.2571428571428571,0.1428571492433548,0.01812889613211155
53,0.9821018576622009,0.24285714285714288,0.1428571492433548,0.01806025207042694
54,0.9818312525749207,0.22857142857142854,0.1428571492433548,0.018335826694965363
55,0.9820868968963623,0.2142857142857143,0.1428571492433548,0.01807548478245735
56,0.981716513633728,0.19999999999999996,0.1428571492433548,0.01845269463956356
57,0.9813888669013977,0.18571428571428572,0.1428571492433548,0.01878649927675724
58,0.9811217188835144,0.17142857142857137,0.1428571492433548,0.019058750942349434
59,0.9810660481452942,0.15714285714285714,0.1428571492433548,0.019115494564175606
60,0.9805253744125366,0.1428571428571429,0.1428571492433548,0.019666755571961403
61,0.9799066185951233,0.12857142857142856,0.1428571492433548,0.020297998562455177
62,0.9792447686195374,0.11428571428571432,0.1428571492433548,0.020973648875951767
63,0.9790579080581665,0.09999999999999998,0.1428571492433548,0.021164488047361374
64,0.9787946939468384,0.08571428571428574,0.1428571492433548,0.02143336832523346
65,0.9785744547843933,0.0714285714285714,0.1428571492433548,0.021658403798937798
66,0.9784250855445862,0.05714285714285716,0.1428571492433548,0.02181105501949787
67,0.9782865047454834,0.042857142857142816,0.1428571492433548,0.02195270173251629
68,0.9779670238494873,0.02857142857142858,0.1428571492433548,0.022279327735304832
69,0.9776458144187927,0.014285714285714235,0.1428571492433548,0.022607827559113503


==> images/partition_histograms.csv <==
8.218000000000000000e+03,2.251000000000000000e+03,1.599000000000000000e+03,1.340000000000000000e+03,1.337000000000000000e+03,1.250000000000000000e+03,6.050000000000000000e+02
1.525000000000000000e+03,4.190000000000000000e+02,3.010000000000000000e+02,2.720000000000000000e+02,2.530000000000000000e+02,1.890000000000000000e+02,9.800000000000000000e+01
4.479000000000000000e+03,9.260000000000000000e+02,6.660000000000000000e+02,5.440000000000000000e+02,4.860000000000000000e+02,3.810000000000000000e+02,3.310000000000000000e+02


==> testdata.csv <==
%% LaTeX2e file `testdata.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2019/03/03.
%%
 0,28.0,34.0,24.0,49.0,9.0,meadows
 1,28.0,41.0,25.0,65.0,1.0,summer barley
 2,69.0,69.0,69.0,69.0,69.0,corn
 3,40.0,43.0,36.0,53.5,25.5,winter wheat
 4,31.0,40.0,22.0,67.0,-5.0,winter barley
 5,32.0,41.0,28.0,60.5,8.5,clover
 6,41.0,43.0,38.0,50.5,30.5,winter triticale


==> testdata.dat <==
%% LaTeX2e file `testdata.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/03/02.
%%
 0,28.0,34.0,24.0,49.0,9.0,meadows
 1,28.0,41.0,25.0,65.0,1.0,summer barley
 2,69.0,69.0,69.0,69.0,69.0,corn
 3,40.0,43.0,36.0,53.5,25.5,winter wheat
 4,31.0,40.0,22.0,67.0,-5.0,winter barley
 5,32.0,41.0,28.0,60.5,8.5,clover
 6,41.0,43.0,38.0,50.5,30.5,winter triticale

